A DPG method for shallow shells

We develop and analyze a discontinuous Petrov--Galerkin method with optimal test functions (DPG method) for a shallow shell model of Koiter type. It is based on a uniformly stable ultraweak formulation and thus converges robustly quasi-uniformly. Numerical experiments for various cases, including the Scordelis--Lo cylindrical roof, elliptic and hyperbolic geometries, illustrate its performance. The built-in DPG error estimator gives rise to adaptive mesh refinements that are capable to resolve boundary and interior layers. The membrane locking is dealt with by raising the polynomial degree only of the tangential displacement trace variable.

==> data/Case1Uh0_d2.dat <==
nE	dofDPG	estDPG
4	97	2.47626504111205
16	361	1.42796787398213
64	1405	0.798078658807065
256	5557	0.414079025558751
1024	22117	0.204847339505839
4096	88261	0.102283830272114


==> data/Case1Uh0_d3.dat <==
nE	dofDPG	estDPG
4	97	2.71557017257054
16	361	1.55695601211786
64	1405	0.813988297909667
256	5557	0.428220546445889
1024	22117	0.228742115941277
4096	88261	0.114471389447112


==> data/Case1Uh1_d2.dat <==
nE	dofDPG	estDPG
4	113	2.24513632119662
16	417	1.19781137320331
64	1613	0.641045676073491
256	6357	0.328264528023051
1024	25253	0.157843405476487
4096	100677	0.0781679596636242


==> data/Case1Uh1_d3.dat <==
nE	dofDPG	estDPG
4	113	2.505779773196
16	417	1.3432598644153
64	1613	0.642351535765444
256	6357	0.335179514350817
1024	25253	0.185885645438699
4096	100677	0.0928613366446546


==> data/Case2Uh0_d2.dat <==
nE	dofDPG	estDPG	errW	errU	errN	errM
4	97	21.5065390216096	66.4275239481195	33.2147821623024	0.17896286003294	22.0020744042915
16	361	21.3441223349816	66.369153741693	33.1850839252626	0.217401115751271	21.9805426324389
64	1405	21.2335652579683	66.1079237858264	33.0544205665869	0.434532014214225	21.89434760236
256	5557	21.049835197012	65.0695709477246	32.5352344983762	0.860666146798503	21.5505458011482
1024	22117	20.4138843901673	61.2204516257372	30.6106501688349	1.62213409953306	20.2757968744747
4096	88261	18.356330471638	49.5062289037704	24.7534196380151	2.62453852143168	16.3961996606113


==> data/Case2Uh0_d3.dat <==
nE	dofDPG	estDPG	errW	errU	errN	errM
4	97	204.02520198844	664.636200120055	332.319211950144	0.990440010862701	220.241399878322
16	361	212.237212534272	664.637076396877	332.318799088632	0.677340345115606	220.135590424033
64	1405	212.848280492978	664.623806785058	332.311972600243	0.486658345147183	220.122709508583
256	5557	212.723700725606	664.524598402961	332.262346547434	0.912416610652082	220.090241876991
1024	22117	212.616479259485	664.099874985387	332.049983309976	1.82374667153745	219.949764535358
4096	88261	212.334003984675	662.398573946163	331.199347261016	3.63858104308851	219.38635385488


==> data/Case2Uh0_d4.dat <==
nE	dofDPG	estDPG	errW	errU	errN	errM
4	97	1931.96456733803	6646.59217753972	3323.29985530573	1.58295636509922	2203.67807961943
16	361	2084.77003423189	6646.6372732526	3323.3191732315	3.37036060370445	2201.8737639617
64	1405	2122.57242428007	6646.65504171137	3323.32760051554	3.05283607672913	2201.42302988581
256	5557	2126.94094866117	6646.66741005766	3323.33363547544	1.27151718370021	2201.37725218986
1024	22117	2127.05257578252	6646.63821083053	3323.31907694745	1.8310212593043	2201.36600908788
4096	88261	2126.93966925393	6646.47235497022	3323.23668875338	3.65004966309364	2201.31149587016


==> data/Case2Uh1_d2.dat <==
nE	dofDPG	estDPG	errW	errU	errN	errM
4	113	21.1285622567063	64.1715727051088	32.0896079093155	0.702263508062843	21.2218173274437
16	417	17.6430593685071	45.5821976144872	22.7929926274406	1.10485088085189	15.0433052172298
64	1613	8.65309079998684	11.6677024527582	5.8341187352356	0.5385164606856	4.15526932978423
256	6357	3.36253131200277	2.7136289456031	1.35682820377226	0.137799256380136	1.32446213729022
1024	25253	1.47325606750126	1.13070117591811	0.565357949728864	0.0336286660751306	0.625463070167443
4096	100677	0.706016318312607	0.54843997416271	0.274200251289335	0.00867618195589047	0.310579765659004


==> data/Case2Uh1_d3.dat <==
nE	dofDPG	estDPG	errW	errU	errN	errM
4	113	203.893707438311	663.651445050017	331.82160710713	1.53910893462667	219.946627074324
16	417	211.496362408512	659.998708182048	329.999151908037	2.20938133674184	218.609484903263
64	1613	204.93504404813	616.230280878191	308.115344518031	4.96402011385656	204.042880230536
256	6357	145.02432591805	309.261780537245	154.630903475472	7.61443180790861	102.446594752937
1024	25253	50.1971526587271	38.4933563115955	19.246513806125	3.04801272661841	13.5619485359041
4096	100677	14.2889372418122	6.1917026021034	3.09771044046362	0.773337456319451	3.23998033234799


==> data/Case2Uh1_d4.dat <==
nE	dofDPG	estDPG	errW	errU	errN	errM
4	113	1931.68197879383	6644.80578532679	3322.40339712382	6.21034042004103	2203.11285740349
16	417	2084.22978957651	6643.14200635059	3321.57101566837	6.58651494287501	2200.73515299978
64	1613	2120.94109990676	6636.26703479919	3318.13336685598	8.79118159572666	2198.0257883677
256	6357	2113.15722266234	6560.82041245152	3280.41315619217	16.878822645496	2172.94122292727
1024	25253	1954.64442191855	5612.98332324168	2806.51200694738	49.5847054784541	1858.95128364647
4096	100677	1080.34225314281	1715.19824140827	855.408748582063	57.3661753215768	568.29857662228


==> data/Case3Uh0_d3_adap.dat <==
nE	dofDPG	estDPG
4	97	40.1907850241377
11	252	75.8387271233678
22	493	99.5539406071158
34	754	61.505518007471
51	1124	50.7139342210838
76	1666	58.6819501596053
102	2231	50.7007388876995
141	3077	34.6985877349963
186	4052	27.4924782184737
303	6584	19.1724513496028
390	8465	13.4867701173172
550	11923	8.71544106401649
828	17924	5.75705116608131
1115	24120	4.85510468904984
1635	35333	3.35118255674129
1993	43060	3.05211602394579
2806	60592	2.58459635465542
3697	79804	2.12119545973973


==> data/Case3Uh0_d3_unif.dat <==
nE	dofDPG	estDPG
4	97	40.1907850241377
16	361	96.4114935972249
64	1405	58.2968366064503
256	5557	25.3267096618598
1024	22117	9.65096415869587
4096	88261	4.25044270254548


==> data/Case3coo.dat <==
0	0.392699081698724
-0.5	0.196349540849362
0.5	0.196349540849362
-0.5	0.589048622548086
-0.5	0.392699081698724
0.5	0.392699081698724
0.5	0.589048622548086
0	0.196349540849362
0.25	0.294524311274043
-0.25	0.294524311274043
-0.25	0.098174770424681
0.25	0.098174770424681
-0.75	0.098174770424681
0	0.589048622548086
-0.25	0.490873852123405
0.25	0.490873852123405
0.25	0.687223392972767
-0.25	0.687223392972767
-0.75	0.294524311274043
-0.5	0.098174770424681
0.75	0.294524311274043
-0.75	0.490873852123405
-0.5	0.490873852123405
-0.75	0.687223392972767
-0.75	0.196349540849362
-0.75	0.392699081698724
-0.625	0.147262155637022
-0.75	0.589048622548086
-0.625	0.0490873852123405
0.75	0.098174770424681
0.5	0.098174770424681
0.75	0.196349540849362
0.75	0.490873852123405
0.5	0.490873852123405
0.75	0.687223392972767
0.625	0.147262155637022
0.75	0.589048622548086
0.625	0.0490873852123405
0.875	0.147262155637022
0.875	0.0490873852123405
0.75	0.392699081698724
-0.625	0.098174770424681
-0.875	0.0490873852123405
-0.75	0.0490873852123405
-0.875	0.441786466911065
-0.875	0.245436926061703
-0.625	0.245436926061703
-0.625	0.196349540849362
-0.5	0.294524311274043
-0.6875	0.0736310778185108
-0.75	0.245436926061703
-0.75	0.147262155637022
-0.625	0.343611696486384
-0.6875	0.0245436926061703
-0.875	0.539961237335746
-0.875	0.343611696486384
-0.875	0.147262155637022
-0.875	0.196349540849362
-0.8125	0.0736310778185108
0.75	0.0490873852123405
0.875	0.343611696486384
0.625	0.343611696486384
0.5	0.294524311274043
0.75	0.147262155637022
0.875	0.098174770424681
-0.875	0.098174770424681
0.625	0.245436926061703
0.8125	0.122718463030851
0.8125	0.171805848243192
0.8125	0.0736310778185108
0.75	0.245436926061703
0.8125	0.0245436926061703
0.9375	0.0736310778185108
0.9375	0.0245436926061703
0.9375	0.122718463030851
0.875	0.245436926061703
0.875	0.196349540849362
-0.9375	0.0736310778185108
-0.8125	0.0245436926061703
-0.9375	0.0245436926061703
0.875	0.0245436926061703
0.8125	0.0490873852123405
0.625	0.294524311274043
0.75	0.343611696486384
0.8125	0.147262155637022
0.9375	0.171805848243192
0.875	0.171805848243192
0.875	0.0736310778185108
0.9375	0.0490873852123405
0.8125	0.098174770424681
0.875	0.122718463030851
0.875	0.294524311274043
0.6875	0.269980618667873
0.625	0.196349540849362
0.8125	0.220893233455532
0.875	0.539961237335746
0.875	0.441786466911065
0.875	0.638136007760427
0.625	0.441786466911065
-0.9375	0.122718463030851
-0.8125	0.122718463030851
-0.9375	0.098174770424681
-0.875	0.0245436926061703
0.84375	0.0368155389092554
0.84375	0.0613592315154256
0.8125	0.319068003880213
0.8125	0.368155389092554
0.84375	0.0859029241215959
0.90625	0.0368155389092554
0.84375	0.134990309333936
0.84375	0.110446616727766
0.8125	0.269980618667873
0.75	0.220893233455532
0.6875	0.220893233455532
0.8125	0.196349540849362
0.875	0.220893233455532
0.75	0.269980618667873
0.875	0.490873852123405
0.875	0.687223392972767
0.75	0.441786466911065
-0.875	0.122718463030851
0.84375	0.0122718463030851
0.90625	0.0122718463030851
0.9375	0.269980618667873
0.9375	0.220893233455532
0.9375	0.319068003880213
0.9375	0.196349540849362
0.8125	0.245436926061703
0.875	0.392699081698724
0.875	0.736310778185108
-0.9375	0.171805848243192
-0.90625	0.0368155389092554
-0.25	0.589048622548086
-0.625	0.539961237335746
-0.625	0.441786466911065
-0.375	0.441786466911065
-0.875	0.638136007760427
-0.875	0.736310778185108
-0.8125	0.269980618667873
-0.9375	0.220893233455532
-0.8125	0.220893233455532
-0.6875	0.220893233455532
-0.875	0.294524311274043
-0.9375	0.0490873852123405
-0.875	0.0736310778185108
-0.9375	0.196349540849362
-0.875	0.171805848243192
-0.8125	0.171805848243192
-0.25	0.392699081698724
-0.625	0.392699081698724
-0.875	0.392699081698724
-0.75	0.343611696486384
-0.375	0.539961237335746
-0.5	0.441786466911065
-0.625	0.490873852123405
-0.75	0.441786466911065
-0.5	0.539961237335746
-0.875	0.687223392972767
-0.75	0.220893233455532
-0.8125	0.245436926061703
-0.875	0.220893233455532
-0.8125	0.319068003880213
-0.90625	0.0613592315154256
-0.90625	0.0859029241215959
-0.8125	0.196349540849362
-0.8125	0.368155389092554
-0.9375	0.319068003880213
-0.9375	0.368155389092554
-0.9375	0.269980618667873
-0.96875	0.0613592315154256
-0.96875	0.0368155389092554
0.9375	0.368155389092554
0.875	0.368155389092554
0.90625	0.159534001940107
0.9375	0.147262155637022
0.9375	0.098174770424681
0.90625	0.110446616727766
0.875	0.269980618667873
0.9375	0.245436926061703
0.9375	0.294524311274043
0.875	0.319068003880213
0.625	0.539961237335746
0.9375	0.466330159517235
0.8125	0.466330159517235
0.9375	0.417242774304894
0.9375	0.613592315154256
0.875	0.589048622548086
0.75	0.638136007760427
0.8125	0.417242774304894
0.5	0.687223392972767
-0.8125	0.466330159517235
-0.9375	0.417242774304894
-0.8125	0.417242774304894
-0.875	0.490873852123405
-0.75	0.539961237335746
-0.90625	0.233165079758617
-0.875	0.319068003880213
-0.9375	0.343611696486384
-0.9375	0.245436926061703
-0.9375	0.294524311274043
-0.875	0.269980618667873
-0.90625	0.134990309333936
-0.9375	0.147262155637022
-0.9375	0.392699081698724
0.90625	0.0859029241215959
0.90625	0.134990309333936
0.90625	0.257708772364788
0.90625	0.282252464970958
0.90625	0.233165079758617
0.90625	0.331339850183298
0.9375	0.343611696486384
0.90625	0.306796157577128
0.8125	0.515417544729575
0.8125	0.564504929941916
0.75	0.539961237335746
0.875	0.466330159517235
0.8125	0.490873852123405
0.8125	0.613592315154256
0.8125	0.392699081698724
0.875	0.417242774304894
0.625	0.638136007760427
-0.875	0.417242774304894
-0.8125	0.515417544729575
-0.90625	0.331339850183298
-0.90625	0.306796157577128
-0.90625	0.257708772364788
-0.90625	0.282252464970958
-0.90625	0.159534001940107
0.96875	0.0859029241215959
0.96875	0.134990309333936
0.96875	0.110446616727766
0.96875	0.159534001940107
0.96875	0.282252464970958
0.96875	0.233165079758617
0.96875	0.257708772364788
0.9375	0.564504929941916
0.9375	0.392699081698724
-0.9375	0.515417544729575
-0.9375	0.466330159517235
-0.96875	0.331339850183298
-0.96875	0.257708772364788
-0.96875	0.282252464970958
-0.96875	0.233165079758617
-0.96875	0.159534001940107
-0.96875	0.134990309333936
0.8125	0.343611696486384
0.90625	0.355883542789469
0.96875	0.380427235395639
0.90625	0.380427235395639
0.84375	0.380427235395639
0.96875	0.184077694546277
0.90625	0.184077694546277
0.96875	0.0368155389092554
0.875	0.282252464970958
0.9375	0.282252464970958
0.84375	0.282252464970958
0.96875	0.208621387152447
0.96875	0.269980618667873
0.90625	0.245436926061703
0.96875	0.245436926061703
0.9375	0.257708772364788
0.8125	0.294524311274043
0.90625	0.294524311274043
0.90625	0.208621387152447
0.84375	0.257708772364788
0.8125	0.539961237335746
0.90625	0.45405831321415
0.9375	0.441786466911065
0.9375	0.515417544729575
0.84375	0.50314569842649
0.9375	0.662679700366597
0.9375	0.711767085578938
0.84375	0.404970928001809
0.90625	0.404970928001809
-0.5	0.687223392972767
-0.90625	0.42951462060798
-0.96875	0.404970928001809
-0.90625	0.404970928001809
-0.625	0.638136007760427
-0.9375	0.711767085578938
-0.9375	0.760854470791278
-0.875	0.515417544729575
-0.9375	0.564504929941916
-0.9375	0.539961237335746
-0.9375	0.441786466911065
-0.9375	0.490873852123405
-0.875	0.466330159517235
-0.875	0.589048622548086
-0.8125	0.564504929941916
-0.96875	0.208621387152447
-0.90625	0.208621387152447
-0.96875	0.306796157577128
-0.96875	0.355883542789469
-0.90625	0.355883542789469
-0.90625	0.343611696486384
-0.9375	0.257708772364788
-0.96875	0.269980618667873
-0.90625	0.245436926061703
-0.96875	0.245436926061703
-0.84375	0.282252464970958
-0.84375	0.257708772364788
-0.8125	0.294524311274043
-0.90625	0.294524311274043
-0.96875	0.294524311274043
-0.9375	0.282252464970958
-0.875	0.257708772364788
-0.96875	0.184077694546277
-0.90625	0.184077694546277
-0.875	0.368155389092554
0.84375	0.355883542789469
0.875	0.380427235395639
0.90625	0.368155389092554
0.9375	0.380427235395639
0.875	0.355883542789469
0.9375	0.184077694546277
0.890625	0.251572849213245
0.953125	0.276116541819415
0.953125	0.288388388122501
0.890625	0.288388388122501
0.921875	0.288388388122501
0.875	0.257708772364788
0.953125	0.26384469551633
0.921875	0.251572849213245
0.953125	0.251572849213245
0.90625	0.343611696486384
0.9375	0.355883542789469
0.9375	0.306796157577128
0.9375	0.208621387152447
0.90625	0.42951462060798
0.84375	0.527689391032661
0.875	0.515417544729575
0.9375	0.638136007760427
0.9375	0.736310778185108
0.875	0.404970928001809
0.90625	0.392699081698724
0.9375	0.404970928001809
0.90625	0.417242774304894
-0.9375	0.404970928001809
-0.8125	0.613592315154256
-0.75	0.638136007760427
-0.9375	0.736310778185108
-0.90625	0.527689391032661
-0.90625	0.50314569842649
-0.90625	0.45405831321415
-0.90625	0.47860200582032
-0.9375	0.208621387152447
-0.9375	0.355883542789469
-0.953125	0.26384469551633
-0.953125	0.251572849213245
-0.890625	0.251572849213245
-0.921875	0.251572849213245
-0.953125	0.276116541819415
-0.875	0.282252464970958
-0.921875	0.288388388122501
-0.953125	0.288388388122501
-0.890625	0.288388388122501
-0.9375	0.184077694546277
-0.90625	0.392699081698724
-0.9375	0.380427235395639
-0.90625	0.380427235395639
0.96875	0.0122718463030851
0.96875	0.306796157577128
0.96875	0.355883542789469
0.96875	0.294524311274043
0.96875	0.196349540849362
0.96875	0.42951462060798
0.96875	0.404970928001809
0.96875	0.45405831321415
0.9375	0.490873852123405
0.9375	0.760854470791278
-0.9375	0.613592315154256
-0.96875	0.45405831321415
-0.96875	0.47860200582032
-0.96875	0.42951462060798
-0.96875	0.380427235395639
-0.96875	0.196349540849362
-0.90625	0.0122718463030851
-0.96875	0.0122718463030851
0.9375	0.0122718463030851
0.90625	0.0613592315154256
0.9375	0.0859029241215959
0.9375	0.0368155389092554
0.96875	0.0245436926061703
0.96875	0.0613592315154256
0.96875	0.0736310778185108
0.9375	0.134990309333936
0.96875	0.122718463030851
0.96875	0.171805848243192
0.96875	0.147262155637022
0.9375	0.159534001940107
0.96875	0.098174770424681
0.9375	0.110446616727766
0.953125	0.23930100291016
0.9375	0.233165079758617
0.96875	0.220893233455532
0.96875	0.331339850183298
0.9375	0.331339850183298
0.96875	0.343611696486384
0.875	0.564504929941916
0.96875	0.47860200582032
0.90625	0.47860200582032
0.9375	0.42951462060798
0.90625	0.441786466911065
0.9375	0.539961237335746
0.90625	0.50314569842649
0.9375	0.589048622548086
0.875	0.613592315154256
0.84375	0.42951462060798
0.875	0.42951462060798
0.8125	0.441786466911065
-0.625	0.736310778185108
-0.75	0.736310778185108
-0.8125	0.662679700366597
-0.9375	0.662679700366597
-0.9375	0.638136007760427
-0.90625	0.552233083638831
-0.96875	0.417242774304894
-0.96875	0.441786466911065
-0.9375	0.42951462060798
-0.6875	0.515417544729575
-0.625	0.589048622548086
-0.8125	0.589048622548086
-0.9375	0.589048622548086
-0.875	0.564504929941916
-0.8125	0.539961237335746
-0.953125	0.300660234425586
-0.9375	0.306796157577128
-0.96875	0.319068003880213
-0.96875	0.343611696486384
-0.9375	0.331339850183298
-0.96875	0.220893233455532
-0.9375	0.233165079758617
-0.96875	0.110446616727766
-0.90625	0.110446616727766
-0.9375	0.159534001940107
-0.96875	0.171805848243192
-0.96875	0.147262155637022
-0.9375	0.134990309333936
-0.9375	0.0613592315154256
-0.96875	0.0859029241215959
-0.96875	0.0736310778185108
-0.96875	0.0490873852123405
-0.9375	0.0368155389092554
-0.9375	0.0122718463030851
0.953125	0.0797670009700533
0.953125	0.0920388472731385
0.953125	0.0306796157577128
0.953125	0.042951462060798
0.953125	0.0184077694546277
0.9375	0.0613592315154256
0.953125	0.128854386182394
0.953125	0.141126232485479
0.953125	0.116582539879309
0.953125	0.165669925091649
0.953125	0.153398078788564
0.953125	0.104310693576224
0.953125	0.227029156607075
0.96875	0.319068003880213
0.90625	0.552233083638831
0.90625	0.576776776245001
0.9375	0.47860200582032
0.890625	0.435650543759522
0.921875	0.435650543759522
0.90625	0.527689391032661
0.90625	0.490873852123405
0.9375	0.50314569842649
-0.875	0.662679700366597
-0.953125	0.423378697456437
-0.953125	0.435650543759522
-0.75	0.564504929941916
-0.6875	0.539961237335746
-0.6875	0.564504929941916
-0.84375	0.552233083638831
-0.84375	0.576776776245001
-0.78125	0.576776776245001
-0.78125	0.552233083638831
-0.953125	0.312932080728671
-0.953125	0.325203927031756
-0.953125	0.337475773334841
-0.953125	0.227029156607075
-0.953125	0.23930100291016
-0.9375	0.110446616727766
-0.953125	0.165669925091649
-0.953125	0.153398078788564
-0.953125	0.128854386182394
-0.96875	0.122718463030851
-0.953125	0.141126232485479
-0.953125	0.0674951546669682
-0.953125	0.0552233083638831
-0.953125	0.0306796157577128
-0.96875	0.0245436926061703
-0.953125	0.042951462060798
-0.9375	0.0859029241215959
0.953125	0.00613592315154256
0.984375	0.042951462060798
0.984375	0.0184077694546277
0.984375	0.00613592315154256
0.984375	0.0306796157577128
0.984375	0.0797670009700533
0.96875	0.0490873852123405
0.96875	0.576776776245001
0.96875	0.527689391032661
0.96875	0.50314569842649
0.96875	0.552233083638831
0.96875	0.601320468851171
0.90625	0.601320468851171
-0.9375	0.687223392972767
-0.90625	0.576776776245001
-0.984375	0.0674951546669682
-0.984375	0.0306796157577128
-0.96875	0.098174770424681
-1	0
1	0
1	0.785398163397448
-1	0.785398163397448
0	0
1	0.392699081698724
-1	0.392699081698724
0	0.785398163397448
-1	0.589048622548086
1	0.589048622548086
-0.5	0
0.5	0
0.5	0.785398163397448
-1	0.196349540849362
-0.5	0.785398163397448
-0.75	0
1	0.196349540849362
-1	0.687223392972767
1	0.098174770424681
1	0.490873852123405
1	0.687223392972767
0.75	0
-1	0.294524311274043
-0.875	0
-1	0.490873852123405
-1	0.098174770424681
-0.625	0
1	0.0490873852123405
1	0.294524311274043
0.875	0
1	0.147262155637022
-1	0.0490873852123405
0.8125	0
1	0.245436926061703
0.75	0.785398163397448
-1	0.147262155637022
-0.9375	0
1	0.441786466911065
1	0.638136007760427
1	0.539961237335746
1	0.736310778185108
1	0.343611696486384
0.9375	0
-1	0.343611696486384
-1	0.0736310778185108
-1	0.736310778185108
-0.75	0.785398163397448
-1	0.638136007760427
-1	0.245436926061703
-1	0.0245436926061703
1	0.122718463030851
1	0.220893233455532
-1	0.539961237335746
-1	0.269980618667873
-1	0.171805848243192
-1	0.441786466911065
1	0.0736310778185108
1	0.171805848243192
-1	0.122718463030851
1	0.269980618667873
-1	0.319068003880213
-1	0.220893233455532
1	0.0245436926061703
1	0.319068003880213
1	0.417242774304894
0.875	0.785398163397448
-1	0.466330159517235
-1	0.368155389092554
1	0.711767085578938
-1	0.760854470791278
-1	0.564504929941916
1	0.466330159517235
1	0.662679700366597
1	0.760854470791278
1	0.368155389092554
-0.875	0.785398163397448
-1	0.711767085578938
-1	0.417242774304894
1	0.0122718463030851
1	0.515417544729575
1	0.613592315154256
-1	0.0368155389092554
-0.96875	0
1	0.0613592315154256
-0.625	0.785398163397448
-1	0.662679700366597
-1	0.0859029241215959
1	0.564504929941916
0.96875	0
-1	0.0613592315154256
-1	0.0122718463030851
1	0.0859029241215959
-1	0.110446616727766
1	0.0368155389092554
1	0.331339850183298


==> data/Case3coo_nE186.dat <==
0	0.392699081698724
-0.5	0.196349540849362
0.5	0.196349540849362
-0.5	0.589048622548086
-0.5	0.392699081698724
0.5	0.392699081698724
0.5	0.589048622548086
0	0.196349540849362
0.25	0.294524311274043
-0.25	0.294524311274043
-0.25	0.098174770424681
0.25	0.098174770424681
-0.75	0.098174770424681
0	0.589048622548086
-0.25	0.490873852123405
0.25	0.490873852123405
0.25	0.687223392972767
-0.25	0.687223392972767
-0.75	0.294524311274043
-0.5	0.098174770424681
0.75	0.294524311274043
-0.75	0.490873852123405
-0.5	0.490873852123405
-0.75	0.687223392972767
-0.75	0.196349540849362
-0.75	0.392699081698724
-0.625	0.147262155637022
-0.75	0.589048622548086
-0.625	0.0490873852123405
0.75	0.098174770424681
0.5	0.098174770424681
0.75	0.196349540849362
0.75	0.490873852123405
0.5	0.490873852123405
0.75	0.687223392972767
0.625	0.147262155637022
0.75	0.589048622548086
0.625	0.0490873852123405
0.875	0.147262155637022
0.875	0.0490873852123405
0.75	0.392699081698724
-0.625	0.098174770424681
-0.875	0.0490873852123405
-0.75	0.0490873852123405
-0.875	0.441786466911065
-0.875	0.245436926061703
-0.625	0.245436926061703
-0.625	0.196349540849362
-0.5	0.294524311274043
-0.6875	0.0736310778185108
-0.75	0.245436926061703
-0.75	0.147262155637022
-0.625	0.343611696486384
-0.6875	0.0245436926061703
-0.875	0.539961237335746
-0.875	0.343611696486384
-0.875	0.147262155637022
-0.875	0.196349540849362
-0.8125	0.0736310778185108
0.75	0.0490873852123405
0.875	0.343611696486384
0.625	0.343611696486384
0.5	0.294524311274043
0.75	0.147262155637022
0.875	0.098174770424681
-0.875	0.098174770424681
0.625	0.245436926061703
0.8125	0.122718463030851
0.8125	0.171805848243192
0.8125	0.0736310778185108
0.75	0.245436926061703
0.8125	0.0245436926061703
0.9375	0.0736310778185108
0.9375	0.0245436926061703
0.9375	0.122718463030851
0.875	0.245436926061703
0.875	0.196349540849362
-0.9375	0.0736310778185108
-1	0
1	0
1	0.785398163397448
-1	0.785398163397448
0	0
1	0.392699081698724
-1	0.392699081698724
0	0.785398163397448
-1	0.589048622548086
1	0.589048622548086
-0.5	0
0.5	0
0.5	0.785398163397448
-1	0.196349540849362
-0.5	0.785398163397448
-0.75	0
1	0.196349540849362
-1	0.687223392972767
1	0.098174770424681
1	0.490873852123405
1	0.687223392972767
0.75	0
-1	0.294524311274043
-0.875	0
-1	0.490873852123405
-1	0.098174770424681
-0.625	0
1	0.0490873852123405
1	0.294524311274043
0.875	0
1	0.147262155637022
-1	0.0490873852123405


==> data/Case3ele.dat <==
7	1	10
515	7	10
7	0	9
1	7	9
28	19	41
41	12	49
28	41	49
521	19	28
19	1	26
26	12	41
19	26	41
43	42	78
526	43	78
43	12	58
42	43	58
102	79	376
534	102	376
102	42	131
79	102	131
377	547	443
79	377	443
377	511	593
547	377	593
547	534	376
376	79	443
547	376	443
534	526	78
78	42	102
534	78	102
537	28	53
526	537	53
521	28	537
43	28	49
12	43	49
43	526	53
28	43	53
521	515	10
10	1	19
521	10	19
11	522	30
2	11	30
515	522	11
37	532	59
29	37	59
522	532	37
80	71	121
540	80	121
80	39	103
71	80	103
71	532	543
543	540	121
71	543	121
122	553	378
73	122	378
540	553	122
599	360	493
553	599	493
599	512	496
360	599	496
378	360	448
73	378	448
378	553	493
360	378	493
80	73	108
39	80	108
80	540	122
73	80	122
69	59	81
81	39	104
69	81	104
29	59	69
59	532	71
81	71	103
39	81	103
59	71	81
30	29	35
2	30	35
30	522	37
29	30	37
7	2	8
0	7	8
7	515	11
2	7	11
61	62	82
20	61	82
5	62	61
62	2	66
82	66	92
20	82	92
62	66	82
106	83	245
245	60	309
106	245	309
40	83	106
83	20	105
105	60	245
83	105	245
248	172	311
171	248	311
248	128	310
172	248	310
246	172	313
60	246	313
246	171	311
172	246	311
247	236	312
171	247	312
516	236	247
248	236	334
128	248	334
248	171	312
236	248	312
218	106	249
128	218	249
40	106	218
172	106	309
309	60	313
172	309	313
249	172	310
128	249	310
106	172	249
40	5	61
61	20	83
40	61	83
5	0	8
8	2	62
5	8	62
68	63	84
38	68	84
31	63	68
63	29	67
84	67	109
38	84	109
63	67	84
86	85	251
76	86	251
86	38	173
85	86	173
250	126	314
85	250	314
250	527	364
126	250	364
126	76	251
251	85	314
126	251	314
68	76	114
31	68	114
68	38	86
76	68	86
35	31	93
2	35	93
35	29	63
31	35	63
87	72	204
64	87	204
87	39	379
72	87	379
380	228	445
175	380	445
380	72	444
228	380	444
228	529	390
390	175	445
228	390	445
175	64	204
204	72	380
175	204	380
89	69	107
64	89	107
29	69	89
87	69	104
39	87	104
87	64	107
69	87	107
381	252	447
88	381	447
381	73	446
252	381	446
499	252	494
538	499	494
499	88	447
252	499	447
88	39	108
108	73	381
88	108	381
382	360	495
573	382	495
382	73	448
360	382	448
589	360	496
512	589	496
589	573	495
360	589	495
604	252	497
573	604	497
604	538	494
252	604	494
382	252	446
73	382	446
382	573	497
252	382	497
383	567	384
72	383	384
383	538	594
567	383	594
602	228	498
567	602	498
529	228	602
384	228	444
72	384	444
384	567	498
228	384	498
379	88	449
72	379	449
39	88	379
383	88	499
538	383	499
383	72	449
88	383	449
385	229	451
174	385	451
385	74	450
229	385	450
229	541	388
388	174	451
229	388	451
174	38	205
205	74	385
174	205	385
230	561	386
386	74	452
230	386	452
529	561	230
561	541	229
386	229	450
74	386	450
561	229	386
231	568	387
387	85	453
231	387	453
541	568	231
568	527	250
250	85	387
568	250	387
173	174	389
85	173	389
38	174	173
388	231	454
174	388	454
541	231	388
389	231	453
85	389	453
389	174	454
231	389	454
90	67	110
64	90	110
90	38	109
67	90	109
67	29	89
89	64	110
67	89	110
176	175	391
74	176	391
64	175	176
390	230	455
175	390	455
529	230	390
391	230	452
74	391	452
391	175	455
230	391	455
90	74	205
38	90	205
90	64	176
74	90	176
177	123	207
253	207	318
91	253	318
177	207	253
206	177	320
320	75	315
206	320	315
123	177	206
254	232	317
179	254	317
254	123	316
232	254	316
232	539	363
363	179	317
232	363	317
262	207	319
179	262	319
262	91	318
207	262	318
207	123	254
254	179	319
207	254	319
261	111	255
91	261	255
20	111	261
177	111	264
264	75	320
177	264	320
255	177	253
91	255	253
111	177	255
393	233	392
178	393	392
393	124	456
233	393	456
233	544	259
259	178	392
233	259	392
208	178	258
75	208	258
208	124	393
178	208	393
256	562	394
124	256	394
527	562	256
562	544	233
394	233	456
124	394	456
562	233	394
234	570	257
257	123	321
234	257	321
544	570	234
570	539	232
257	232	316
123	257	316
570	232	257
260	206	322
178	260	322
123	206	260
258	206	315
75	258	315
258	178	322
206	258	322
259	234	323
178	259	323
544	234	259
260	234	321
123	260	321
260	178	323
234	260	323
395	210	396
125	395	396
395	552	397
210	395	397
209	210	324
60	209	324
209	125	396
210	209	396
361	574	457
125	361	457
539	574	361
395	574	605
552	395	605
395	125	457
574	395	457
585	171	362
552	585	362
585	516	247
171	585	247
246	210	325
171	246	325
246	60	324
210	246	324
362	210	397
552	362	397
362	171	325
210	362	325
105	91	180
60	105	180
105	20	261
91	105	261
211	179	326
125	211	326
211	91	262
179	211	262
361	179	363
539	361	363
361	125	326
179	361	326
180	125	209
60	180	209
180	91	211
125	180	211
70	66	113
113	31	112
70	113	112
92	70	116
20	92	116
66	70	92
66	2	93
93	31	113
66	93	113
94	76	115
75	94	115
94	31	114
76	94	114
263	126	327
124	263	327
76	126	263
256	126	364
527	256	364
256	124	327
126	256	327
115	124	208
75	115	208
115	76	263
124	115	263
111	70	127
127	75	264
111	127	264
111	20	116
70	111	116
94	70	112
31	94	112
94	75	127
70	94	127
213	214	265
95	213	265
36	214	213
214	32	212
265	212	329
95	265	329
214	212	265
398	235	459
186	398	459
398	95	458
235	398	458
405	235	500
520	405	500
405	186	459
235	405	459
186	36	213
213	95	398
186	213	398
36	6	181
181	32	214
36	181	214
215	182	400
117	215	400
215	96	266
182	215	266
399	368	460
182	399	460
530	368	399
400	368	464
117	400	464
400	182	460
368	400	460
183	117	216
32	183	216
183	96	215
117	183	215
365	267	401
184	365	401
548	267	365
402	328	462
267	402	462
402	96	461
328	402	461
328	184	401
401	267	462
328	401	462
575	184	366
516	575	366
575	548	365
184	575	365
582	182	367
548	582	367
582	530	399
182	582	399
267	182	266
266	96	402
267	266	402
267	548	367
182	267	367
403	268	501
550	403	501
403	95	463
268	403	463
590	268	502
530	590	502
590	550	501
268	590	501
598	235	503
550	598	503
598	520	500
235	598	500
403	235	458
95	403	458
403	550	503
235	403	503
330	212	269
117	330	269
330	95	329
212	330	329
212	32	216
216	117	269
212	216	269
404	368	465
268	404	465
404	117	464
368	404	464
368	530	502
502	268	465
368	502	465
330	268	463
95	330	463
330	117	404
268	330	404
118	97	270
531	118	270
34	97	118
185	549	331
97	185	331
591	185	504
520	591	504
549	185	591
270	549	583
531	270	583
270	97	331
549	270	331
271	551	332
129	271	332
271	531	579
551	271	579
369	551	584
513	369	584
369	129	332
551	369	332
129	34	118
118	531	271
129	118	271
220	36	187
34	220	187
6	36	220
217	186	406
97	217	406
36	186	217
405	185	505
186	405	505
405	520	504
185	405	504
185	97	406
406	186	505
185	406	505
97	34	187
187	36	217
97	187	217
15	5	33
6	15	33
0	5	15
98	40	119
32	98	119
5	40	98
219	188	272
272	128	333
219	272	333
407	219	408
96	407	408
188	219	407
188	40	218
218	128	272
188	218	272
273	236	335
184	273	335
273	128	334
236	273	334
236	516	366
366	184	335
236	366	335
328	219	336
184	328	336
408	328	461
96	408	461
219	328	408
273	219	333
128	273	333
273	184	336
219	273	336
183	119	409
96	183	409
32	119	183
119	40	188
409	188	407
96	409	407
119	188	409
33	32	181
6	33	181
33	5	98
32	33	98
13	6	16
518	13	16
13	0	15
6	13	15
34	523	189
189	6	220
34	189	220
545	34	129
576	129	369
513	576	369
545	129	576
523	34	545
523	518	16
16	6	189
523	16	189
17	525	274
3	17	274
518	525	17
410	557	411
23	410	411
410	525	595
557	410	595
137	557	586
586	514	280
137	586	280
137	23	411
557	137	411
274	23	278
3	274	278
274	525	410
23	274	410
14	13	132
132	3	152
14	132	152
0	13	14
13	518	17
17	3	132
13	17	132
134	22	154
21	134	154
134	4	153
22	134	153
133	22	156
3	133	156
154	133	419
21	154	419
22	133	154
155	44	192
25	155	192
155	21	190
44	155	190
221	191	277
150	221	277
221	44	275
191	221	275
276	203	337
191	276	337
517	203	276
277	203	357
150	277	357
277	191	337
203	277	337
150	25	192
192	44	221
150	192	221
134	25	149
4	134	149
134	21	155
25	134	155
148	14	135
4	148	135
0	14	148
22	14	152
152	3	156
22	152	156
135	22	153
4	135	153
14	22	135
339	136	338
27	339	338
339	23	412
136	339	412
287	136	370
370	519	422
287	370	422
338	287	421
27	338	421
136	287	338
278	27	420
3	278	420
278	23	339
27	278	339
157	137	279
279	528	506
157	279	506
23	137	157
280	556	340
137	280	340
280	514	580
556	280	580
279	556	587
528	279	587
279	137	340
556	279	340
413	558	414
136	413	414
413	528	596
558	413	596
558	519	370
370	136	414
558	370	414
412	157	466
136	412	466
23	157	412
413	157	506
528	413	506
413	136	466
157	413	466
281	237	342
193	281	342
281	54	341
237	281	341
237	535	285
285	193	342
237	285	342
193	21	222
222	54	281
193	222	281
282	563	283
283	54	415
282	283	415
282	519	581
563	282	581
563	535	237
283	237	341
54	283	341
563	237	283
284	238	371
371	566	417
284	371	417
284	44	343
238	284	343
577	238	372
535	577	372
577	566	371
238	577	371
373	588	416
416	191	467
373	416	467
566	588	373
588	517	276
276	191	416
588	276	416
275	284	418
191	275	418
44	284	275
417	373	468
284	417	468
566	373	417
418	373	467
191	418	467
418	284	468
373	418	468
190	193	286
44	190	286
21	193	190
285	238	344
193	285	344
285	535	372
238	285	372
286	238	343
44	286	343
286	193	344
238	286	344
471	194	470
133	471	470
471	27	469
194	471	469
194	21	419
419	133	470
194	419	470
133	3	420
420	27	471
133	420	471
423	288	473
287	423	473
423	54	472
288	423	472
421	288	474
27	421	474
421	287	473
288	421	473
422	282	507
287	422	507
519	282	422
423	282	415
54	423	415
423	287	507
282	423	507
222	194	424
54	222	424
21	194	222
469	288	475
194	469	475
469	27	474
288	469	474
424	288	472
54	424	472
424	194	475
288	424	475
140	50	159
45	140	159
140	24	158
50	140	158
50	18	138
159	138	300
45	159	300
50	138	159
160	139	290
57	160	290
160	45	195
139	160	195
289	145	345
139	289	345
289	524	375
145	289	375
145	57	290
290	139	345
145	290	345
140	57	164
24	140	164
140	45	160
57	140	160
47	46	141
24	47	141
1	46	47
46	18	50
141	50	158
24	141	158
46	50	141
196	166	224
142	196	224
196	55	223
166	196	223
426	291	425
199	426	425
426	166	476
291	426	476
291	533	303
303	199	425
291	303	425
224	199	302
142	224	302
224	166	426
199	224	426
161	142	301
18	161	301
161	55	196
142	161	196
292	197	346
167	292	346
292	554	428
197	292	428
293	197	294
55	293	294
293	167	346
197	293	346
578	167	374
517	578	374
578	554	292
167	578	292
239	571	427
427	166	477
239	427	477
554	571	239
571	533	291
427	291	476
166	427	476
571	291	427
223	197	429
166	223	429
223	55	294
197	223	294
428	239	478
197	428	478
554	239	428
429	239	477
166	429	477
429	197	478
239	429	478
295	240	348
198	295	348
295	168	347
240	295	347
240	559	298
298	198	348
240	298	348
297	225	350
198	297	350
297	45	349
225	297	349
225	168	295
295	198	350
225	295	350
241	564	296
296	168	351
241	296	351
533	564	241
564	559	240
296	240	347
168	296	347
564	240	296
242	572	430
430	139	479
242	430	479
559	572	242
572	524	289
289	139	430
572	289	430
195	198	431
139	195	431
195	45	297
198	195	297
298	242	480
198	298	480
559	242	298
431	242	479
139	431	479
431	198	480
242	431	480
200	138	299
299	142	352
200	299	352
300	200	305
45	300	305
138	200	300
138	18	301
301	142	299
138	301	299
304	226	353
199	304	353
168	226	304
302	226	355
142	302	355
302	199	353
226	302	353
303	241	354
199	303	354
533	241	303
304	241	351
168	304	351
304	199	354
241	304	354
200	168	225
305	225	349
45	305	349
200	225	305
226	200	352
352	142	355
226	352	355
168	200	226
120	99	433
65	120	433
120	56	201
99	120	201
432	101	481
99	432	481
432	536	510
101	432	510
101	65	433
433	99	481
101	433	481
65	12	100
100	56	120
65	100	120
434	243	483
202	434	483
434	130	482
243	434	482
243	546	436
436	202	483
243	436	483
202	56	227
227	130	434
202	227	434
306	565	435
130	306	435
524	565	306
565	546	243
435	243	482
130	435	482
565	243	435
244	569	485
485	99	484
244	485	484
546	569	244
432	569	603
536	432	603
432	99	485
569	432	485
201	202	437
99	201	437
56	202	201
436	244	486
202	436	486
546	244	436
437	244	484
99	437	484
437	202	486
244	437	486
438	169	488
143	438	488
438	77	487
169	438	487
169	542	441
441	143	488
169	441	488
143	42	162
162	77	438
143	162	438
439	555	440
77	439	440
439	536	597
555	439	597
600	169	508
555	600	508
542	169	600
440	169	487
77	440	487
440	555	508
169	440	508
490	170	509
560	490	509
490	79	489
170	490	489
170	542	592
592	560	509
170	592	509
377	560	601
511	377	601
377	79	490
560	377	490
131	143	442
79	131	442
42	143	131
441	170	491
143	441	491
542	170	441
442	170	489
79	442	489
442	143	491
170	442	491
58	65	144
42	58	144
12	65	58
163	101	492
77	163	492
65	101	163
439	101	510
536	439	510
439	77	492
101	439	492
144	77	162
42	144	162
144	65	163
77	144	163
26	24	51
12	26	51
26	1	47
24	26	47
147	57	146
56	147	146
147	24	164
57	147	164
307	145	356
130	307	356
57	145	307
306	145	375
524	306	375
306	130	356
145	306	356
146	130	227
56	146	227
146	57	307
130	146	307
51	56	100
12	51	100
51	24	147
56	51	147
9	4	48
1	9	48
9	0	148
4	9	148
52	25	151
18	52	151
52	4	149
25	52	149
165	150	308
55	165	308
25	150	165
359	203	358
167	359	358
359	150	357
203	359	357
203	517	374
374	167	358
203	374	358
308	167	293
55	308	293
308	150	359
167	308	359
151	55	161
18	151	161
151	25	165
55	151	165
48	18	46
1	48	46
48	4	52
18	48	52


==> data/Case3ele_nE186.dat <==
7	1	10
82	7	10
7	0	9
1	7	9
28	19	41
41	12	49
28	41	49
88	19	28
19	1	26
26	12	41
19	26	41
42	93	43
43	12	58
42	43	58
42	78	101
93	42	101
104	28	53
93	104	53
88	28	104
43	28	49
12	43	49
43	93	53
28	43	53
88	82	10
10	1	19
88	10	19
11	89	30
2	11	30
82	89	11
37	99	59
29	37	59
89	99	37
107	39	71
99	107	71
107	79	73
39	107	73
59	39	69
29	59	69
59	99	71
39	59	71
30	29	35
2	30	35
30	89	37
29	30	37
7	2	8
0	7	8
7	82	11
2	7	11
62	20	61
5	62	61
62	2	66
20	62	66
40	20	60
83	40	60
40	5	61
20	40	61
5	0	8
8	2	62
5	8	62
63	38	68
31	63	68
63	29	67
38	63	67
38	94	76
76	31	68
38	76	68
31	2	35
35	29	63
31	35	63
64	39	72
96	64	72
64	29	69
39	64	69
105	39	73
79	105	73
105	96	72
39	105	72
108	38	74
96	108	74
94	38	108
64	38	67
29	64	67
64	96	74
38	64	74
106	20	75
94	106	75
106	83	60
20	106	60
66	31	70
20	66	70
2	31	66
75	31	76
94	75	76
75	20	70
31	75	70
32	87	36
6	32	36
32	83	97
87	32	97
34	87	98
80	34	98
34	6	36
87	34	36
15	5	33
6	15	33
0	5	15
32	5	40
83	32	40
32	6	33
5	32	33
13	6	16
85	13	16
13	0	15
6	13	15
90	6	34
80	90	34
90	85	16
6	90	16
92	3	17
85	92	17
92	81	23
3	92	23
13	3	14
0	13	14
13	85	17
3	13	17
21	4	22
3	21	22
25	21	44
84	25	44
4	21	25
4	0	14
14	3	22
4	14	22
23	86	27
3	23	27
23	81	95
86	23	95
102	21	54
86	102	54
102	84	44
21	102	44
21	3	27
27	86	54
21	27	54
45	24	50
18	45	50
45	91	57
24	45	57
46	24	47
1	46	47
46	18	50
24	46	50
100	18	55
84	100	55
100	91	45
18	100	45
56	103	65
12	56	65
91	103	56
109	42	77
103	109	77
78	42	109
65	42	58
12	65	58
65	103	77
42	65	77
26	24	51
12	26	51
26	1	47
24	26	47
56	24	57
91	56	57
56	12	51
24	56	51
9	4	48
1	9	48
0	4	9
25	18	52
4	25	52
25	84	55
18	25	55
48	18	46
1	48	46
48	4	52
18	48	52


==> data/Case3solW.dat <==
0	0.196349540849362	36.346043548364
-0.5	0.196349540849362	36.346043548364
-0.25	0.098174770424681	36.346043548364
0	0	37.9303230785536
0	0.196349540849362	37.9303230785536
-0.25	0.098174770424681	37.9303230785536
0	0.196349540849362	31.3782816527632
0	0.392699081698724	31.3782816527632
-0.25	0.294524311274043	31.3782816527632
-0.5	0.196349540849362	33.9274556457093
0	0.196349540849362	33.9274556457093
-0.25	0.294524311274043	33.9274556457093
-0.625	0.0490873852123405	36.486003041803
-0.5	0.098174770424681	36.486003041803
-0.625	0.098174770424681	36.486003041803
-0.625	0.098174770424681	35.8068985623474
-0.75	0.098174770424681	35.8068985623474
-0.6875	0.0736310778185108	35.8068985623474
-0.625	0.0490873852123405	36.3293053974784
-0.625	0.098174770424681	36.3293053974784
-0.6875	0.0736310778185108	36.3293053974784
-0.5	0	36.7966570905607
-0.5	0.098174770424681	36.7966570905607
-0.625	0.0490873852123405	36.7966570905607
-0.5	0.098174770424681	35.3040461325139
-0.5	0.196349540849362	35.3040461325139
-0.625	0.147262155637022	35.3040461325139
-0.625	0.147262155637022	35.4039329371641
-0.75	0.098174770424681	35.4039329371641
-0.625	0.098174770424681	35.4039329371641
-0.5	0.098174770424681	35.9775921457425
-0.625	0.147262155637022	35.9775921457425
-0.625	0.098174770424681	35.9775921457425
-0.75	0.0490873852123405	33.9350777981227
-0.875	0.0490873852123405	33.9350777981227
-0.8125	0.0245436926061703	33.9350777981227
-0.75	0	33.8102330460388
-0.75	0.0490873852123405	33.8102330460388
-0.8125	0.0245436926061703	33.8102330460388
-0.75	0.0490873852123405	33.5889382778517
-0.75	0.098174770424681	33.5889382778517
-0.8125	0.0736310778185108	33.5889382778517
-0.875	0.0490873852123405	33.8064134745212
-0.75	0.0490873852123405	33.8064134745212
-0.8125	0.0736310778185108	33.8064134745212
-0.875	0.0245436926061703	39.5089246471639
-0.9375	0.0245436926061703	39.5089246471639
-0.90625	0.0122718463030851	39.5089246471639
-0.875	0	41.6613795540034
-0.875	0.0245436926061703	41.6613795540034
-0.90625	0.0122718463030851	41.6613795540034
-0.875	0.0245436926061703	41.5158508006362
-0.875	0.0490873852123405	41.5158508006362
-0.90625	0.0368155389092554	41.5158508006362
-0.9375	0.0245436926061703	39.473485847572
-0.875	0.0245436926061703	39.473485847572
-0.90625	0.0368155389092554	39.473485847572
-0.96875	0.0122718463030851	20.810852198134
-0.9375	0	20.810852198134
-0.9375	0.0122718463030851	20.810852198134
-0.9375	0.0245436926061703	20.8112355094545
-0.96875	0.0122718463030851	20.8112355094545
-0.9375	0.0122718463030851	20.8112355094545
-0.96875	0.0122718463030851	9.71549178532108
-1	0	9.71549178532108
-0.96875	0	9.71549178532108
-0.9375	0	16.1843323759275
-0.96875	0.0122718463030851	16.1843323759275
-0.96875	0	16.1843323759275
-0.9375	0	39.538008835615
-0.875	0	39.538008835615
-0.90625	0.0122718463030851	39.538008835615
-0.90625	0.0122718463030851	32.6317099156554
-0.9375	0.0245436926061703	32.6317099156554
-0.9375	0.0122718463030851	32.6317099156554
-0.9375	0	32.6387705244931
-0.90625	0.0122718463030851	32.6387705244931
-0.9375	0.0122718463030851	32.6387705244931
-0.875	0	34.0126612565749
-0.75	0	34.0126612565749
-0.8125	0.0245436926061703	34.0126612565749
-0.8125	0.0245436926061703	36.9382454574594
-0.875	0.0490873852123405	36.9382454574594
-0.875	0.0245436926061703	36.9382454574594
-0.875	0	37.0176293899822
-0.8125	0.0245436926061703	37.0176293899822
-0.875	0.0245436926061703	37.0176293899822
-0.625	0	36.2190952808794
-0.625	0.0490873852123405	36.2190952808794
-0.6875	0.0245436926061703	36.2190952808794
-0.75	0	35.9389312579203
-0.625	0	35.9389312579203
-0.6875	0.0245436926061703	35.9389312579203
-0.5	0	36.5005544657428
-0.625	0.0490873852123405	36.5005544657428
-0.625	0	36.5005544657428
-0.75	0.0490873852123405	36.0753624066905
-0.625	0.0490873852123405	36.0753624066905
-0.6875	0.0736310778185108	36.0753624066905
-0.75	0.098174770424681	35.2129316163942
-0.75	0.0490873852123405	35.2129316163942
-0.6875	0.0736310778185108	35.2129316163942
-0.75	0.0490873852123405	35.3026814318498
-0.75	0	35.3026814318498
-0.6875	0.0245436926061703	35.3026814318498
-0.625	0.0490873852123405	36.0298746748188
-0.75	0.0490873852123405	36.0298746748188
-0.6875	0.0245436926061703	36.0298746748188
-0.5	0	38.2128649051851
0	0	38.2128649051851
-0.25	0.098174770424681	38.2128649051851
-0.25	0.098174770424681	36.4757110882315
-0.5	0.196349540849362	36.4757110882315
-0.5	0.098174770424681	36.4757110882315
-0.5	0	37.3696666015516
-0.25	0.098174770424681	37.3696666015516
-0.5	0.098174770424681	37.3696666015516
0.25	0.098174770424681	37.643083533313
0.5	0	37.643083533313
0.5	0.098174770424681	37.643083533313
0.5	0.196349540849362	36.7278479941807
0.25	0.098174770424681	36.7278479941807
0.5	0.098174770424681	36.7278479941807
0	0	38.4314377139153
0.5	0	38.4314377139153
0.25	0.098174770424681	38.4314377139153
0.625	0.0490873852123405	36.6004890567137
0.75	0	36.6004890567137
0.75	0.0490873852123405	36.6004890567137
0.75	0.098174770424681	36.3520512554401
0.625	0.0490873852123405	36.3520512554401
0.75	0.0490873852123405	36.3520512554401
0.5	0	36.7440245553077
0.75	0	36.7440245553077
0.625	0.0490873852123405	36.7440245553077
0.875	0.0245436926061703	35.2682060657151
0.8125	0.0245436926061703	35.2682060657151
0.84375	0.0122718463030851	35.2682060657151
0.875	0	39.0124591598988
0.875	0.0245436926061703	39.0124591598988
0.84375	0.0122718463030851	39.0124591598988
0.875	0.0245436926061703	38.6990959381504
0.875	0.0490873852123405	38.6990959381504
0.84375	0.0368155389092554	38.6990959381504
0.8125	0.0245436926061703	35.1923150266029
0.875	0.0245436926061703	35.1923150266029
0.84375	0.0368155389092554	35.1923150266029
0.8125	0.0245436926061703	35.7693517411642
0.75	0	35.7693517411642
0.8125	0	35.7693517411642
0.8125	0	35.3356131178046
0.875	0	35.3356131178046
0.84375	0.0122718463030851	35.3356131178046
0.8125	0.0245436926061703	33.9705931385145
0.8125	0	33.9705931385145
0.84375	0.0122718463030851	33.9705931385145
0.90625	0.0122718463030851	39.7404368454721
0.9375	0	39.7404368454721
0.9375	0.0122718463030851	39.7404368454721
0.9375	0.0245436926061703	39.1447628778991
0.90625	0.0122718463030851	39.1447628778991
0.9375	0.0122718463030851	39.1447628778991
0.875	0	44.782468326648
0.9375	0	44.782468326648
0.90625	0.0122718463030851	44.782468326648
0.96875	0	20.6173455155935
0.96875	0.0122718463030851	20.6173455155935
0.953125	0.00613592315154256	20.6173455155935
0.9375	0	26.027651634414
0.96875	0	26.027651634414
0.953125	0.00613592315154256	26.027651634414
0.96875	0	10.2941412232738
1	0	10.2941412232738
0.984375	0.00613592315154256	10.2941412232738
0.96875	0.0122718463030851	15.9167217551939
0.96875	0	15.9167217551939
0.984375	0.00613592315154256	15.9167217551939
0.9375	0.0122718463030851	25.0378670359166
0.96875	0.0122718463030851	25.0378670359166
0.953125	0.0184077694546277	25.0378670359166
0.9375	0.0245436926061703	30.2252028862825
0.9375	0.0122718463030851	30.2252028862825
0.953125	0.0184077694546277	30.2252028862825
0.9375	0.0122718463030851	31.5186073190681
0.9375	0	31.5186073190681
0.953125	0.00613592315154256	31.5186073190681
0.96875	0.0122718463030851	25.4573439407551
0.9375	0.0122718463030851	25.4573439407551
0.953125	0.00613592315154256	25.4573439407551
0.875	0.0245436926061703	43.6587819190994
0.9375	0.0245436926061703	43.6587819190994
0.90625	0.0368155389092554	43.6587819190994
0.875	0.0490873852123405	44.0050528834885
0.875	0.0245436926061703	44.0050528834885
0.90625	0.0368155389092554	44.0050528834885
0.875	0.0245436926061703	44.6310719831694
0.875	0	44.6310719831694
0.90625	0.0122718463030851	44.6310719831694
0.9375	0.0245436926061703	44.3140470390287
0.875	0.0245436926061703	44.3140470390287
0.90625	0.0122718463030851	44.3140470390287
0.8125	0.0736310778185108	35.2603581160112
0.75	0.0490873852123405	35.2603581160112
0.8125	0.0490873852123405	35.2603581160112
0.8125	0.0490873852123405	34.6003754132688
0.875	0.0490873852123405	34.6003754132688
0.84375	0.0613592315154256	34.6003754132688
0.8125	0.0736310778185108	33.2335681309661
0.8125	0.0490873852123405	33.2335681309661
0.84375	0.0613592315154256	33.2335681309661
0.75	0.098174770424681	35.8025098206922
0.75	0.0490873852123405	35.8025098206922
0.8125	0.0736310778185108	35.8025098206922
0.75	0.0490873852123405	36.4810282557689
0.75	0	36.4810282557689
0.8125	0.0245436926061703	36.4810282557689
0.8125	0.0490873852123405	33.7469231617266
0.8125	0.0245436926061703	33.7469231617266
0.84375	0.0368155389092554	33.7469231617266
0.875	0.0490873852123405	34.8758186708225
0.8125	0.0490873852123405	34.8758186708225
0.84375	0.0368155389092554	34.8758186708225
0.75	0.0490873852123405	35.5252647563559
0.8125	0.0245436926061703	35.5252647563559
0.8125	0.0490873852123405	35.5252647563559
0.5	0.098174770424681	35.9453807190882
0.75	0.098174770424681	35.9453807190882
0.625	0.147262155637022	35.9453807190882
0.5	0.196349540849362	35.6969268839631
0.5	0.098174770424681	35.6969268839631
0.625	0.147262155637022	35.6969268839631
0.5	0.098174770424681	37.1644717235826
0.5	0	37.1644717235826
0.625	0.0490873852123405	37.1644717235826
0.75	0.098174770424681	36.538578211242
0.5	0.098174770424681	36.538578211242
0.625	0.0490873852123405	36.538578211242
0	0.196349540849362	33.8564091905805
0.5	0.196349540849362	33.8564091905805
0.25	0.294524311274043	33.8564091905805
0	0.392699081698724	31.3910364109012
0	0.196349540849362	31.3910364109012
0.25	0.294524311274043	31.3910364109012
0	0.196349540849362	37.9864472944251
0	0	37.9864472944251
0.25	0.098174770424681	37.9864472944251
0.5	0.196349540849362	36.3600512996627
0	0.196349540849362	36.3600512996627
0.25	0.098174770424681	36.3600512996627
0.625	0.343611696486384	29.7123770982624
0.5	0.294524311274043	29.7123770982624
0.625	0.294524311274043	29.7123770982624
0.75	0.294524311274043	28.9050769751031
0.625	0.343611696486384	28.9050769751031
0.625	0.294524311274043	28.9050769751031
0.5	0.392699081698724	28.1607635753132
0.5	0.294524311274043	28.1607635753132
0.625	0.343611696486384	28.1607635753132
0.5	0.294524311274043	32.0249490071178
0.5	0.196349540849362	32.0249490071178
0.625	0.245436926061703	32.0249490071178
0.625	0.294524311274043	30.437561690101
0.625	0.245436926061703	30.437561690101
0.6875	0.269980618667873	30.437561690101
0.75	0.294524311274043	29.5019397061105
0.625	0.294524311274043	29.5019397061105
0.6875	0.269980618667873	29.5019397061105
0.5	0.294524311274043	30.7632448548201
0.625	0.245436926061703	30.7632448548201
0.625	0.294524311274043	30.7632448548201
0.8125	0.368155389092554	25.6186970545204
0.75	0.343611696486384	25.6186970545204
0.8125	0.343611696486384	25.6186970545204
0.8125	0.343611696486384	25.0616031011695
0.875	0.343611696486384	25.0616031011695
0.84375	0.355883542789469	25.0616031011695
0.8125	0.368155389092554	24.0205942517046
0.8125	0.343611696486384	24.0205942517046
0.84375	0.355883542789469	24.0205942517046
0.75	0.392699081698724	25.5348899044626
0.75	0.343611696486384	25.5348899044626
0.8125	0.368155389092554	25.5348899044626
0.75	0.343611696486384	27.4832974120722
0.75	0.294524311274043	27.4832974120722
0.8125	0.319068003880213	27.4832974120722
0.8125	0.319068003880213	25.0690423533789
0.875	0.343611696486384	25.0690423533789
0.8125	0.343611696486384	25.0690423533789
0.75	0.343611696486384	26.2171941963582
0.8125	0.319068003880213	26.2171941963582
0.8125	0.343611696486384	26.2171941963582
0.90625	0.380427235395639	30.3385480809646
0.875	0.368155389092554	30.3385480809646
0.90625	0.368155389092554	30.3385480809646
0.9375	0.368155389092554	27.8546429479375
0.90625	0.380427235395639	27.8546429479375
0.90625	0.368155389092554	27.8546429479375
0.90625	0.380427235395639	29.1974019931762
0.875	0.392699081698724	29.1974019931762
0.875	0.380427235395639	29.1974019931762
0.875	0.368155389092554	29.4969055353511
0.90625	0.380427235395639	29.4969055353511
0.875	0.380427235395639	29.4969055353511
0.90625	0.355883542789469	30.3584573382246
0.875	0.368155389092554	30.3584573382246
0.875	0.355883542789469	30.3584573382246
0.875	0.343611696486384	30.8784764071389
0.90625	0.355883542789469	30.8784764071389
0.875	0.355883542789469	30.8784764071389
0.90625	0.355883542789469	28.0741151179674
0.9375	0.368155389092554	28.0741151179674
0.90625	0.368155389092554	28.0741151179674
0.875	0.368155389092554	30.6805723221512
0.90625	0.355883542789469	30.6805723221512
0.90625	0.368155389092554	30.6805723221512
0.96875	0.380427235395639	13.8924877779457
0.9375	0.392699081698724	13.8924877779457
0.9375	0.380427235395639	13.8924877779457
0.9375	0.368155389092554	14.0221508764973
0.96875	0.380427235395639	14.0221508764973
0.9375	0.380427235395639	14.0221508764973
1	0.392699081698724	6.12206066830978
0.9375	0.392699081698724	6.12206066830978
0.96875	0.380427235395639	6.12206066830978
0.90625	0.380427235395639	27.3783531445933
0.9375	0.392699081698724	27.3783531445933
0.90625	0.392699081698724	27.3783531445933
0.875	0.392699081698724	29.7399766973263
0.90625	0.380427235395639	29.7399766973263
0.90625	0.392699081698724	29.7399766973263
0.90625	0.380427235395639	24.2105779406433
0.9375	0.368155389092554	24.2105779406433
0.9375	0.380427235395639	24.2105779406433
0.9375	0.392699081698724	24.0127532986771
0.90625	0.380427235395639	24.0127532986771
0.9375	0.380427235395639	24.0127532986771
0.8125	0.392699081698724	23.1520376211169
0.8125	0.368155389092554	23.1520376211169
0.84375	0.380427235395639	23.1520376211169
0.875	0.392699081698724	23.6484287667832
0.8125	0.392699081698724	23.6484287667832
0.84375	0.380427235395639	23.6484287667832
0.75	0.392699081698724	24.2958633707066
0.8125	0.368155389092554	24.2958633707066
0.8125	0.392699081698724	24.2958633707066
0.875	0.368155389092554	24.4756029933545
0.8125	0.368155389092554	24.4756029933545
0.84375	0.355883542789469	24.4756029933545
0.84375	0.355883542789469	27.3221880690742
0.875	0.343611696486384	27.3221880690742
0.875	0.355883542789469	27.3221880690742
0.875	0.368155389092554	26.9295453969764
0.84375	0.355883542789469	26.9295453969764
0.875	0.355883542789469	26.9295453969764
0.84375	0.380427235395639	26.1664923037271
0.875	0.368155389092554	26.1664923037271
0.875	0.380427235395639	26.1664923037271
0.875	0.392699081698724	25.8991696585893
0.84375	0.380427235395639	25.8991696585893
0.875	0.380427235395639	25.8991696585893
0.8125	0.368155389092554	24.1239258321875
0.875	0.368155389092554	24.1239258321875
0.84375	0.380427235395639	24.1239258321875
0.75	0.392699081698724	25.3779339111075
0.5	0.392699081698724	25.3779339111075
0.625	0.343611696486384	25.3779339111075
0.625	0.343611696486384	27.717421716443
0.75	0.294524311274043	27.717421716443
0.75	0.343611696486384	27.717421716443
0.75	0.392699081698724	26.0789470196901
0.625	0.343611696486384	26.0789470196901
0.75	0.343611696486384	26.0789470196901
0.5	0.392699081698724	27.7836230580531
0	0.392699081698724	27.7836230580531
0.25	0.294524311274043	27.7836230580531
0.25	0.294524311274043	31.9992872997664
0.5	0.196349540849362	31.9992872997664
0.5	0.294524311274043	31.9992872997664
0.5	0.392699081698724	29.4198400333103
0.25	0.294524311274043	29.4198400333103
0.5	0.294524311274043	29.4198400333103
0.8125	0.171805848243192	32.7723476174895
0.75	0.147262155637022	32.7723476174895
0.8125	0.147262155637022	32.7723476174895
0.875	0.147262155637022	31.154734137705
0.8125	0.171805848243192	31.154734137705
0.8125	0.147262155637022	31.154734137705
0.75	0.196349540849362	33.2523056172311
0.75	0.147262155637022	33.2523056172311
0.8125	0.171805848243192	33.2523056172311
0.75	0.147262155637022	34.5126181448332
0.75	0.098174770424681	34.5126181448332
0.8125	0.122718463030851	34.5126181448332
0.8125	0.147262155637022	30.982515728703
0.8125	0.122718463030851	30.982515728703
0.84375	0.134990309333936	30.982515728703
0.875	0.147262155637022	31.8628959533173
0.8125	0.147262155637022	31.8628959533173
0.84375	0.134990309333936	31.8628959533173
0.75	0.147262155637022	33.1119390951219
0.8125	0.122718463030851	33.1119390951219
0.8125	0.147262155637022	33.1119390951219
0.875	0.171805848243192	37.7207737677889
0.9375	0.171805848243192	37.7207737677889
0.90625	0.184077694546277	37.7207737677889
0.875	0.196349540849362	38.5974864453171
0.875	0.171805848243192	38.5974864453171
0.90625	0.184077694546277	38.5974864453171
0.875	0.171805848243192	39.6252704057686
0.875	0.147262155637022	39.6252704057686
0.90625	0.159534001940107	39.6252704057686
0.9375	0.171805848243192	38.0212763616599
0.875	0.171805848243192	38.0212763616599
0.90625	0.159534001940107	38.0212763616599
0.96875	0.184077694546277	18.8029883133465
0.9375	0.196349540849362	18.8029883133465
0.9375	0.184077694546277	18.8029883133465
0.9375	0.171805848243192	19.0535600694059
0.96875	0.184077694546277	19.0535600694059
0.9375	0.184077694546277	19.0535600694059
0.96875	0.184077694546277	8.20960441133586
1	0.196349540849362	8.20960441133586
0.96875	0.196349540849362	8.20960441133586
0.9375	0.196349540849362	14.0949889698075
0.96875	0.184077694546277	14.0949889698075
0.96875	0.196349540849362	14.0949889698075
0.9375	0.196349540849362	37.0639204053397
0.875	0.196349540849362	37.0639204053397
0.90625	0.184077694546277	37.0639204053397
0.90625	0.184077694546277	31.0271932078775
0.9375	0.171805848243192	31.0271932078775
0.9375	0.184077694546277	31.0271932078775
0.9375	0.196349540849362	30.728918198555
0.90625	0.184077694546277	30.728918198555
0.9375	0.184077694546277	30.728918198555
0.8125	0.171805848243192	30.2601965747104
0.875	0.196349540849362	30.2601965747104
0.8125	0.196349540849362	30.2601965747104
0.75	0.196349540849362	31.8013287649119
0.8125	0.171805848243192	31.8013287649119
0.8125	0.196349540849362	31.8013287649119
0.8125	0.171805848243192	33.1081233957059
0.875	0.147262155637022	33.1081233957059
0.875	0.171805848243192	33.1081233957059
0.875	0.196349540849362	32.5212407806349
0.8125	0.171805848243192	32.5212407806349
0.875	0.171805848243192	32.5212407806349
0.625	0.147262155637022	33.4371208092148
0.75	0.196349540849362	33.4371208092148
0.625	0.196349540849362	33.4371208092148
0.5	0.196349540849362	34.1584419665135
0.625	0.147262155637022	34.1584419665135
0.625	0.196349540849362	34.1584419665135
0.625	0.147262155637022	34.8877595743483
0.75	0.098174770424681	34.8877595743483
0.75	0.147262155637022	34.8877595743483
0.75	0.196349540849362	33.8947513385352
0.625	0.147262155637022	33.8947513385352
0.75	0.147262155637022	33.8947513385352
0.875	0.0736310778185108	40.1012855571956
0.9375	0.0736310778185108	40.1012855571956
0.90625	0.0859029241215959	40.1012855571956
0.875	0.098174770424681	41.3825990271525
0.875	0.0736310778185108	41.3825990271525
0.90625	0.0859029241215959	41.3825990271525
0.875	0.0736310778185108	42.5716525223364
0.875	0.0490873852123405	42.5716525223364
0.90625	0.0613592315154256	42.5716525223364
0.9375	0.0736310778185108	40.4724747461807
0.875	0.0736310778185108	40.4724747461807
0.90625	0.0613592315154256	40.4724747461807
0.9375	0.0859029241215959	16.8826621010458
0.96875	0.0859029241215959	16.8826621010458
0.953125	0.0920388472731385	16.8826621010458
0.9375	0.098174770424681	22.4410714988249
0.9375	0.0859029241215959	22.4410714988249
0.953125	0.0920388472731385	22.4410714988249
0.9375	0.0859029241215959	22.6615201367023
0.9375	0.0736310778185108	22.6615201367023
0.953125	0.0797670009700533	22.6615201367023
0.96875	0.0859029241215959	16.9377555056918
0.9375	0.0859029241215959	16.9377555056918
0.953125	0.0797670009700533	16.9377555056918
0.96875	0.0859029241215959	8.80700308313552
1	0.098174770424681	8.80700308313552
0.96875	0.098174770424681	8.80700308313552
0.96875	0.098174770424681	16.7883490329606
0.9375	0.098174770424681	16.7883490329606
0.953125	0.0920388472731385	16.7883490329606
0.96875	0.0859029241215959	12.7852100030755
0.96875	0.098174770424681	12.7852100030755
0.953125	0.0920388472731385	12.7852100030755
0.9375	0.098174770424681	39.6600880809687
0.875	0.098174770424681	39.6600880809687
0.90625	0.0859029241215959	39.6600880809687
0.90625	0.0859029241215959	32.7101058632587
0.9375	0.0736310778185108	32.7101058632587
0.9375	0.0859029241215959	32.7101058632587
0.9375	0.098174770424681	32.543496858967
0.90625	0.0859029241215959	32.543496858967
0.9375	0.0859029241215959	32.543496858967
0.8125	0.098174770424681	32.4059992220902
0.8125	0.0736310778185108	32.4059992220902
0.84375	0.0859029241215959	32.4059992220902
0.875	0.098174770424681	33.0412023440124
0.8125	0.098174770424681	33.0412023440124
0.84375	0.0859029241215959	33.0412023440124
0.75	0.098174770424681	34.3885426432511
0.8125	0.0736310778185108	34.3885426432511
0.8125	0.098174770424681	34.3885426432511
0.875	0.0736310778185108	34.0302141141653
0.8125	0.0736310778185108	34.0302141141653
0.84375	0.0613592315154256	34.0302141141653
0.875	0.0490873852123405	37.6541788762402
0.875	0.0736310778185108	37.6541788762402
0.84375	0.0613592315154256	37.6541788762402
0.875	0.0736310778185108	36.5599998515451
0.875	0.098174770424681	36.5599998515451
0.84375	0.0859029241215959	36.5599998515451
0.8125	0.0736310778185108	33.7008730220926
0.875	0.0736310778185108	33.7008730220926
0.84375	0.0859029241215959	33.7008730220926
0.9375	0.0368155389092554	20.7832386050094
0.96875	0.0368155389092554	20.7832386050094
0.953125	0.042951462060798	20.7832386050094
0.9375	0.0490873852123405	25.8541294020382
0.9375	0.0368155389092554	25.8541294020382
0.953125	0.042951462060798	25.8541294020382
0.9375	0.0368155389092554	28.0348156672786
0.9375	0.0245436926061703	28.0348156672786
0.953125	0.0306796157577128	28.0348156672786
0.96875	0.0368155389092554	21.4776667247032
0.9375	0.0368155389092554	21.4776667247032
0.953125	0.0306796157577128	21.4776667247032
0.96875	0.0490873852123405	12.5717041060896
0.96875	0.0368155389092554	12.5717041060896
0.984375	0.042951462060798	12.5717041060896
1	0.0490873852123405	8.34052798589563
0.96875	0.0490873852123405	8.34052798589563
0.984375	0.042951462060798	8.34052798589563
0.96875	0.0490873852123405	19.3917326603104
0.9375	0.0490873852123405	19.3917326603104
0.953125	0.042951462060798	19.3917326603104
0.96875	0.0368155389092554	15.6064428071383
0.96875	0.0490873852123405	15.6064428071383
0.953125	0.042951462060798	15.6064428071383
0.9375	0.0490873852123405	42.4141788689396
0.875	0.0490873852123405	42.4141788689396
0.90625	0.0368155389092554	42.4141788689396
0.90625	0.0368155389092554	37.0498879881499
0.9375	0.0245436926061703	37.0498879881499
0.9375	0.0368155389092554	37.0498879881499
0.9375	0.0490873852123405	35.9315912736151
0.90625	0.0368155389092554	35.9315912736151
0.9375	0.0368155389092554	35.9315912736151
0.96875	0.0245436926061703	15.0971339197207
0.96875	0.0122718463030851	15.0971339197207
0.984375	0.0184077694546277	15.0971339197207
1	0.0245436926061703	9.61678095474849
0.96875	0.0245436926061703	9.61678095474849
0.984375	0.0184077694546277	9.61678095474849
0.96875	0.0245436926061703	23.7587825397644
0.9375	0.0245436926061703	23.7587825397644
0.953125	0.0184077694546277	23.7587825397644
0.96875	0.0122718463030851	19.3948797072269
0.96875	0.0245436926061703	19.3948797072269
0.953125	0.0184077694546277	19.3948797072269
1	0.0122718463030851	10.1634563941519
0.96875	0.0122718463030851	10.1634563941519
0.984375	0.00613592315154256	10.1634563941519
1	0	3.7110706721433
1	0.0122718463030851	3.7110706721433
0.984375	0.00613592315154256	3.7110706721433
1	0.0122718463030851	3.59687965477981
1	0.0245436926061703	3.59687965477981
0.984375	0.0184077694546277	3.59687965477981
0.96875	0.0122718463030851	10.0101062387501
1	0.0122718463030851	10.0101062387501
0.984375	0.0184077694546277	10.0101062387501
1	0.0368155389092554	8.91126791101027
0.96875	0.0368155389092554	8.91126791101027
0.984375	0.0306796157577128	8.91126791101027
1	0.0245436926061703	3.40493138833943
1	0.0368155389092554	3.40493138833943
0.984375	0.0306796157577128	3.40493138833943
1	0.0368155389092554	3.22952368595097
1	0.0490873852123405	3.22952368595097
0.984375	0.042951462060798	3.22952368595097
0.96875	0.0368155389092554	8.66131913669446
1	0.0368155389092554	8.66131913669446
0.984375	0.042951462060798	8.66131913669446
0.96875	0.0245436926061703	17.5538094193095
0.96875	0.0368155389092554	17.5538094193095
0.953125	0.0306796157577128	17.5538094193095
0.9375	0.0245436926061703	23.0771223943688
0.96875	0.0245436926061703	23.0771223943688
0.953125	0.0306796157577128	23.0771223943688
0.96875	0.0245436926061703	9.38702673872178
1	0.0245436926061703	9.38702673872178
0.984375	0.0306796157577128	9.38702673872178
0.96875	0.0368155389092554	13.8626720190458
0.96875	0.0245436926061703	13.8626720190458
0.984375	0.0306796157577128	13.8626720190458
0.96875	0.0613592315154256	9.20327175386651
1	0.0736310778185108	9.20327175386651
0.96875	0.0736310778185108	9.20327175386651
0.9375	0.0736310778185108	15.3214858136171
0.96875	0.0613592315154256	15.3214858136171
0.96875	0.0736310778185108	15.3214858136171
0.96875	0.0613592315154256	5.47644781513233
1	0.0490873852123405	5.47644781513233
1	0.0613592315154256	5.47644781513233
1	0.0736310778185108	5.3080025374687
0.96875	0.0613592315154256	5.3080025374687
1	0.0613592315154256	5.3080025374687
1	0.0859029241215959	7.24927749052852
0.96875	0.0859029241215959	7.24927749052852
0.984375	0.0797670009700533	7.24927749052852
1	0.0736310778185108	2.82699158391526
1	0.0859029241215959	2.82699158391526
0.984375	0.0797670009700533	2.82699158391526
1	0.098174770424681	4.99162041494936
0.96875	0.0859029241215959	4.99162041494936
1	0.0859029241215959	4.99162041494936
0.96875	0.0736310778185108	13.0065220760534
0.96875	0.0859029241215959	13.0065220760534
0.953125	0.0797670009700533	13.0065220760534
0.9375	0.0736310778185108	17.1443164093306
0.96875	0.0736310778185108	17.1443164093306
0.953125	0.0797670009700533	17.1443164093306
0.96875	0.0736310778185108	7.37843246401892
1	0.0736310778185108	7.37843246401892
0.984375	0.0797670009700533	7.37843246401892
0.96875	0.0859029241215959	10.6656346074011
0.96875	0.0736310778185108	10.6656346074011
0.984375	0.0797670009700533	10.6656346074011
0.90625	0.0613592315154256	34.0697224584985
0.9375	0.0490873852123405	34.0697224584985
0.9375	0.0613592315154256	34.0697224584985
0.9375	0.0736310778185108	33.4040155683153
0.90625	0.0613592315154256	33.4040155683153
0.9375	0.0613592315154256	33.4040155683153
0.875	0.0490873852123405	41.6759207508155
0.9375	0.0490873852123405	41.6759207508155
0.90625	0.0613592315154256	41.6759207508155
0.96875	0.0613592315154256	16.6134010314133
0.9375	0.0490873852123405	16.6134010314133
0.96875	0.0490873852123405	16.6134010314133
1	0.0490873852123405	9.97036144613872
0.96875	0.0613592315154256	9.97036144613872
0.96875	0.0490873852123405	9.97036144613872
0.96875	0.0613592315154256	20.4318380687411
0.9375	0.0736310778185108	20.4318380687411
0.9375	0.0613592315154256	20.4318380687411
0.9375	0.0490873852123405	21.1107214034328
0.96875	0.0613592315154256	21.1107214034328
0.9375	0.0613592315154256	21.1107214034328
0.9375	0.134990309333936	16.8304377536719
0.96875	0.134990309333936	16.8304377536719
0.953125	0.141126232485479	16.8304377536719
0.9375	0.147262155637022	22.3301024723905
0.9375	0.134990309333936	22.3301024723905
0.953125	0.141126232485479	22.3301024723905
0.9375	0.134990309333936	22.4177733693703
0.9375	0.122718463030851	22.4177733693703
0.953125	0.128854386182394	22.4177733693703
0.96875	0.134990309333936	16.8790067096834
0.9375	0.134990309333936	16.8790067096834
0.953125	0.128854386182394	16.8790067096834
0.96875	0.134990309333936	8.61693982516196
1	0.147262155637022	8.61693982516196
0.96875	0.147262155637022	8.61693982516196
0.96875	0.147262155637022	16.7676480928392
0.9375	0.147262155637022	16.7676480928392
0.953125	0.141126232485479	16.7676480928392
0.96875	0.134990309333936	12.7319881963125
0.96875	0.147262155637022	12.7319881963125
0.953125	0.141126232485479	12.7319881963125
0.9375	0.147262155637022	38.7804915562853
0.875	0.147262155637022	38.7804915562853
0.90625	0.134990309333936	38.7804915562853
0.90625	0.134990309333936	32.2192180568649
0.9375	0.122718463030851	32.2192180568649
0.9375	0.134990309333936	32.2192180568649
0.9375	0.147262155637022	32.0884434773222
0.90625	0.134990309333936	32.0884434773222
0.9375	0.134990309333936	32.0884434773222
0.96875	0.110446616727766	8.71705101346534
1	0.122718463030851	8.71705101346534
0.96875	0.122718463030851	8.71705101346534
0.96875	0.122718463030851	16.8078119315694
0.9375	0.122718463030851	16.8078119315694
0.953125	0.116582539879309	16.8078119315694
0.96875	0.110446616727766	12.7420381500334
0.96875	0.122718463030851	12.7420381500334
0.953125	0.116582539879309	12.7420381500334
1	0.098174770424681	4.91930944918008
1	0.122718463030851	4.91930944918008
0.96875	0.110446616727766	4.91930944918008
1	0.122718463030851	4.8526963191473
1	0.147262155637022	4.8526963191473
0.96875	0.134990309333936	4.8526963191473
0.96875	0.122718463030851	12.8245991521436
0.96875	0.134990309333936	12.8245991521436
0.953125	0.128854386182394	12.8245991521436
0.9375	0.122718463030851	16.853417352671
0.96875	0.122718463030851	16.853417352671
0.953125	0.128854386182394	16.853417352671
1	0.122718463030851	8.74203605471305
0.96875	0.134990309333936	8.74203605471305
0.96875	0.122718463030851	8.74203605471305
0.96875	0.159534001940107	8.48195968328229
1	0.171805848243192	8.48195968328229
0.96875	0.171805848243192	8.48195968328229
0.96875	0.171805848243192	16.5395096186246
0.9375	0.171805848243192	16.5395096186246
0.953125	0.165669925091649	16.5395096186246
0.96875	0.159534001940107	12.6108512417562
0.96875	0.171805848243192	12.6108512417562
0.953125	0.165669925091649	12.6108512417562
1	0.147262155637022	4.7608935376718
1	0.171805848243192	4.7608935376718
0.96875	0.159534001940107	4.7608935376718
1	0.171805848243192	4.62900893957244
1	0.196349540849362	4.62900893957244
0.96875	0.184077694546277	4.62900893957244
0.96875	0.184077694546277	14.4944614095276
0.9375	0.171805848243192	14.4944614095276
0.96875	0.171805848243192	14.4944614095276
1	0.171805848243192	8.41853931959578
0.96875	0.184077694546277	8.41853931959578
0.96875	0.171805848243192	8.41853931959578
0.90625	0.159534001940107	31.6944191563394
0.9375	0.147262155637022	31.6944191563394
0.9375	0.159534001940107	31.6944191563394
0.9375	0.171805848243192	31.4885885194456
0.90625	0.159534001940107	31.4885885194456
0.9375	0.159534001940107	31.4885885194456
0.875	0.147262155637022	38.5946360453083
0.9375	0.147262155637022	38.5946360453083
0.90625	0.159534001940107	38.5946360453083
0.96875	0.147262155637022	12.7378975042802
0.96875	0.159534001940107	12.7378975042802
0.953125	0.153398078788564	12.7378975042802
0.9375	0.147262155637022	16.765697962696
0.96875	0.147262155637022	16.765697962696
0.953125	0.153398078788564	16.765697962696
1	0.147262155637022	8.61411676192322
0.96875	0.159534001940107	8.61411676192322
0.96875	0.147262155637022	8.61411676192322
0.9375	0.159534001940107	16.6614470399036
0.96875	0.159534001940107	16.6614470399036
0.953125	0.165669925091649	16.6614470399036
0.9375	0.171805848243192	21.9826800397645
0.9375	0.159534001940107	21.9826800397645
0.953125	0.165669925091649	21.9826800397645
0.9375	0.159534001940107	22.1676009557122
0.9375	0.147262155637022	22.1676009557122
0.953125	0.153398078788564	22.1676009557122
0.96875	0.159534001940107	16.6930044337274
0.9375	0.159534001940107	16.6930044337274
0.953125	0.153398078788564	16.6930044337274
0.875	0.122718463030851	32.2659300249257
0.8125	0.122718463030851	32.2659300249257
0.84375	0.110446616727766	32.2659300249257
0.875	0.098174770424681	35.8254681128062
0.875	0.122718463030851	35.8254681128062
0.84375	0.110446616727766	35.8254681128062
0.875	0.122718463030851	35.2585505598326
0.875	0.147262155637022	35.2585505598326
0.84375	0.134990309333936	35.2585505598326
0.8125	0.122718463030851	32.0909222546965
0.875	0.122718463030851	32.0909222546965
0.84375	0.134990309333936	32.0909222546965
0.8125	0.122718463030851	33.8408340152765
0.75	0.098174770424681	33.8408340152765
0.8125	0.098174770424681	33.8408340152765
0.8125	0.098174770424681	32.7666833602464
0.875	0.098174770424681	32.7666833602464
0.84375	0.110446616727766	32.7666833602464
0.8125	0.122718463030851	31.4949124699289
0.8125	0.098174770424681	31.4949124699289
0.84375	0.110446616727766	31.4949124699289
0.90625	0.110446616727766	32.4042428636575
0.9375	0.098174770424681	32.4042428636575
0.9375	0.110446616727766	32.4042428636575
0.9375	0.122718463030851	32.3665953936468
0.90625	0.110446616727766	32.3665953936468
0.9375	0.110446616727766	32.3665953936468
0.875	0.098174770424681	39.54567910682
0.9375	0.098174770424681	39.54567910682
0.90625	0.110446616727766	39.54567910682
0.96875	0.098174770424681	12.7888393261543
0.96875	0.110446616727766	12.7888393261543
0.953125	0.104310693576224	12.7888393261543
0.9375	0.098174770424681	16.8134534366749
0.96875	0.098174770424681	16.8134534366749
0.953125	0.104310693576224	16.8134534366749
1	0.098174770424681	8.79819371716828
0.96875	0.110446616727766	8.79819371716828
0.96875	0.098174770424681	8.79819371716828
0.9375	0.110446616727766	16.8147430478485
0.96875	0.110446616727766	16.8147430478485
0.953125	0.116582539879309	16.8147430478485
0.9375	0.122718463030851	22.4054756734207
0.9375	0.110446616727766	22.4054756734207
0.953125	0.116582539879309	22.4054756734207
0.9375	0.110446616727766	22.4112464626079
0.9375	0.098174770424681	22.4112464626079
0.953125	0.104310693576224	22.4112464626079
0.96875	0.110446616727766	16.8072697841288
0.9375	0.110446616727766	16.8072697841288
0.953125	0.104310693576224	16.8072697841288
0.875	0.122718463030851	39.1931015013065
0.9375	0.122718463030851	39.1931015013065
0.90625	0.134990309333936	39.1931015013065
0.875	0.147262155637022	40.2276787465741
0.875	0.122718463030851	40.2276787465741
0.90625	0.134990309333936	40.2276787465741
0.875	0.122718463030851	40.8014899567213
0.875	0.098174770424681	40.8014899567213
0.90625	0.110446616727766	40.8014899567213
0.9375	0.122718463030851	39.3231163724894
0.875	0.122718463030851	39.3231163724894
0.90625	0.110446616727766	39.3231163724894
0.875	0.269980618667873	33.6473902034684
0.9375	0.269980618667873	33.6473902034684
0.90625	0.282252464970958	33.6473902034684
0.875	0.282252464970958	34.5804180988891
0.90625	0.282252464970958	34.5804180988891
0.890625	0.288388388122501	34.5804180988891
0.875	0.294524311274043	33.1851174646573
0.875	0.282252464970958	33.1851174646573
0.890625	0.288388388122501	33.1851174646573
0.875	0.269980618667873	34.326931883808
0.90625	0.282252464970958	34.326931883808
0.875	0.282252464970958	34.326931883808
0.90625	0.257708772364788	35.3420166301931
0.875	0.269980618667873	35.3420166301931
0.875	0.257708772364788	35.3420166301931
0.875	0.257708772364788	35.1629289329618
0.875	0.245436926061703	35.1629289329618
0.890625	0.251572849213245	35.1629289329618
0.90625	0.257708772364788	36.3317315808528
0.875	0.257708772364788	36.3317315808528
0.890625	0.251572849213245	36.3317315808528
0.9375	0.269980618667873	34.1098744289615
0.875	0.269980618667873	34.1098744289615
0.90625	0.257708772364788	34.1098744289615
0.9375	0.282252464970958	14.2285718436744
0.96875	0.282252464970958	14.2285718436744
0.953125	0.288388388122501	14.2285718436744
0.9375	0.294524311274043	19.0476672928445
0.9375	0.282252464970958	19.0476672928445
0.953125	0.288388388122501	19.0476672928445
0.9375	0.282252464970958	19.4786302170304
0.9375	0.269980618667873	19.4786302170304
0.953125	0.276116541819415	19.4786302170304
0.96875	0.282252464970958	14.4561123366546
0.9375	0.282252464970958	14.4561123366546
0.953125	0.276116541819415	14.4561123366546
0.96875	0.282252464970958	5.63369929667195
1	0.294524311274043	5.63369929667195
0.96875	0.294524311274043	5.63369929667195
0.96875	0.294524311274043	14.0347860064583
0.9375	0.294524311274043	14.0347860064583
0.953125	0.288388388122501	14.0347860064583
0.96875	0.282252464970958	10.0252432092754
0.96875	0.294524311274043	10.0252432092754
0.953125	0.288388388122501	10.0252432092754
0.90625	0.294524311274043	32.7376966402478
0.90625	0.282252464970958	32.7376966402478
0.921875	0.288388388122501	32.7376966402478
0.9375	0.294524311274043	29.1694492083633
0.90625	0.294524311274043	29.1694492083633
0.921875	0.288388388122501	29.1694492083633
0.90625	0.294524311274043	34.2628726042444
0.875	0.294524311274043	34.2628726042444
0.890625	0.288388388122501	34.2628726042444
0.90625	0.282252464970958	34.4353491582821
0.90625	0.294524311274043	34.4353491582821
0.890625	0.288388388122501	34.4353491582821
0.90625	0.282252464970958	27.6363182006823
0.9375	0.269980618667873	27.6363182006823
0.9375	0.282252464970958	27.6363182006823
0.9375	0.282252464970958	24.8216241388198
0.9375	0.294524311274043	24.8216241388198
0.921875	0.288388388122501	24.8216241388198
0.90625	0.282252464970958	29.6006627270571
0.9375	0.282252464970958	29.6006627270571
0.921875	0.288388388122501	29.6006627270571
0.8125	0.294524311274043	25.9732225387382
0.8125	0.269980618667873	25.9732225387382
0.84375	0.282252464970958	25.9732225387382
0.875	0.294524311274043	26.7188659692167
0.8125	0.294524311274043	26.7188659692167
0.84375	0.282252464970958	26.7188659692167
0.75	0.294524311274043	27.5719651034646
0.8125	0.269980618667873	27.5719651034646
0.8125	0.294524311274043	27.5719651034646
0.875	0.269980618667873	27.6626494979503
0.8125	0.269980618667873	27.6626494979503
0.84375	0.257708772364788	27.6626494979503
0.84375	0.257708772364788	31.2598290252026
0.875	0.245436926061703	31.2598290252026
0.875	0.257708772364788	31.2598290252026
0.875	0.269980618667873	30.8836216484617
0.84375	0.257708772364788	30.8836216484617
0.875	0.257708772364788	30.8836216484617
0.84375	0.282252464970958	29.9960951747223
0.875	0.269980618667873	29.9960951747223
0.875	0.282252464970958	29.9960951747223
0.875	0.294524311274043	29.6663810064464
0.84375	0.282252464970958	29.6663810064464
0.875	0.282252464970958	29.6663810064464
0.8125	0.269980618667873	27.236173684065
0.875	0.269980618667873	27.236173684065
0.84375	0.282252464970958	27.236173684065
0.9375	0.233165079758617	14.5647429028353
0.96875	0.233165079758617	14.5647429028353
0.953125	0.23930100291016	14.5647429028353
0.9375	0.245436926061703	19.7008260462447
0.9375	0.233165079758617	19.7008260462447
0.953125	0.23930100291016	19.7008260462447
0.9375	0.233165079758617	20.1694313514419
0.9375	0.220893233455532	20.1694313514419
0.953125	0.227029156607075	20.1694313514419
0.96875	0.233165079758617	14.8243176004314
0.9375	0.233165079758617	14.8243176004314
0.953125	0.227029156607075	14.8243176004314
0.96875	0.233165079758617	6.80243962455709
1	0.245436926061703	6.80243962455709
0.96875	0.245436926061703	6.80243962455709
0.96875	0.245436926061703	14.3889696406731
0.9375	0.245436926061703	14.3889696406731
0.953125	0.23930100291016	14.3889696406731
0.96875	0.233165079758617	10.5208216856479
0.96875	0.245436926061703	10.5208216856479
0.953125	0.23930100291016	10.5208216856479
0.90625	0.233165079758617	33.2393194269983
0.9375	0.245436926061703	33.2393194269983
0.90625	0.245436926061703	33.2393194269983
0.875	0.245436926061703	36.8819119081106
0.90625	0.233165079758617	36.8819119081106
0.90625	0.245436926061703	36.8819119081106
0.90625	0.233165079758617	29.2318698776067
0.9375	0.220893233455532	29.2318698776067
0.9375	0.233165079758617	29.2318698776067
0.9375	0.245436926061703	28.9027875395429
0.90625	0.233165079758617	28.9027875395429
0.9375	0.233165079758617	28.9027875395429
0.96875	0.208621387152447	7.73593147957688
1	0.220893233455532	7.73593147957688
0.96875	0.220893233455532	7.73593147957688
0.9375	0.220893233455532	13.3416041984928
0.96875	0.208621387152447	13.3416041984928
0.96875	0.220893233455532	13.3416041984928
1	0.196349540849362	4.40268171038896
1	0.220893233455532	4.40268171038896
0.96875	0.208621387152447	4.40268171038896
1	0.220893233455532	3.96921349113523
1	0.245436926061703	3.96921349113523
0.96875	0.233165079758617	3.96921349113523
0.96875	0.220893233455532	11.2393883797837
0.96875	0.233165079758617	11.2393883797837
0.953125	0.227029156607075	11.2393883797837
0.9375	0.220893233455532	15.1341512594522
0.96875	0.220893233455532	15.1341512594522
0.953125	0.227029156607075	15.1341512594522
1	0.220893233455532	7.58868889936988
0.96875	0.233165079758617	7.58868889936988
0.96875	0.220893233455532	7.58868889936988
0.96875	0.257708772364788	6.32210127960661
1	0.269980618667873	6.32210127960661
0.96875	0.269980618667873	6.32210127960661
0.96875	0.269980618667873	14.5472626860142
0.9375	0.269980618667873	14.5472626860142
0.953125	0.26384469551633	14.5472626860142
0.96875	0.257708772364788	10.4087303612862
0.96875	0.269980618667873	10.4087303612862
0.953125	0.26384469551633	10.4087303612862
1	0.245436926061703	3.51943878573884
1	0.269980618667873	3.51943878573884
0.96875	0.257708772364788	3.51943878573884
1	0.269980618667873	3.0899279397115
1	0.294524311274043	3.0899279397115
0.96875	0.282252464970958	3.0899279397115
0.96875	0.269980618667873	10.6365976949635
0.96875	0.282252464970958	10.6365976949635
0.953125	0.276116541819415	10.6365976949635
0.9375	0.269980618667873	14.589692805206
0.96875	0.269980618667873	14.589692805206
0.953125	0.276116541819415	14.589692805206
1	0.269980618667873	6.37868466820269
0.96875	0.282252464970958	6.37868466820269
0.96875	0.269980618667873	6.37868466820269
0.9375	0.257708772364788	30.976950190689
0.90625	0.257708772364788	30.976950190689
0.921875	0.251572849213245	30.976950190689
0.9375	0.245436926061703	26.0123462129473
0.9375	0.257708772364788	26.0123462129473
0.921875	0.251572849213245	26.0123462129473
0.9375	0.269980618667873	28.3710320647284
0.90625	0.257708772364788	28.3710320647284
0.9375	0.257708772364788	28.3710320647284
0.90625	0.245436926061703	36.597192273513
0.90625	0.257708772364788	36.597192273513
0.890625	0.251572849213245	36.597192273513
0.875	0.245436926061703	36.6405744354702
0.90625	0.245436926061703	36.6405744354702
0.890625	0.251572849213245	36.6405744354702
0.90625	0.245436926061703	31.1908182701476
0.9375	0.245436926061703	31.1908182701476
0.921875	0.251572849213245	31.1908182701476
0.90625	0.257708772364788	34.8143660110227
0.90625	0.245436926061703	34.8143660110227
0.921875	0.251572849213245	34.8143660110227
0.96875	0.245436926061703	10.7041192527967
0.96875	0.257708772364788	10.7041192527967
0.953125	0.251572849213245	10.7041192527967
0.9375	0.245436926061703	14.4697701102931
0.96875	0.245436926061703	14.4697701102931
0.953125	0.251572849213245	14.4697701102931
1	0.245436926061703	6.8291975534918
0.96875	0.257708772364788	6.8291975534918
0.96875	0.245436926061703	6.8291975534918
0.9375	0.257708772364788	14.4938325758551
0.96875	0.257708772364788	14.4938325758551
0.953125	0.26384469551633	14.4938325758551
0.9375	0.269980618667873	19.6974998767147
0.9375	0.257708772364788	19.6974998767147
0.953125	0.26384469551633	19.6974998767147
0.9375	0.257708772364788	19.621718454732
0.9375	0.245436926061703	19.621718454732
0.953125	0.251572849213245	19.621718454732
0.96875	0.257708772364788	14.5637947908417
0.9375	0.257708772364788	14.5637947908417
0.953125	0.251572849213245	14.5637947908417
0.96875	0.331339850183298	15.152137974088
0.9375	0.343611696486384	15.152137974088
0.9375	0.331339850183298	15.152137974088
0.9375	0.319068003880213	15.6459847916098
0.96875	0.331339850183298	15.6459847916098
0.9375	0.331339850183298	15.6459847916098
0.96875	0.331339850183298	4.23984189198137
1	0.343611696486384	4.23984189198137
0.96875	0.343611696486384	4.23984189198137
0.9375	0.343611696486384	10.5462933347873
0.96875	0.331339850183298	10.5462933347873
0.96875	0.343611696486384	10.5462933347873
0.90625	0.331339850183298	29.0295403581109
0.9375	0.343611696486384	29.0295403581109
0.90625	0.343611696486384	29.0295403581109
0.875	0.343611696486384	31.9499488416612
0.90625	0.331339850183298	31.9499488416612
0.90625	0.343611696486384	31.9499488416612
0.90625	0.331339850183298	25.8129241778024
0.9375	0.319068003880213	25.8129241778024
0.9375	0.331339850183298	25.8129241778024
0.9375	0.343611696486384	25.3618977749517
0.90625	0.331339850183298	25.3618977749517
0.9375	0.331339850183298	25.3618977749517
0.96875	0.306796157577128	5.12343048810058
1	0.319068003880213	5.12343048810058
0.96875	0.319068003880213	5.12343048810058
0.9375	0.319068003880213	11.4261847961929
0.96875	0.306796157577128	11.4261847961929
0.96875	0.319068003880213	11.4261847961929
1	0.294524311274043	2.64075376464146
1	0.319068003880213	2.64075376464146
0.96875	0.306796157577128	2.64075376464146
0.96875	0.331339850183298	2.29841470037674
1	0.319068003880213	2.29841470037674
1	0.331339850183298	2.29841470037674
1	0.343611696486384	2.10190267211001
0.96875	0.331339850183298	2.10190267211001
1	0.331339850183298	2.10190267211001
0.96875	0.331339850183298	11.3515269319061
0.9375	0.319068003880213	11.3515269319061
0.96875	0.319068003880213	11.3515269319061
1	0.319068003880213	5.00090107069816
0.96875	0.331339850183298	5.00090107069816
0.96875	0.319068003880213	5.00090107069816
1	0.368155389092554	6.35638317292833
0.9375	0.368155389092554	6.35638317292833
0.96875	0.355883542789469	6.35638317292833
1	0.343611696486384	1.58668047289048
1	0.368155389092554	1.58668047289048
0.96875	0.355883542789469	1.58668047289048
1	0.368155389092554	1.20933328974796
1	0.392699081698724	1.20933328974796
0.96875	0.380427235395639	1.20933328974796
0.9375	0.368155389092554	6.25689073855232
1	0.368155389092554	6.25689073855232
0.96875	0.380427235395639	6.25689073855232
0.90625	0.355883542789469	25.1726838937639
0.9375	0.343611696486384	25.1726838937639
0.9375	0.355883542789469	25.1726838937639
0.9375	0.368155389092554	24.6014084135189
0.90625	0.355883542789469	24.6014084135189
0.9375	0.355883542789469	24.6014084135189
0.90625	0.355883542789469	31.7460683666785
0.875	0.343611696486384	31.7460683666785
0.90625	0.343611696486384	31.7460683666785
0.9375	0.343611696486384	28.9663221821309
0.90625	0.355883542789469	28.9663221821309
0.90625	0.343611696486384	28.9663221821309
0.96875	0.355883542789469	10.5029128036523
0.9375	0.343611696486384	10.5029128036523
0.96875	0.343611696486384	10.5029128036523
1	0.343611696486384	4.09696216444171
0.96875	0.355883542789469	4.09696216444171
0.96875	0.343611696486384	4.09696216444171
0.96875	0.355883542789469	14.3158689297783
0.9375	0.368155389092554	14.3158689297783
0.9375	0.355883542789469	14.3158689297783
0.9375	0.343611696486384	14.9225799696602
0.96875	0.355883542789469	14.9225799696602
0.9375	0.355883542789469	14.9225799696602
0.8125	0.319068003880213	27.6820686389989
0.875	0.294524311274043	27.6820686389989
0.875	0.319068003880213	27.6820686389989
0.875	0.343611696486384	26.9657280918732
0.8125	0.319068003880213	26.9657280918732
0.875	0.319068003880213	26.9657280918732
0.8125	0.319068003880213	27.1595587539991
0.75	0.294524311274043	27.1595587539991
0.8125	0.294524311274043	27.1595587539991
0.875	0.294524311274043	26.009905484313
0.8125	0.319068003880213	26.009905484313
0.8125	0.294524311274043	26.009905484313
0.90625	0.306796157577128	26.5408079831871
0.9375	0.294524311274043	26.5408079831871
0.9375	0.306796157577128	26.5408079831871
0.9375	0.319068003880213	26.1553510523794
0.90625	0.306796157577128	26.1553510523794
0.9375	0.306796157577128	26.1553510523794
0.90625	0.306796157577128	34.0800641715072
0.875	0.294524311274043	34.0800641715072
0.90625	0.294524311274043	34.0800641715072
0.9375	0.294524311274043	30.6563238979809
0.90625	0.306796157577128	30.6563238979809
0.90625	0.294524311274043	30.6563238979809
0.96875	0.306796157577128	11.9211737581508
0.9375	0.294524311274043	11.9211737581508
0.96875	0.294524311274043	11.9211737581508
1	0.294524311274043	5.51428725766592
0.96875	0.306796157577128	5.51428725766592
0.96875	0.294524311274043	5.51428725766592
0.96875	0.306796157577128	15.9117743000247
0.9375	0.319068003880213	15.9117743000247
0.9375	0.306796157577128	15.9117743000247
0.9375	0.294524311274043	16.2497119023213
0.96875	0.306796157577128	16.2497119023213
0.9375	0.306796157577128	16.2497119023213
0.875	0.319068003880213	31.2854525863209
0.9375	0.319068003880213	31.2854525863209
0.90625	0.331339850183298	31.2854525863209
0.875	0.343611696486384	31.7843320177301
0.875	0.319068003880213	31.7843320177301
0.90625	0.331339850183298	31.7843320177301
0.875	0.319068003880213	33.1463887600792
0.875	0.294524311274043	33.1463887600792
0.90625	0.306796157577128	33.1463887600792
0.9375	0.319068003880213	31.5653848097215
0.875	0.319068003880213	31.5653848097215
0.90625	0.306796157577128	31.5653848097215
0.75	0.245436926061703	31.0844081184509
0.625	0.245436926061703	31.0844081184509
0.6875	0.220893233455532	31.0844081184509
0.6875	0.220893233455532	31.9723014997959
0.75	0.196349540849362	31.9723014997959
0.75	0.220893233455532	31.9723014997959
0.75	0.245436926061703	31.2674660437956
0.6875	0.220893233455532	31.2674660437956
0.75	0.220893233455532	31.2674660437956
0.6875	0.269980618667873	29.8676752412446
0.75	0.245436926061703	29.8676752412446
0.75	0.269980618667873	29.8676752412446
0.75	0.294524311274043	29.3013723956601
0.6875	0.269980618667873	29.3013723956601
0.75	0.269980618667873	29.3013723956601
0.625	0.245436926061703	30.4681347670946
0.75	0.245436926061703	30.4681347670946
0.6875	0.269980618667873	30.4681347670946
0.625	0.245436926061703	32.8853218320455
0.5	0.196349540849362	32.8853218320455
0.625	0.196349540849362	32.8853218320455
0.625	0.196349540849362	32.3576615897672
0.75	0.196349540849362	32.3576615897672
0.6875	0.220893233455532	32.3576615897672
0.625	0.245436926061703	31.9947751963332
0.625	0.196349540849362	31.9947751963332
0.6875	0.220893233455532	31.9947751963332
0.8125	0.220893233455532	31.5329372172878
0.875	0.196349540849362	31.5329372172878
0.875	0.220893233455532	31.5329372172878
0.875	0.245436926061703	30.7429100696807
0.8125	0.220893233455532	30.7429100696807
0.875	0.220893233455532	30.7429100696807
0.8125	0.220893233455532	31.2206311188504
0.75	0.196349540849362	31.2206311188504
0.8125	0.196349540849362	31.2206311188504
0.875	0.196349540849362	29.7689024686153
0.8125	0.220893233455532	29.7689024686153
0.8125	0.196349540849362	29.7689024686153
0.90625	0.208621387152447	30.051952438195
0.9375	0.196349540849362	30.051952438195
0.9375	0.208621387152447	30.051952438195
0.9375	0.220893233455532	29.7385659564529
0.90625	0.208621387152447	29.7385659564529
0.9375	0.208621387152447	29.7385659564529
0.875	0.196349540849362	36.7791014556828
0.9375	0.196349540849362	36.7791014556828
0.90625	0.208621387152447	36.7791014556828
0.96875	0.208621387152447	13.864184064119
0.9375	0.196349540849362	13.864184064119
0.96875	0.196349540849362	13.864184064119
1	0.196349540849362	8.06071134918784
0.96875	0.208621387152447	8.06071134918784
0.96875	0.196349540849362	8.06071134918784
0.96875	0.208621387152447	17.9281357527592
0.9375	0.220893233455532	17.9281357527592
0.9375	0.208621387152447	17.9281357527592
0.9375	0.196349540849362	18.2240415520137
0.96875	0.208621387152447	18.2240415520137
0.9375	0.208621387152447	18.2240415520137
0.875	0.220893233455532	35.7775762598105
0.9375	0.220893233455532	35.7775762598105
0.90625	0.233165079758617	35.7775762598105
0.875	0.245436926061703	36.5599102296318
0.875	0.220893233455532	36.5599102296318
0.90625	0.233165079758617	36.5599102296318
0.875	0.220893233455532	37.7790249183818
0.875	0.196349540849362	37.7790249183818
0.90625	0.208621387152447	37.7790249183818
0.9375	0.220893233455532	36.1122339661682
0.875	0.220893233455532	36.1122339661682
0.90625	0.208621387152447	36.1122339661682
0.8125	0.269980618667873	28.9943118140931
0.75	0.245436926061703	28.9943118140931
0.8125	0.245436926061703	28.9943118140931
0.8125	0.245436926061703	28.3833164874592
0.875	0.245436926061703	28.3833164874592
0.84375	0.257708772364788	28.3833164874592
0.8125	0.269980618667873	27.0332396950231
0.8125	0.245436926061703	27.0332396950231
0.84375	0.257708772364788	27.0332396950231
0.8125	0.269980618667873	28.7493849481081
0.75	0.294524311274043	28.7493849481081
0.75	0.269980618667873	28.7493849481081
0.75	0.245436926061703	29.4212821953024
0.8125	0.269980618667873	29.4212821953024
0.75	0.269980618667873	29.4212821953024
0.8125	0.220893233455532	30.9722766466789
0.75	0.245436926061703	30.9722766466789
0.75	0.220893233455532	30.9722766466789
0.75	0.196349540849362	31.716175790574
0.8125	0.220893233455532	31.716175790574
0.75	0.220893233455532	31.716175790574
0.8125	0.220893233455532	28.3836195205114
0.875	0.245436926061703	28.3836195205114
0.8125	0.245436926061703	28.3836195205114
0.75	0.245436926061703	29.7350281968818
0.8125	0.220893233455532	29.7350281968818
0.8125	0.245436926061703	29.7350281968818
0.8125	0.564504929941916	13.2727862838202
0.75	0.539961237335746	13.2727862838202
0.8125	0.539961237335746	13.2727862838202
0.875	0.539961237335746	11.7160789480674
0.8125	0.564504929941916	11.7160789480674
0.8125	0.539961237335746	11.7160789480674
0.75	0.589048622548086	12.7893885049063
0.75	0.539961237335746	12.7893885049063
0.8125	0.564504929941916	12.7893885049063
0.75	0.539961237335746	16.1629154653357
0.75	0.490873852123405	16.1629154653357
0.8125	0.515417544729575	16.1629154653357
0.8125	0.539961237335746	14.0577539636345
0.8125	0.515417544729575	14.0577539636345
0.84375	0.527689391032661	14.0577539636345
0.875	0.539961237335746	12.8913047193321
0.8125	0.539961237335746	12.8913047193321
0.84375	0.527689391032661	12.8913047193321
0.75	0.539961237335746	14.6534782340216
0.8125	0.515417544729575	14.6534782340216
0.8125	0.539961237335746	14.6534782340216
0.875	0.564504929941916	6.426740914327
0.9375	0.564504929941916	6.426740914327
0.90625	0.576776776245001	6.426740914327
0.875	0.589048622548086	5.9639930813081
0.875	0.564504929941916	5.9639930813081
0.90625	0.576776776245001	5.9639930813081
0.875	0.564504929941916	10.0284441717683
0.875	0.539961237335746	10.0284441717683
0.90625	0.552233083638831	10.0284441717683
0.9375	0.564504929941916	7.72709284045213
0.875	0.564504929941916	7.72709284045213
0.90625	0.552233083638831	7.72709284045213
0.9375	0.589048622548086	5.16277506244853
0.9375	0.564504929941916	5.16277506244853
0.96875	0.576776776245001	5.16277506244853
1	0.589048622548086	3.55668368263208
0.9375	0.589048622548086	3.55668368263208
0.96875	0.576776776245001	3.55668368263208
0.9375	0.589048622548086	4.62949675207082
0.875	0.589048622548086	4.62949675207082
0.90625	0.576776776245001	4.62949675207082
0.9375	0.564504929941916	5.218809869029
0.9375	0.589048622548086	5.218809869029
0.90625	0.576776776245001	5.218809869029
0.875	0.589048622548086	10.3281819354959
0.75	0.589048622548086	10.3281819354959
0.8125	0.564504929941916	10.3281819354959
0.8125	0.564504929941916	10.1230350499853
0.875	0.539961237335746	10.1230350499853
0.875	0.564504929941916	10.1230350499853
0.875	0.589048622548086	8.1227904521297
0.8125	0.564504929941916	8.1227904521297
0.875	0.564504929941916	8.1227904521297
0.75	0.589048622548086	12.6539087323412
0.5	0.589048622548086	12.6539087323412
0.625	0.539961237335746	12.6539087323412
0.625	0.539961237335746	15.7944700926218
0.75	0.490873852123405	15.7944700926218
0.75	0.539961237335746	15.7944700926218
0.75	0.589048622548086	13.4819767584912
0.625	0.539961237335746	13.4819767584912
0.75	0.539961237335746	13.4819767584912
0.875	0.466330159517235	24.537192646698
0.9375	0.466330159517235	24.537192646698
0.90625	0.47860200582032	24.537192646698
0.875	0.490873852123405	24.3055226325335
0.875	0.466330159517235	24.3055226325335
0.90625	0.47860200582032	24.3055226325335
0.875	0.466330159517235	26.8433957421366
0.875	0.441786466911065	26.8433957421366
0.90625	0.45405831321415	26.8433957421366
0.9375	0.466330159517235	25.2060819132648
0.875	0.466330159517235	25.2060819132648
0.90625	0.45405831321415	25.2060819132648
0.96875	0.47860200582032	12.2994113260733
0.9375	0.490873852123405	12.2994113260733
0.9375	0.47860200582032	12.2994113260733
0.9375	0.466330159517235	12.5537762701206
0.96875	0.47860200582032	12.5537762701206
0.9375	0.47860200582032	12.5537762701206
1	0.490873852123405	6.21624026590775
0.9375	0.490873852123405	6.21624026590775
0.96875	0.47860200582032	6.21624026590775
0.90625	0.47860200582032	21.7298021279834
0.9375	0.490873852123405	21.7298021279834
0.90625	0.490873852123405	21.7298021279834
0.875	0.490873852123405	23.7856133467895
0.90625	0.47860200582032	23.7856133467895
0.90625	0.490873852123405	23.7856133467895
0.90625	0.47860200582032	20.1800577502125
0.9375	0.466330159517235	20.1800577502125
0.9375	0.47860200582032	20.1800577502125
0.9375	0.490873852123405	19.5798530764847
0.90625	0.47860200582032	19.5798530764847
0.9375	0.47860200582032	19.5798530764847
0.8125	0.466330159517235	18.3951741319056
0.875	0.490873852123405	18.3951741319056
0.8125	0.490873852123405	18.3951741319056
0.75	0.490873852123405	18.4495687026711
0.8125	0.466330159517235	18.4495687026711
0.8125	0.490873852123405	18.4495687026711
0.8125	0.466330159517235	22.3371781916832
0.875	0.441786466911065	22.3371781916832
0.875	0.466330159517235	22.3371781916832
0.875	0.490873852123405	20.7695159900585
0.8125	0.466330159517235	20.7695159900585
0.875	0.466330159517235	20.7695159900585
0.96875	0.42951462060798	12.9398565733485
0.9375	0.441786466911065	12.9398565733485
0.9375	0.42951462060798	12.9398565733485
0.9375	0.417242774304894	13.0579794547996
0.96875	0.42951462060798	13.0579794547996
0.9375	0.42951462060798	13.0579794547996
1	0.441786466911065	5.8912660617736
0.9375	0.441786466911065	5.8912660617736
0.96875	0.42951462060798	5.8912660617736
0.90625	0.441786466911065	26.8607307621266
0.90625	0.42951462060798	26.8607307621266
0.921875	0.435650543759522	26.8607307621266
0.9375	0.441786466911065	23.8317928373615
0.90625	0.441786466911065	23.8317928373615
0.921875	0.435650543759522	23.8317928373615
0.90625	0.441786466911065	27.9371683676493
0.875	0.441786466911065	27.9371683676493
0.890625	0.435650543759522	27.9371683676493
0.90625	0.42951462060798	28.0782733819109
0.90625	0.441786466911065	28.0782733819109
0.890625	0.435650543759522	28.0782733819109
0.90625	0.42951462060798	22.6321418060334
0.9375	0.417242774304894	22.6321418060334
0.9375	0.42951462060798	22.6321418060334
0.9375	0.42951462060798	20.2083890449097
0.9375	0.441786466911065	20.2083890449097
0.921875	0.435650543759522	20.2083890449097
0.90625	0.42951462060798	24.3511911379937
0.9375	0.42951462060798	24.3511911379937
0.921875	0.435650543759522	24.3511911379937
1	0.417242774304894	5.81405657084713
0.9375	0.417242774304894	5.81405657084713
0.96875	0.404970928001809	5.81405657084713
1	0.392699081698724	1.11224356412604
1	0.417242774304894	1.11224356412604
0.96875	0.404970928001809	1.11224356412604
1	0.417242774304894	1.15083714661633
1	0.441786466911065	1.15083714661633
0.96875	0.42951462060798	1.15083714661633
0.9375	0.417242774304894	5.74418002249327
1	0.417242774304894	5.74418002249327
0.96875	0.42951462060798	5.74418002249327
1	0.466330159517235	6.14516456110466
0.9375	0.466330159517235	6.14516456110466
0.96875	0.45405831321415	6.14516456110466
1	0.441786466911065	1.35852129130224
1	0.466330159517235	1.35852129130224
0.96875	0.45405831321415	1.35852129130224
1	0.466330159517235	1.579660995699
1	0.490873852123405	1.579660995699
0.96875	0.47860200582032	1.579660995699
0.9375	0.466330159517235	6.15998140786627
1	0.466330159517235	6.15998140786627
0.96875	0.47860200582032	6.15998140786627
0.9375	0.441786466911065	21.248319326579
0.9375	0.466330159517235	21.248319326579
0.90625	0.45405831321415	21.248319326579
0.90625	0.45405831321415	27.7654226027256
0.875	0.441786466911065	27.7654226027256
0.90625	0.441786466911065	27.7654226027256
0.9375	0.441786466911065	24.9656997135595
0.90625	0.45405831321415	24.9656997135595
0.90625	0.441786466911065	24.9656997135595
0.9375	0.441786466911065	5.86922030899329
1	0.441786466911065	5.86922030899329
0.96875	0.45405831321415	5.86922030899329
0.9375	0.466330159517235	12.698639911589
0.9375	0.441786466911065	12.698639911589
0.96875	0.45405831321415	12.698639911589
0.9375	0.539961237335746	9.20604211023752
0.9375	0.515417544729575	9.20604211023752
0.96875	0.527689391032661	9.20604211023752
1	0.539961237335746	5.42889026741768
0.9375	0.539961237335746	5.42889026741768
0.96875	0.527689391032661	5.42889026741768
0.9375	0.539961237335746	12.5509039023056
0.875	0.539961237335746	12.5509039023056
0.90625	0.527689391032661	12.5509039023056
0.9375	0.515417544729575	12.6934016908214
0.9375	0.539961237335746	12.6934016908214
0.90625	0.527689391032661	12.6934016908214
1	0.515417544729575	5.97372426813418
0.9375	0.515417544729575	5.97372426813418
0.96875	0.50314569842649	5.97372426813418
1	0.490873852123405	1.73982030201885
1	0.515417544729575	1.73982030201885
0.96875	0.50314569842649	1.73982030201885
1	0.515417544729575	1.87241118500066
1	0.539961237335746	1.87241118500066
0.96875	0.527689391032661	1.87241118500066
0.9375	0.515417544729575	5.64007186420716
1	0.515417544729575	5.64007186420716
0.96875	0.527689391032661	5.64007186420716
1	0.564504929941916	4.73657068485101
0.9375	0.564504929941916	4.73657068485101
0.96875	0.552233083638831	4.73657068485101
1	0.539961237335746	1.9173700838042
1	0.564504929941916	1.9173700838042
0.96875	0.552233083638831	1.9173700838042
1	0.564504929941916	1.7004218801684
1	0.589048622548086	1.7004218801684
0.96875	0.576776776245001	1.7004218801684
0.9375	0.564504929941916	4.38276681949505
1	0.564504929941916	4.38276681949505
0.96875	0.576776776245001	4.38276681949505
0.9375	0.539961237335746	8.45556924760244
0.9375	0.564504929941916	8.45556924760244
0.90625	0.552233083638831	8.45556924760244
0.875	0.539961237335746	11.0357326818401
0.9375	0.539961237335746	11.0357326818401
0.90625	0.552233083638831	11.0357326818401
0.9375	0.539961237335746	5.07583503630651
1	0.539961237335746	5.07583503630651
0.96875	0.552233083638831	5.07583503630651
0.9375	0.564504929941916	7.09924183707583
0.9375	0.539961237335746	7.09924183707583
0.96875	0.552233083638831	7.09924183707583
0.875	0.515417544729575	16.0280600224318
0.8125	0.515417544729575	16.0280600224318
0.84375	0.50314569842649	16.0280600224318
0.875	0.490873852123405	18.6392871392394
0.875	0.515417544729575	18.6392871392394
0.84375	0.50314569842649	18.6392871392394
0.875	0.515417544729575	14.2100290861994
0.875	0.539961237335746	14.2100290861994
0.84375	0.527689391032661	14.2100290861994
0.8125	0.515417544729575	14.8874333430159
0.875	0.515417544729575	14.8874333430159
0.84375	0.527689391032661	14.8874333430159
0.8125	0.515417544729575	17.0508135244492
0.75	0.490873852123405	17.0508135244492
0.8125	0.490873852123405	17.0508135244492
0.8125	0.490873852123405	17.7082069548818
0.875	0.490873852123405	17.7082069548818
0.84375	0.50314569842649	17.7082069548818
0.8125	0.515417544729575	16.1357049078292
0.8125	0.490873852123405	16.1357049078292
0.84375	0.50314569842649	16.1357049078292
0.90625	0.50314569842649	17.6809198420744
0.9375	0.490873852123405	17.6809198420744
0.9375	0.50314569842649	17.6809198420744
0.9375	0.515417544729575	16.4392624478719
0.90625	0.50314569842649	16.4392624478719
0.9375	0.50314569842649	16.4392624478719
0.90625	0.50314569842649	22.759071961635
0.875	0.490873852123405	22.759071961635
0.90625	0.490873852123405	22.759071961635
0.9375	0.490873852123405	20.7431802010189
0.90625	0.50314569842649	20.7431802010189
0.90625	0.490873852123405	20.7431802010189
0.9375	0.490873852123405	6.0383296074782
1	0.490873852123405	6.0383296074782
0.96875	0.50314569842649	6.0383296074782
0.96875	0.50314569842649	10.9302683189166
0.9375	0.515417544729575	10.9302683189166
0.9375	0.50314569842649	10.9302683189166
0.9375	0.490873852123405	11.5171158021376
0.96875	0.50314569842649	11.5171158021376
0.9375	0.50314569842649	11.5171158021376
0.875	0.515417544729575	16.5687301905715
0.9375	0.515417544729575	16.5687301905715
0.90625	0.527689391032661	16.5687301905715
0.875	0.539961237335746	15.0408544949696
0.875	0.515417544729575	15.0408544949696
0.90625	0.527689391032661	15.0408544949696
0.875	0.515417544729575	20.814978966548
0.875	0.490873852123405	20.814978966548
0.90625	0.50314569842649	20.814978966548
0.9375	0.515417544729575	18.3526582556901
0.875	0.515417544729575	18.3526582556901
0.90625	0.50314569842649	18.3526582556901
0.875	0.687223392972767	2.56597485203654
0.875	0.638136007760427	2.56597485203654
0.9375	0.662679700366597	2.56597485203654
1	0.687223392972767	1.50529842091417
0.875	0.687223392972767	1.50529842091417
0.9375	0.662679700366597	1.50529842091417
0.75	0.687223392972767	3.8690183968818
0.875	0.638136007760427	3.8690183968818
0.875	0.687223392972767	3.8690183968818
0.9375	0.613592315154256	2.09541437476313
1	0.638136007760427	2.09541437476313
0.9375	0.638136007760427	2.09541437476313
0.875	0.638136007760427	3.6322554087432
0.9375	0.613592315154256	3.6322554087432
0.9375	0.638136007760427	3.6322554087432
1	0.613592315154256	1.77239419750306
0.9375	0.613592315154256	1.77239419750306
0.96875	0.601320468851171	1.77239419750306
1	0.589048622548086	1.01048318853439
1	0.613592315154256	1.01048318853439
0.96875	0.601320468851171	1.01048318853439
1	0.638136007760427	1.12115666692371
0.9375	0.613592315154256	1.12115666692371
1	0.613592315154256	1.12115666692371
0.9375	0.662679700366597	0.846450257007892
1	0.638136007760427	0.846450257007892
1	0.662679700366597	0.846450257007892
1	0.687223392972767	0.741768560811549
0.9375	0.662679700366597	0.741768560811549
1	0.662679700366597	0.741768560811549
0.9375	0.662679700366597	2.81057790680849
0.875	0.638136007760427	2.81057790680849
0.9375	0.638136007760427	2.81057790680849
1	0.638136007760427	1.67099961671497
0.9375	0.662679700366597	1.67099961671497
0.9375	0.638136007760427	1.67099961671497
0.9375	0.711767085578938	0.916206892274726
1	0.736310778185108	0.916206892274726
0.9375	0.736310778185108	0.916206892274726
0.875	0.736310778185108	1.42177821123081
0.9375	0.711767085578938	1.42177821123081
0.9375	0.736310778185108	1.42177821123081
0.9375	0.711767085578938	0.608528545042745
1	0.687223392972767	0.608528545042745
1	0.711767085578938	0.608528545042745
1	0.736310778185108	0.549239274221547
0.9375	0.711767085578938	0.549239274221547
1	0.711767085578938	0.549239274221547
0.9375	0.760854470791278	0.272217021290797
1	0.736310778185108	0.272217021290797
1	0.760854470791278	0.272217021290797
1	0.785398163397448	0.132435426013795
0.9375	0.760854470791278	0.132435426013795
1	0.760854470791278	0.132435426013795
0.9375	0.760854470791278	0.912935604866824
0.875	0.736310778185108	0.912935604866824
0.9375	0.736310778185108	0.912935604866824
1	0.736310778185108	0.636851174903478
0.9375	0.760854470791278	0.636851174903478
0.9375	0.736310778185108	0.636851174903478
0.875	0.736310778185108	3.03189094926807
0.75	0.687223392972767	3.03189094926807
0.875	0.687223392972767	3.03189094926807
0.875	0.687223392972767	1.52578912573202
1	0.687223392972767	1.52578912573202
0.9375	0.711767085578938	1.52578912573202
0.875	0.736310778185108	2.08953737467369
0.875	0.687223392972767	2.08953737467369
0.9375	0.711767085578938	2.08953737467369
0.625	0.638136007760427	8.59779338761654
0.75	0.589048622548086	8.59779338761654
0.75	0.638136007760427	8.59779338761654
0.75	0.687223392972767	6.17033587731674
0.625	0.638136007760427	6.17033587731674
0.75	0.638136007760427	6.17033587731674
0.5	0.589048622548086	9.92124188495138
0.75	0.589048622548086	9.92124188495138
0.625	0.638136007760427	9.92124188495138
0.8125	0.613592315154256	7.91257102166588
0.875	0.589048622548086	7.91257102166588
0.875	0.613592315154256	7.91257102166588
0.875	0.638136007760427	7.16047815848659
0.8125	0.613592315154256	7.16047815848659
0.875	0.613592315154256	7.16047815848659
0.75	0.589048622548086	9.90758588944083
0.875	0.589048622548086	9.90758588944083
0.8125	0.613592315154256	9.90758588944083
0.9375	0.589048622548086	3.64457339187491
0.9375	0.613592315154256	3.64457339187491
0.90625	0.601320468851171	3.64457339187491
0.875	0.589048622548086	4.43616256475581
0.9375	0.589048622548086	4.43616256475581
0.90625	0.601320468851171	4.43616256475581
0.9375	0.589048622548086	3.09266187729781
1	0.589048622548086	3.09266187729781
0.96875	0.601320468851171	3.09266187729781
0.9375	0.613592315154256	3.21407234516335
0.9375	0.589048622548086	3.21407234516335
0.96875	0.601320468851171	3.21407234516335
0.9375	0.613592315154256	4.95273784695502
0.875	0.638136007760427	4.95273784695502
0.875	0.613592315154256	4.95273784695502
0.875	0.613592315154256	5.8542602179889
0.875	0.589048622548086	5.8542602179889
0.90625	0.601320468851171	5.8542602179889
0.9375	0.613592315154256	4.70398039357063
0.875	0.613592315154256	4.70398039357063
0.90625	0.601320468851171	4.70398039357063
0.875	0.638136007760427	5.76026188063191
0.75	0.687223392972767	5.76026188063191
0.75	0.638136007760427	5.76026188063191
0.75	0.638136007760427	9.45044433651865
0.75	0.589048622548086	9.45044433651865
0.8125	0.613592315154256	9.45044433651865
0.875	0.638136007760427	7.55875898087993
0.75	0.638136007760427	7.55875898087993
0.8125	0.613592315154256	7.55875898087993
0.25	0.490873852123405	20.6901683935027
0.5	0.392699081698724	20.6901683935027
0.5	0.490873852123405	20.6901683935027
0.5	0.589048622548086	17.4679308323847
0.25	0.490873852123405	17.4679308323847
0.5	0.490873852123405	17.4679308323847
0	0.392699081698724	23.1015787196895
0.5	0.392699081698724	23.1015787196895
0.25	0.490873852123405	23.1015787196895
0.625	0.441786466911065	22.6162261149675
0.75	0.392699081698724	22.6162261149675
0.75	0.441786466911065	22.6162261149675
0.75	0.490873852123405	20.5760288685155
0.625	0.441786466911065	20.5760288685155
0.75	0.441786466911065	20.5760288685155
0.5	0.392699081698724	23.24342195916
0.75	0.392699081698724	23.24342195916
0.625	0.441786466911065	23.24342195916
0.875	0.417242774304894	22.9122457959974
0.8125	0.417242774304894	22.9122457959974
0.84375	0.404970928001809	22.9122457959974
0.84375	0.404970928001809	25.5233487496371
0.875	0.392699081698724	25.5233487496371
0.875	0.404970928001809	25.5233487496371
0.875	0.417242774304894	25.2522182235184
0.84375	0.404970928001809	25.2522182235184
0.875	0.404970928001809	25.2522182235184
0.84375	0.42951462060798	24.6637298044831
0.875	0.417242774304894	24.6637298044831
0.875	0.42951462060798	24.6637298044831
0.875	0.441786466911065	24.4123375660087
0.84375	0.42951462060798	24.4123375660087
0.875	0.42951462060798	24.4123375660087
0.8125	0.417242774304894	22.5531182563597
0.875	0.417242774304894	22.5531182563597
0.84375	0.42951462060798	22.5531182563597
0.8125	0.417242774304894	23.7264965935856
0.75	0.392699081698724	23.7264965935856
0.8125	0.392699081698724	23.7264965935856
0.8125	0.392699081698724	23.4723262324664
0.875	0.392699081698724	23.4723262324664
0.84375	0.404970928001809	23.4723262324664
0.8125	0.417242774304894	22.4651170558755
0.8125	0.392699081698724	22.4651170558755
0.84375	0.404970928001809	22.4651170558755
0.90625	0.404970928001809	23.4809065407637
0.9375	0.392699081698724	23.4809065407637
0.9375	0.404970928001809	23.4809065407637
0.9375	0.417242774304894	23.2302782623775
0.90625	0.404970928001809	23.2302782623775
0.9375	0.404970928001809	23.2302782623775
0.90625	0.404970928001809	29.5268770634741
0.875	0.392699081698724	29.5268770634741
0.90625	0.392699081698724	29.5268770634741
0.9375	0.392699081698724	27.1274578952234
0.90625	0.404970928001809	27.1274578952234
0.90625	0.392699081698724	27.1274578952234
0.9375	0.392699081698724	6.00614253096809
1	0.392699081698724	6.00614253096809
0.96875	0.404970928001809	6.00614253096809
0.96875	0.404970928001809	13.3393503437968
0.9375	0.417242774304894	13.3393503437968
0.9375	0.404970928001809	13.3393503437968
0.9375	0.392699081698724	13.5205140174314
0.96875	0.404970928001809	13.5205140174314
0.9375	0.404970928001809	13.5205140174314
0.90625	0.42951462060798	28.6493581137926
0.875	0.417242774304894	28.6493581137926
0.90625	0.417242774304894	28.6493581137926
0.9375	0.417242774304894	26.2405615650797
0.90625	0.42951462060798	26.2405615650797
0.90625	0.417242774304894	26.2405615650797
0.875	0.42951462060798	28.0991640091243
0.90625	0.42951462060798	28.0991640091243
0.890625	0.435650543759522	28.0991640091243
0.875	0.441786466911065	27.0720887789786
0.875	0.42951462060798	27.0720887789786
0.890625	0.435650543759522	27.0720887789786
0.875	0.417242774304894	27.8597587481133
0.90625	0.42951462060798	27.8597587481133
0.875	0.42951462060798	27.8597587481133
0.90625	0.404970928001809	28.4865768690868
0.875	0.417242774304894	28.4865768690868
0.875	0.404970928001809	28.4865768690868
0.875	0.392699081698724	28.7750050530862
0.90625	0.404970928001809	28.7750050530862
0.875	0.404970928001809	28.7750050530862
0.90625	0.404970928001809	26.5479840945122
0.9375	0.417242774304894	26.5479840945122
0.90625	0.417242774304894	26.5479840945122
0.875	0.417242774304894	28.9539623559227
0.90625	0.404970928001809	28.9539623559227
0.90625	0.417242774304894	28.9539623559227
0.8125	0.466330159517235	21.0504473475107
0.75	0.441786466911065	21.0504473475107
0.8125	0.441786466911065	21.0504473475107
0.875	0.441786466911065	21.0278011170539
0.8125	0.466330159517235	21.0278011170539
0.8125	0.441786466911065	21.0278011170539
0.75	0.490873852123405	20.058530528287
0.75	0.441786466911065	20.058530528287
0.8125	0.466330159517235	20.058530528287
0.75	0.441786466911065	23.2694938327151
0.75	0.392699081698724	23.2694938327151
0.8125	0.417242774304894	23.2694938327151
0.8125	0.441786466911065	21.2819960761508
0.8125	0.417242774304894	21.2819960761508
0.84375	0.42951462060798	21.2819960761508
0.875	0.441786466911065	21.9836997414183
0.8125	0.441786466911065	21.9836997414183
0.84375	0.42951462060798	21.9836997414183
0.75	0.441786466911065	21.9052773082501
0.8125	0.417242774304894	21.9052773082501
0.8125	0.441786466911065	21.9052773082501
0.5	0.490873852123405	17.5222424464348
0.75	0.490873852123405	17.5222424464348
0.625	0.539961237335746	17.5222424464348
0.5	0.589048622548086	15.9916046807169
0.5	0.490873852123405	15.9916046807169
0.625	0.539961237335746	15.9916046807169
0.5	0.490873852123405	21.224327201926
0.5	0.392699081698724	21.224327201926
0.625	0.441786466911065	21.224327201926
0.75	0.490873852123405	19.4478899925584
0.5	0.490873852123405	19.4478899925584
0.625	0.441786466911065	19.4478899925584
0	0.589048622548086	10.2938894041879
0.5	0.589048622548086	10.2938894041879
0.25	0.687223392972767	10.2938894041879
0	0.785398163397448	6.36347128769761
0	0.589048622548086	6.36347128769761
0.25	0.687223392972767	6.36347128769761
0	0.589048622548086	19.6054440108764
0	0.392699081698724	19.6054440108764
0.25	0.490873852123405	19.6054440108764
0.5	0.589048622548086	15.5863057483701
0	0.589048622548086	15.5863057483701
0.25	0.490873852123405	15.5863057483701
0.75	0.687223392972767	3.61831953194379
0.5	0.785398163397448	3.61831953194379
0.5	0.687223392972767	3.61831953194379
0.5	0.687223392972767	7.91607001555687
0.5	0.589048622548086	7.91607001555687
0.625	0.638136007760427	7.91607001555687
0.75	0.687223392972767	5.60246776148041
0.5	0.687223392972767	5.60246776148041
0.625	0.638136007760427	5.60246776148041
0.75	0.785398163397448	1.73013532297412
0.75	0.687223392972767	1.73013532297412
0.875	0.736310778185108	1.73013532297412
0.875	0.785398163397448	0.37789078858823
0.875	0.736310778185108	0.37789078858823
0.9375	0.760854470791278	0.37789078858823
1	0.785398163397448	0.0486362037060681
0.875	0.785398163397448	0.0486362037060681
0.9375	0.760854470791278	0.0486362037060681
0.75	0.785398163397448	0.310689697927209
0.875	0.736310778185108	0.310689697927209
0.875	0.785398163397448	0.310689697927209
0.5	0.785398163397448	1.39420787798376
0.75	0.687223392972767	1.39420787798376
0.75	0.785398163397448	1.39420787798376
0.5	0.785398163397448	2.29495380870131
0	0.785398163397448	2.29495380870131
0.25	0.687223392972767	2.29495380870131
0.25	0.687223392972767	7.46161322216736
0.5	0.589048622548086	7.46161322216736
0.5	0.687223392972767	7.46161322216736
0.5	0.785398163397448	4.17872047747975
0.25	0.687223392972767	4.17872047747975
0.5	0.687223392972767	4.17872047747975
-0.25	0.687223392972767	4.03598179231456
-0.5	0.785398163397448	4.03598179231456
-0.5	0.687223392972767	4.03598179231456
-0.5	0.589048622548086	6.55937805432713
-0.25	0.687223392972767	6.55937805432713
-0.5	0.687223392972767	6.55937805432713
0	0.785398163397448	2.28014377192238
-0.5	0.785398163397448	2.28014377192238
-0.25	0.687223392972767	2.28014377192238
-0.625	0.736310778185108	1.31356548595142
-0.75	0.785398163397448	1.31356548595142
-0.75	0.736310778185108	1.31356548595142
-0.75	0.687223392972767	2.84983754975195
-0.625	0.736310778185108	2.84983754975195
-0.75	0.736310778185108	2.84983754975195
-0.625	0.736310778185108	0.944561017818916
-0.5	0.785398163397448	0.944561017818916
-0.625	0.785398163397448	0.944561017818916
-0.75	0.785398163397448	0.736203859218577
-0.625	0.736310778185108	0.736203859218577
-0.625	0.785398163397448	0.736203859218577
-0.875	0.736310778185108	0.424859067104448
-0.75	0.785398163397448	0.424859067104448
-0.875	0.785398163397448	0.424859067104448
-0.875	0.785398163397448	0.122674056709849
-1	0.785398163397448	0.122674056709849
-0.9375	0.760854470791278	0.122674056709849
-0.875	0.736310778185108	0.632625770314996
-0.875	0.785398163397448	0.632625770314996
-0.9375	0.760854470791278	0.632625770314996
-0.875	0.736310778185108	2.64388748346407
-0.75	0.687223392972767	2.64388748346407
-0.75	0.736310778185108	2.64388748346407
-0.75	0.785398163397448	1.13708326483838
-0.875	0.736310778185108	1.13708326483838
-0.75	0.736310778185108	1.13708326483838
-0.5	0.687223392972767	4.94114822040044
-0.75	0.687223392972767	4.94114822040044
-0.625	0.638136007760427	4.94114822040044
-0.5	0.589048622548086	6.40061919281062
-0.5	0.687223392972767	6.40061919281062
-0.625	0.638136007760427	6.40061919281062
-0.5	0.687223392972767	3.07036792341083
-0.5	0.785398163397448	3.07036792341083
-0.625	0.736310778185108	3.07036792341083
-0.75	0.687223392972767	4.06175634768585
-0.5	0.687223392972767	4.06175634768585
-0.625	0.736310778185108	4.06175634768585
-0.25	0.490873852123405	14.7221921992642
0	0.589048622548086	14.7221921992642
-0.25	0.589048622548086	14.7221921992642
-0.25	0.589048622548086	12.2655834597881
-0.5	0.589048622548086	12.2655834597881
-0.375	0.539961237335746	12.2655834597881
-0.25	0.490873852123405	15.1943336417331
-0.25	0.589048622548086	15.1943336417331
-0.375	0.539961237335746	15.1943336417331
0	0.392699081698724	19.6048939402653
0	0.589048622548086	19.6048939402653
-0.25	0.490873852123405	19.6048939402653
0	0.589048622548086	6.29874032791009
0	0.785398163397448	6.29874032791009
-0.25	0.687223392972767	6.29874032791009
-0.25	0.687223392972767	9.20409450125274
-0.5	0.589048622548086	9.20409450125274
-0.25	0.589048622548086	9.20409450125274
0	0.589048622548086	10.0674889733774
-0.25	0.687223392972767	10.0674889733774
-0.25	0.589048622548086	10.0674889733774
-0.625	0.441786466911065	18.7564347890612
-0.5	0.490873852123405	18.7564347890612
-0.625	0.490873852123405	18.7564347890612
-0.75	0.490873852123405	18.1601583631889
-0.625	0.441786466911065	18.1601583631889
-0.625	0.490873852123405	18.1601583631889
-0.625	0.441786466911065	23.8542790562624
-0.5	0.392699081698724	23.8542790562624
-0.5	0.441786466911065	23.8542790562624
-0.5	0.490873852123405	20.6524127726058
-0.625	0.441786466911065	20.6524127726058
-0.5	0.441786466911065	20.6524127726058
-0.625	0.539961237335746	15.053491304371
-0.5	0.490873852123405	15.053491304371
-0.5	0.539961237335746	15.053491304371
-0.5	0.589048622548086	12.1306345968537
-0.625	0.539961237335746	12.1306345968537
-0.5	0.539961237335746	12.1306345968537
-0.625	0.490873852123405	14.9282594499676
-0.625	0.539961237335746	14.9282594499676
-0.6875	0.515417544729575	14.9282594499676
-0.75	0.490873852123405	16.2072211387933
-0.625	0.490873852123405	16.2072211387933
-0.6875	0.515417544729575	16.2072211387933
-0.5	0.490873852123405	16.1612154578458
-0.625	0.539961237335746	16.1612154578458
-0.625	0.490873852123405	16.1612154578458
-0.75	0.441786466911065	22.5493767194648
-0.875	0.441786466911065	22.5493767194648
-0.8125	0.417242774304894	22.5493767194648
-0.75	0.392699081698724	22.9935214625288
-0.75	0.441786466911065	22.9935214625288
-0.8125	0.417242774304894	22.9935214625288
-0.75	0.441786466911065	19.519782343432
-0.75	0.490873852123405	19.519782343432
-0.8125	0.466330159517235	19.519782343432
-0.875	0.441786466911065	20.686127859276
-0.75	0.441786466911065	20.686127859276
-0.8125	0.466330159517235	20.686127859276
-0.875	0.417242774304894	27.4273692194419
-0.9375	0.417242774304894	27.4273692194419
-0.90625	0.404970928001809	27.4273692194419
-0.875	0.392699081698724	30.2821163456875
-0.875	0.417242774304894	30.2821163456875
-0.90625	0.404970928001809	30.2821163456875
-0.875	0.417242774304894	26.3553998717012
-0.875	0.441786466911065	26.3553998717012
-0.90625	0.42951462060798	26.3553998717012
-0.9375	0.417242774304894	26.2668494071784
-0.875	0.417242774304894	26.2668494071784
-0.90625	0.42951462060798	26.2668494071784
-0.96875	0.404970928001809	15.045847788469
-0.9375	0.392699081698724	15.045847788469
-0.9375	0.404970928001809	15.045847788469
-0.9375	0.417242774304894	14.8745525315315
-0.96875	0.404970928001809	14.8745525315315
-0.9375	0.404970928001809	14.8745525315315
-1	0.392699081698724	7.56550124280588
-0.9375	0.392699081698724	7.56550124280588
-0.96875	0.404970928001809	7.56550124280588
-0.90625	0.404970928001809	27.7025379428114
-0.9375	0.392699081698724	27.7025379428114
-0.90625	0.392699081698724	27.7025379428114
-0.875	0.392699081698724	31.1452821899172
-0.90625	0.404970928001809	31.1452821899172
-0.90625	0.392699081698724	31.1452821899172
-0.90625	0.404970928001809	23.2238199177518
-0.9375	0.417242774304894	23.2238199177518
-0.9375	0.404970928001809	23.2238199177518
-0.9375	0.392699081698724	23.8684285461999
-0.90625	0.404970928001809	23.8684285461999
-0.9375	0.404970928001809	23.8684285461999
-0.875	0.392699081698724	25.0503315906015
-0.75	0.392699081698724	25.0503315906015
-0.8125	0.417242774304894	25.0503315906015
-0.8125	0.417242774304894	25.1023353481374
-0.875	0.441786466911065	25.1023353481374
-0.875	0.417242774304894	25.1023353481374
-0.875	0.392699081698724	27.084440936967
-0.8125	0.417242774304894	27.084440936967
-0.875	0.417242774304894	27.084440936967
-0.625	0.441786466911065	24.3483322620284
-0.75	0.392699081698724	24.3483322620284
-0.625	0.392699081698724	24.3483322620284
-0.5	0.392699081698724	25.0068664511724
-0.625	0.441786466911065	25.0068664511724
-0.625	0.392699081698724	25.0068664511724
-0.625	0.441786466911065	19.7754711142065
-0.75	0.490873852123405	19.7754711142065
-0.75	0.441786466911065	19.7754711142065
-0.75	0.392699081698724	22.4993942949604
-0.625	0.441786466911065	22.4993942949604
-0.75	0.441786466911065	22.4993942949604
-0.25	0.392699081698724	22.9581881342425
-0.25	0.490873852123405	22.9581881342425
-0.375	0.441786466911065	22.9581881342425
-0.5	0.392699081698724	25.3924022023687
-0.25	0.392699081698724	25.3924022023687
-0.375	0.441786466911065	25.3924022023687
0	0.392699081698724	23.9959263391022
-0.25	0.490873852123405	23.9959263391022
-0.25	0.392699081698724	23.9959263391022
-0.5	0.490873852123405	17.3834870275473
-0.25	0.490873852123405	17.3834870275473
-0.375	0.539961237335746	17.3834870275473
-0.375	0.539961237335746	12.9316121653947
-0.5	0.589048622548086	12.9316121653947
-0.5	0.539961237335746	12.9316121653947
-0.5	0.490873852123405	15.6868344703636
-0.375	0.539961237335746	15.6868344703636
-0.5	0.539961237335746	15.6868344703636
-0.375	0.441786466911065	21.0894344391259
-0.5	0.490873852123405	21.0894344391259
-0.5	0.441786466911065	21.0894344391259
-0.5	0.392699081698724	24.1604536256525
-0.375	0.441786466911065	24.1604536256525
-0.5	0.441786466911065	24.1604536256525
-0.25	0.490873852123405	19.9982860055049
-0.5	0.490873852123405	19.9982860055049
-0.375	0.441786466911065	19.9982860055049
-0.75	0.638136007760427	6.52853686532172
-0.875	0.638136007760427	6.52853686532172
-0.8125	0.613592315154256	6.52853686532172
-0.75	0.589048622548086	7.61442948695452
-0.75	0.638136007760427	7.61442948695452
-0.8125	0.613592315154256	7.61442948695452
-0.75	0.638136007760427	4.9330122457555
-0.75	0.687223392972767	4.9330122457555
-0.8125	0.662679700366597	4.9330122457555
-0.875	0.638136007760427	5.58698931759636
-0.75	0.638136007760427	5.58698931759636
-0.8125	0.662679700366597	5.58698931759636
-0.875	0.589048622548086	4.69600616341154
-0.875	0.638136007760427	4.69600616341154
-0.9375	0.613592315154256	4.69600616341154
-0.9375	0.613592315154256	2.28721980948493
-1	0.589048622548086	2.28721980948493
-0.9375	0.589048622548086	2.28721980948493
-0.875	0.589048622548086	3.4812058478664
-0.9375	0.613592315154256	3.4812058478664
-0.9375	0.589048622548086	3.4812058478664
-0.8125	0.613592315154256	7.80693606239771
-0.875	0.589048622548086	7.80693606239771
-0.8125	0.589048622548086	7.80693606239771
-0.75	0.589048622548086	8.7417628981595
-0.8125	0.613592315154256	8.7417628981595
-0.8125	0.589048622548086	8.7417628981595
-0.875	0.638136007760427	6.55886135761804
-0.875	0.589048622548086	6.55886135761804
-0.8125	0.613592315154256	6.55886135761804
-0.625	0.638136007760427	7.16578365760198
-0.75	0.589048622548086	7.16578365760198
-0.625	0.589048622548086	7.16578365760198
-0.5	0.589048622548086	7.67212482961507
-0.625	0.638136007760427	7.67212482961507
-0.625	0.589048622548086	7.67212482961507
-0.625	0.638136007760427	5.12556563255101
-0.75	0.687223392972767	5.12556563255101
-0.75	0.638136007760427	5.12556563255101
-0.75	0.589048622548086	6.52281879073047
-0.625	0.638136007760427	6.52281879073047
-0.75	0.638136007760427	6.52281879073047
-0.875	0.687223392972767	2.53480537660674
-0.875	0.736310778185108	2.53480537660674
-0.9375	0.711767085578938	2.53480537660674
-0.9375	0.711767085578938	1.8981122291975
-1	0.687223392972767	1.8981122291975
-0.9375	0.687223392972767	1.8981122291975
-0.875	0.687223392972767	2.58017593098393
-0.9375	0.711767085578938	2.58017593098393
-0.9375	0.687223392972767	2.58017593098393
-0.75	0.687223392972767	3.14526166004188
-0.875	0.736310778185108	3.14526166004188
-0.875	0.687223392972767	3.14526166004188
-0.9375	0.760854470791278	1.05812584324196
-1	0.736310778185108	1.05812584324196
-0.9375	0.736310778185108	1.05812584324196
-0.875	0.736310778185108	1.35607659657111
-0.9375	0.760854470791278	1.35607659657111
-0.9375	0.736310778185108	1.35607659657111
-0.9375	0.760854470791278	0.237458371650664
-1	0.785398163397448	0.237458371650664
-1	0.760854470791278	0.237458371650664
-1	0.736310778185108	0.464730017615738
-0.9375	0.760854470791278	0.464730017615738
-1	0.760854470791278	0.464730017615738
-0.9375	0.711767085578938	0.895861547221027
-1	0.736310778185108	0.895861547221027
-1	0.711767085578938	0.895861547221027
-1	0.687223392972767	1.01991236000413
-0.9375	0.711767085578938	1.01991236000413
-1	0.711767085578938	1.01991236000413
-0.9375	0.711767085578938	1.89166664141541
-0.875	0.736310778185108	1.89166664141541
-0.9375	0.736310778185108	1.89166664141541
-1	0.736310778185108	1.39919766822716
-0.9375	0.711767085578938	1.39919766822716
-0.9375	0.736310778185108	1.39919766822716
-0.9375	0.662679700366597	2.60350858681427
-1	0.638136007760427	2.60350858681427
-0.9375	0.638136007760427	2.60350858681427
-0.875	0.638136007760427	3.57788413361804
-0.9375	0.662679700366597	3.57788413361804
-0.9375	0.638136007760427	3.57788413361804
-0.9375	0.662679700366597	1.25990204662089
-1	0.687223392972767	1.25990204662089
-1	0.662679700366597	1.25990204662089
-1	0.638136007760427	1.41738845825646
-0.9375	0.662679700366597	1.41738845825646
-1	0.662679700366597	1.41738845825646
-1	0.638136007760427	1.49207960110212
-1	0.589048622548086	1.49207960110212
-0.9375	0.613592315154256	1.49207960110212
-0.9375	0.613592315154256	4.01282661511488
-0.875	0.638136007760427	4.01282661511488
-0.9375	0.638136007760427	4.01282661511488
-1	0.638136007760427	2.82498935352244
-0.9375	0.613592315154256	2.82498935352244
-0.9375	0.638136007760427	2.82498935352244
-0.8125	0.662679700366597	3.56617271421903
-0.875	0.687223392972767	3.56617271421903
-0.875	0.662679700366597	3.56617271421903
-0.875	0.638136007760427	4.42700702140329
-0.8125	0.662679700366597	4.42700702140329
-0.875	0.662679700366597	4.42700702140329
-0.75	0.687223392972767	3.81546467022093
-0.875	0.687223392972767	3.81546467022093
-0.8125	0.662679700366597	3.81546467022093
-0.9375	0.662679700366597	2.55487496727702
-0.875	0.687223392972767	2.55487496727702
-0.9375	0.687223392972767	2.55487496727702
-1	0.687223392972767	1.95293111439941
-0.9375	0.662679700366597	1.95293111439941
-0.9375	0.687223392972767	1.95293111439941
-0.9375	0.662679700366597	3.56634741649572
-0.875	0.638136007760427	3.56634741649572
-0.875	0.662679700366597	3.56634741649572
-0.875	0.687223392972767	2.8692907906119
-0.9375	0.662679700366597	2.8692907906119
-0.875	0.662679700366597	2.8692907906119
-0.875	0.515417544729575	7.31478411914741
-0.9375	0.515417544729575	7.31478411914741
-0.90625	0.50314569842649	7.31478411914741
-0.875	0.490873852123405	9.6903273831767
-0.875	0.515417544729575	9.6903273831767
-0.90625	0.50314569842649	9.6903273831767
-0.875	0.515417544729575	7.19352198466357
-0.875	0.539961237335746	7.19352198466357
-0.90625	0.527689391032661	7.19352198466357
-0.9375	0.515417544729575	6.6162371841704
-0.875	0.515417544729575	6.6162371841704
-0.90625	0.527689391032661	6.6162371841704
-0.9375	0.515417544729575	5.60388888786663
-1	0.490873852123405	5.60388888786663
-0.9375	0.490873852123405	5.60388888786663
-0.9375	0.490873852123405	9.52619392165811
-0.875	0.490873852123405	9.52619392165811
-0.90625	0.50314569842649	9.52619392165811
-0.9375	0.515417544729575	7.25387830105706
-0.9375	0.490873852123405	7.25387830105706
-0.90625	0.50314569842649	7.25387830105706
-0.875	0.490873852123405	15.522880110369
-0.75	0.490873852123405	15.522880110369
-0.8125	0.515417544729575	15.522880110369
-0.8125	0.515417544729575	9.9849976640425
-0.875	0.539961237335746	9.9849976640425
-0.875	0.515417544729575	9.9849976640425
-0.875	0.490873852123405	11.722078061143
-0.8125	0.515417544729575	11.722078061143
-0.875	0.515417544729575	11.722078061143
-0.9375	0.564504929941916	3.68180353764839
-1	0.539961237335746	3.68180353764839
-0.9375	0.539961237335746	3.68180353764839
-0.9375	0.539961237335746	5.0822255510019
-0.875	0.539961237335746	5.0822255510019
-0.90625	0.552233083638831	5.0822255510019
-0.9375	0.564504929941916	4.2366885601095
-0.9375	0.539961237335746	4.2366885601095
-0.90625	0.552233083638831	4.2366885601095
-0.9375	0.564504929941916	1.56347012318594
-1	0.589048622548086	1.56347012318594
-1	0.564504929941916	1.56347012318594
-1	0.539961237335746	1.95793608756559
-0.9375	0.564504929941916	1.95793608756559
-1	0.564504929941916	1.95793608756559
-1	0.539961237335746	2.86034273858209
-1	0.490873852123405	2.86034273858209
-0.9375	0.515417544729575	2.86034273858209
-0.9375	0.539961237335746	5.30218558813984
-0.9375	0.515417544729575	5.30218558813984
-0.90625	0.527689391032661	5.30218558813984
-0.875	0.539961237335746	5.53747543886878
-0.9375	0.539961237335746	5.53747543886878
-0.90625	0.527689391032661	5.53747543886878
-1	0.539961237335746	4.17528419682102
-0.9375	0.515417544729575	4.17528419682102
-0.9375	0.539961237335746	4.17528419682102
-0.9375	0.441786466911065	11.6674282260374
-0.9375	0.466330159517235	11.6674282260374
-0.96875	0.45405831321415	11.6674282260374
-0.96875	0.45405831321415	4.60690682283932
-1	0.441786466911065	4.60690682283932
-0.96875	0.441786466911065	4.60690682283932
-0.9375	0.441786466911065	9.73920511869998
-0.96875	0.45405831321415	9.73920511869998
-0.96875	0.441786466911065	9.73920511869998
-0.9375	0.441786466911065	21.4574731293679
-0.875	0.441786466911065	21.4574731293679
-0.90625	0.45405831321415	21.4574731293679
-0.9375	0.466330159517235	16.3972953954019
-0.9375	0.441786466911065	16.3972953954019
-0.90625	0.45405831321415	16.3972953954019
-1	0.466330159517235	5.93527626471665
-0.9375	0.466330159517235	5.93527626471665
-0.96875	0.47860200582032	5.93527626471665
-1	0.490873852123405	2.07002803988078
-1	0.466330159517235	2.07002803988078
-0.96875	0.47860200582032	2.07002803988078
-1	0.466330159517235	2.27013823634524
-1	0.441786466911065	2.27013823634524
-0.96875	0.45405831321415	2.27013823634524
-0.9375	0.466330159517235	6.53478716610403
-1	0.466330159517235	6.53478716610403
-0.96875	0.45405831321415	6.53478716610403
-0.96875	0.42951462060798	4.7317417130606
-1	0.417242774304894	4.7317417130606
-0.96875	0.417242774304894	4.7317417130606
-0.96875	0.417242774304894	12.5076133218561
-0.9375	0.417242774304894	12.5076133218561
-0.953125	0.423378697456437	12.5076133218561
-0.96875	0.42951462060798	8.9335748289984
-0.96875	0.417242774304894	8.9335748289984
-0.953125	0.423378697456437	8.9335748289984
-1	0.441786466911065	2.31024368782284
-1	0.417242774304894	2.31024368782284
-0.96875	0.42951462060798	2.31024368782284
-1	0.417242774304894	2.10994675468615
-1	0.392699081698724	2.10994675468615
-0.96875	0.404970928001809	2.10994675468615
-0.96875	0.404970928001809	10.9634872289509
-0.9375	0.417242774304894	10.9634872289509
-0.96875	0.417242774304894	10.9634872289509
-1	0.417242774304894	4.79931254999835
-0.96875	0.404970928001809	4.79931254999835
-0.96875	0.417242774304894	4.79931254999835
-0.90625	0.42951462060798	20.1047374142301
-0.9375	0.441786466911065	20.1047374142301
-0.9375	0.42951462060798	20.1047374142301
-0.9375	0.417242774304894	21.2556337526776
-0.90625	0.42951462060798	21.2556337526776
-0.9375	0.42951462060798	21.2556337526776
-0.875	0.441786466911065	23.0767401383916
-0.9375	0.441786466911065	23.0767401383916
-0.90625	0.42951462060798	23.0767401383916
-0.96875	0.441786466911065	8.83047038977062
-0.96875	0.42951462060798	8.83047038977062
-0.953125	0.435650543759522	8.83047038977062
-0.9375	0.441786466911065	11.5798897369914
-0.96875	0.441786466911065	11.5798897369914
-0.953125	0.435650543759522	11.5798897369914
-1	0.441786466911065	4.81631516224139
-0.96875	0.42951462060798	4.81631516224139
-0.96875	0.441786466911065	4.81631516224139
-0.9375	0.42951462060798	12.1939196255087
-0.96875	0.42951462060798	12.1939196255087
-0.953125	0.423378697456437	12.1939196255087
-0.9375	0.417242774304894	16.0506837606035
-0.9375	0.42951462060798	16.0506837606035
-0.953125	0.423378697456437	16.0506837606035
-0.9375	0.42951462060798	15.0460299666766
-0.9375	0.441786466911065	15.0460299666766
-0.953125	0.435650543759522	15.0460299666766
-0.96875	0.42951462060798	12.0356243205523
-0.9375	0.42951462060798	12.0356243205523
-0.953125	0.435650543759522	12.0356243205523
-0.8125	0.466330159517235	17.0812355046468
-0.875	0.490873852123405	17.0812355046468
-0.875	0.466330159517235	17.0812355046468
-0.875	0.441786466911065	20.0213680549691
-0.8125	0.466330159517235	20.0213680549691
-0.875	0.466330159517235	20.0213680549691
-0.75	0.490873852123405	17.6185711704611
-0.875	0.490873852123405	17.6185711704611
-0.8125	0.466330159517235	17.6185711704611
-0.9375	0.490873852123405	11.0368490263405
-0.9375	0.466330159517235	11.0368490263405
-0.90625	0.47860200582032	11.0368490263405
-0.875	0.490873852123405	11.0266473888737
-0.9375	0.490873852123405	11.0266473888737
-0.90625	0.47860200582032	11.0266473888737
-0.9375	0.490873852123405	5.28471073179069
-1	0.490873852123405	5.28471073179069
-0.96875	0.47860200582032	5.28471073179069
-0.9375	0.466330159517235	8.55932138614002
-0.9375	0.490873852123405	8.55932138614002
-0.96875	0.47860200582032	8.55932138614002
-0.875	0.466330159517235	17.2038196659063
-0.9375	0.466330159517235	17.2038196659063
-0.90625	0.45405831321415	17.2038196659063
-0.875	0.441786466911065	20.9285247406401
-0.875	0.466330159517235	20.9285247406401
-0.90625	0.45405831321415	20.9285247406401
-0.875	0.466330159517235	14.7637382756819
-0.875	0.490873852123405	14.7637382756819
-0.90625	0.47860200582032	14.7637382756819
-0.9375	0.466330159517235	15.2191073386322
-0.875	0.466330159517235	15.2191073386322
-0.90625	0.47860200582032	15.2191073386322
-0.6875	0.564504929941916	11.7081466980217
-0.75	0.539961237335746	11.7081466980217
-0.6875	0.539961237335746	11.7081466980217
-0.625	0.539961237335746	11.6992980308883
-0.6875	0.564504929941916	11.6992980308883
-0.6875	0.539961237335746	11.6992980308883
-0.6875	0.564504929941916	9.64350033547504
-0.75	0.589048622548086	9.64350033547504
-0.75	0.564504929941916	9.64350033547504
-0.75	0.539961237335746	11.0981142292494
-0.6875	0.564504929941916	11.0981142292494
-0.75	0.564504929941916	11.0981142292494
-0.75	0.539961237335746	15.1074848685626
-0.75	0.490873852123405	15.1074848685626
-0.6875	0.515417544729575	15.1074848685626
-0.6875	0.515417544729575	13.3254444465969
-0.625	0.539961237335746	13.3254444465969
-0.6875	0.539961237335746	13.3254444465969
-0.75	0.539961237335746	13.3519392325131
-0.6875	0.515417544729575	13.3519392325131
-0.6875	0.539961237335746	13.3519392325131
-0.625	0.539961237335746	10.1908741737209
-0.5	0.589048622548086	10.1908741737209
-0.625	0.589048622548086	10.1908741737209
-0.625	0.589048622548086	8.74974349022453
-0.75	0.589048622548086	8.74974349022453
-0.6875	0.564504929941916	8.74974349022453
-0.625	0.539961237335746	10.2952765779435
-0.625	0.589048622548086	10.2952765779435
-0.6875	0.564504929941916	10.2952765779435
-0.875	0.564504929941916	7.45828705454366
-0.8125	0.564504929941916	7.45828705454366
-0.84375	0.576776776245001	7.45828705454366
-0.875	0.589048622548086	5.92211310256653
-0.875	0.564504929941916	5.92211310256653
-0.84375	0.576776776245001	5.92211310256653
-0.875	0.564504929941916	6.79776703533465
-0.875	0.539961237335746	6.79776703533465
-0.84375	0.552233083638831	6.79776703533465
-0.8125	0.564504929941916	7.81385966224382
-0.875	0.564504929941916	7.81385966224382
-0.84375	0.552233083638831	7.81385966224382
-0.8125	0.589048622548086	9.45947316310168
-0.8125	0.564504929941916	9.45947316310168
-0.78125	0.576776776245001	9.45947316310168
-0.75	0.589048622548086	9.32949649357641
-0.8125	0.589048622548086	9.32949649357641
-0.78125	0.576776776245001	9.32949649357641
-0.8125	0.589048622548086	7.36069478697098
-0.875	0.589048622548086	7.36069478697098
-0.84375	0.576776776245001	7.36069478697098
-0.8125	0.564504929941916	8.59056922882019
-0.8125	0.589048622548086	8.59056922882019
-0.84375	0.576776776245001	8.59056922882019
-0.9375	0.589048622548086	2.77381401795021
-0.9375	0.564504929941916	2.77381401795021
-0.90625	0.576776776245001	2.77381401795021
-0.875	0.589048622548086	3.45071117173539
-0.9375	0.589048622548086	3.45071117173539
-0.90625	0.576776776245001	3.45071117173539
-1	0.589048622548086	2.15123042550667
-0.9375	0.564504929941916	2.15123042550667
-0.9375	0.589048622548086	2.15123042550667
-0.875	0.564504929941916	4.08727217397717
-0.9375	0.564504929941916	4.08727217397717
-0.90625	0.552233083638831	4.08727217397717
-0.875	0.539961237335746	5.36998891855044
-0.875	0.564504929941916	5.36998891855044
-0.90625	0.552233083638831	5.36998891855044
-0.875	0.564504929941916	4.44146514930184
-0.875	0.589048622548086	4.44146514930184
-0.90625	0.576776776245001	4.44146514930184
-0.9375	0.564504929941916	3.60295911209655
-0.875	0.564504929941916	3.60295911209655
-0.90625	0.576776776245001	3.60295911209655
-0.8125	0.515417544729575	13.243629021157
-0.75	0.539961237335746	13.243629021157
-0.8125	0.539961237335746	13.243629021157
-0.875	0.539961237335746	10.7930247856016
-0.8125	0.515417544729575	10.7930247856016
-0.8125	0.539961237335746	10.7930247856016
-0.75	0.490873852123405	15.3853591832724
-0.75	0.539961237335746	15.3853591832724
-0.8125	0.515417544729575	15.3853591832724
-0.75	0.564504929941916	10.9843003189809
-0.8125	0.564504929941916	10.9843003189809
-0.78125	0.552233083638831	10.9843003189809
-0.75	0.539961237335746	11.9112741711665
-0.75	0.564504929941916	11.9112741711665
-0.78125	0.552233083638831	11.9112741711665
-0.75	0.564504929941916	9.8285155751312
-0.75	0.589048622548086	9.8285155751312
-0.78125	0.576776776245001	9.8285155751312
-0.8125	0.564504929941916	10.3768104023567
-0.75	0.564504929941916	10.3768104023567
-0.78125	0.576776776245001	10.3768104023567
-0.8125	0.539961237335746	9.77265564687086
-0.8125	0.564504929941916	9.77265564687086
-0.84375	0.552233083638831	9.77265564687086
-0.875	0.539961237335746	8.92141857177488
-0.8125	0.539961237335746	8.92141857177488
-0.84375	0.552233083638831	8.92141857177488
-0.8125	0.539961237335746	12.4101503097803
-0.75	0.539961237335746	12.4101503097803
-0.78125	0.552233083638831	12.4101503097803
-0.8125	0.564504929941916	10.9924209118861
-0.8125	0.539961237335746	10.9924209118861
-0.78125	0.552233083638831	10.9924209118861
-0.8125	0.220893233455532	29.8789416965675
-0.75	0.245436926061703	29.8789416965675
-0.8125	0.245436926061703	29.8789416965675
-0.875	0.245436926061703	29.3889598268992
-0.8125	0.220893233455532	29.3889598268992
-0.8125	0.245436926061703	29.3889598268992
-0.8125	0.220893233455532	31.1063259121279
-0.75	0.196349540849362	31.1063259121279
-0.75	0.220893233455532	31.1063259121279
-0.75	0.245436926061703	30.7719433392606
-0.8125	0.220893233455532	30.7719433392606
-0.75	0.220893233455532	30.7719433392606
-0.75	0.245436926061703	29.6552216146095
-0.75	0.294524311274043	29.6552216146095
-0.8125	0.269980618667873	29.6552216146095
-0.8125	0.245436926061703	28.2705679141808
-0.8125	0.269980618667873	28.2705679141808
-0.84375	0.257708772364788	28.2705679141808
-0.875	0.245436926061703	29.7084025142756
-0.8125	0.245436926061703	29.7084025142756
-0.84375	0.257708772364788	29.7084025142756
-0.75	0.245436926061703	29.4566357167123
-0.8125	0.269980618667873	29.4566357167123
-0.8125	0.245436926061703	29.4566357167123
-0.875	0.220893233455532	35.7233366120343
-0.9375	0.220893233455532	35.7233366120343
-0.90625	0.208621387152447	35.7233366120343
-0.875	0.196349540849362	37.4322083324066
-0.875	0.220893233455532	37.4322083324066
-0.90625	0.208621387152447	37.4322083324066
-0.875	0.220893233455532	36.9034544326335
-0.875	0.245436926061703	36.9034544326335
-0.90625	0.233165079758617	36.9034544326335
-0.9375	0.220893233455532	35.5566726263066
-0.875	0.220893233455532	35.5566726263066
-0.90625	0.233165079758617	35.5566726263066
-0.96875	0.208621387152447	18.791607637858
-0.9375	0.196349540849362	18.791607637858
-0.9375	0.208621387152447	18.791607637858
-0.9375	0.220893233455532	18.5196497330456
-0.96875	0.208621387152447	18.5196497330456
-0.9375	0.208621387152447	18.5196497330456
-0.96875	0.208621387152447	8.59137220111211
-1	0.196349540849362	8.59137220111211
-0.96875	0.196349540849362	8.59137220111211
-0.9375	0.196349540849362	14.4969937386208
-0.96875	0.208621387152447	14.4969937386208
-0.96875	0.196349540849362	14.4969937386208
-0.9375	0.196349540849362	36.6213752755911
-0.875	0.196349540849362	36.6213752755911
-0.90625	0.208621387152447	36.6213752755911
-0.90625	0.208621387152447	29.7544184385303
-0.9375	0.220893233455532	29.7544184385303
-0.9375	0.208621387152447	29.7544184385303
-0.9375	0.196349540849362	30.1043991120049
-0.90625	0.208621387152447	30.1043991120049
-0.9375	0.208621387152447	30.1043991120049
-0.8125	0.220893233455532	30.3493107641193
-0.875	0.196349540849362	30.3493107641193
-0.8125	0.196349540849362	30.3493107641193
-0.75	0.196349540849362	30.511246610362
-0.8125	0.220893233455532	30.511246610362
-0.8125	0.196349540849362	30.511246610362
-0.8125	0.220893233455532	31.5555108421631
-0.875	0.245436926061703	31.5555108421631
-0.875	0.220893233455532	31.5555108421631
-0.875	0.196349540849362	31.8851085406828
-0.8125	0.220893233455532	31.8851085406828
-0.875	0.220893233455532	31.8851085406828
-0.625	0.196349540849362	32.2766148716076
-0.625	0.245436926061703	32.2766148716076
-0.6875	0.220893233455532	32.2766148716076
-0.75	0.196349540849362	32.5875554645448
-0.625	0.196349540849362	32.5875554645448
-0.6875	0.220893233455532	32.5875554645448
-0.5	0.196349540849362	32.7697595451978
-0.625	0.245436926061703	32.7697595451978
-0.625	0.196349540849362	32.7697595451978
-0.625	0.245436926061703	30.8020382977356
-0.75	0.294524311274043	30.8020382977356
-0.75	0.245436926061703	30.8020382977356
-0.6875	0.220893233455532	31.6091021969111
-0.75	0.245436926061703	31.6091021969111
-0.75	0.220893233455532	31.6091021969111
-0.75	0.196349540849362	32.04630414723
-0.6875	0.220893233455532	32.04630414723
-0.75	0.220893233455532	32.04630414723
-0.625	0.245436926061703	31.6547389639512
-0.75	0.245436926061703	31.6547389639512
-0.6875	0.220893233455532	31.6547389639512
-0.875	0.319068003880213	33.8733308314674
-0.9375	0.319068003880213	33.8733308314674
-0.90625	0.306796157577128	33.8733308314674
-0.875	0.294524311274043	36.3352476307728
-0.875	0.319068003880213	36.3352476307728
-0.90625	0.306796157577128	36.3352476307728
-0.875	0.319068003880213	33.8317436032139
-0.875	0.343611696486384	33.8317436032139
-0.90625	0.331339850183298	33.8317436032139
-0.9375	0.319068003880213	33.04757114724
-0.875	0.319068003880213	33.04757114724
-0.90625	0.331339850183298	33.04757114724
-0.9375	0.306796157577128	14.7077478828453
-0.96875	0.306796157577128	14.7077478828453
-0.953125	0.300660234425586	14.7077478828453
-0.9375	0.294524311274043	19.7656467952805
-0.9375	0.306796157577128	19.7656467952805
-0.953125	0.300660234425586	19.7656467952805
-0.9375	0.306796157577128	19.7745475414428
-0.9375	0.319068003880213	19.7745475414428
-0.953125	0.312932080728671	19.7745475414428
-0.96875	0.306796157577128	14.6166290393957
-0.9375	0.306796157577128	14.6166290393957
-0.953125	0.312932080728671	14.6166290393957
-0.96875	0.306796157577128	6.35947462182935
-1	0.294524311274043	6.35947462182935
-0.96875	0.294524311274043	6.35947462182935
-0.96875	0.294524311274043	14.6502314429562
-0.9375	0.294524311274043	14.6502314429562
-0.953125	0.300660234425586	14.6502314429562
-0.96875	0.306796157577128	10.6712243965962
-0.96875	0.294524311274043	10.6712243965962
-0.953125	0.300660234425586	10.6712243965962
-0.90625	0.306796157577128	32.8686272329522
-0.9375	0.294524311274043	32.8686272329522
-0.90625	0.294524311274043	32.8686272329522
-0.875	0.294524311274043	36.806062544429
-0.90625	0.306796157577128	36.806062544429
-0.90625	0.294524311274043	36.806062544429
-0.90625	0.306796157577128	28.0807511804675
-0.9375	0.319068003880213	28.0807511804675
-0.9375	0.306796157577128	28.0807511804675
-0.9375	0.294524311274043	28.3155968888844
-0.90625	0.306796157577128	28.3155968888844
-0.9375	0.306796157577128	28.3155968888844
-0.8125	0.319068003880213	29.2314579737358
-0.875	0.294524311274043	29.2314579737358
-0.8125	0.294524311274043	29.2314579737358
-0.75	0.294524311274043	28.5858685937495
-0.8125	0.319068003880213	28.5858685937495
-0.8125	0.294524311274043	28.5858685937495
-0.8125	0.319068003880213	30.2615780044928
-0.875	0.343611696486384	30.2615780044928
-0.875	0.319068003880213	30.2615780044928
-0.875	0.294524311274043	31.4991675227896
-0.8125	0.319068003880213	31.4991675227896
-0.875	0.319068003880213	31.4991675227896
-0.96875	0.355883542789469	16.2549400050742
-0.9375	0.343611696486384	16.2549400050742
-0.9375	0.355883542789469	16.2549400050742
-0.9375	0.368155389092554	15.9667450789579
-0.96875	0.355883542789469	15.9667450789579
-0.9375	0.355883542789469	15.9667450789579
-0.96875	0.355883542789469	4.98592171054521
-1	0.343611696486384	4.98592171054521
-0.96875	0.343611696486384	4.98592171054521
-0.9375	0.343611696486384	11.9431730472692
-0.96875	0.355883542789469	11.9431730472692
-0.96875	0.343611696486384	11.9431730472692
-0.90625	0.355883542789469	29.6705970721731
-0.9375	0.343611696486384	29.6705970721731
-0.90625	0.343611696486384	29.6705970721731
-0.875	0.343611696486384	33.2966508040795
-0.90625	0.355883542789469	33.2966508040795
-0.90625	0.343611696486384	33.2966508040795
-0.90625	0.355883542789469	25.6274616684813
-0.9375	0.368155389092554	25.6274616684813
-0.9375	0.355883542789469	25.6274616684813
-0.9375	0.343611696486384	25.8777161252855
-0.90625	0.355883542789469	25.8777161252855
-0.9375	0.355883542789469	25.8777161252855
-1	0.368155389092554	7.90964588507373
-0.9375	0.368155389092554	7.90964588507373
-0.96875	0.380427235395639	7.90964588507373
-1	0.392699081698724	1.99603463727129
-1	0.368155389092554	1.99603463727129
-0.96875	0.380427235395639	1.99603463727129
-1	0.368155389092554	2.20535779051788
-1	0.343611696486384	2.20535779051788
-0.96875	0.355883542789469	2.20535779051788
-0.9375	0.368155389092554	7.99596215199453
-1	0.368155389092554	7.99596215199453
-0.96875	0.355883542789469	7.99596215199453
-0.96875	0.331339850183298	5.87737819848204
-1	0.319068003880213	5.87737819848204
-0.96875	0.319068003880213	5.87737819848204
-0.96875	0.319068003880213	14.7245053407395
-0.9375	0.319068003880213	14.7245053407395
-0.953125	0.325203927031756	14.7245053407395
-0.96875	0.331339850183298	10.630525987097
-0.96875	0.319068003880213	10.630525987097
-0.953125	0.325203927031756	10.630525987097
-1	0.343611696486384	2.66370094512257
-1	0.319068003880213	2.66370094512257
-0.96875	0.331339850183298	2.66370094512257
-1	0.319068003880213	3.10986220980644
-1	0.294524311274043	3.10986220980644
-0.96875	0.306796157577128	3.10986220980644
-0.96875	0.319068003880213	10.3322730806837
-0.96875	0.306796157577128	10.3322730806837
-0.953125	0.312932080728671	10.3322730806837
-0.9375	0.319068003880213	14.678686989924
-0.96875	0.319068003880213	14.678686989924
-0.953125	0.312932080728671	14.678686989924
-1	0.319068003880213	5.79370121867471
-0.96875	0.306796157577128	5.79370121867471
-0.96875	0.319068003880213	5.79370121867471
-0.90625	0.331339850183298	26.4960974843914
-0.9375	0.343611696486384	26.4960974843914
-0.9375	0.331339850183298	26.4960974843914
-0.9375	0.319068003880213	27.0177435437609
-0.90625	0.331339850183298	27.0177435437609
-0.9375	0.331339850183298	27.0177435437609
-0.90625	0.331339850183298	33.4017704171753
-0.875	0.343611696486384	33.4017704171753
-0.90625	0.343611696486384	33.4017704171753
-0.9375	0.343611696486384	29.8826181295938
-0.90625	0.331339850183298	29.8826181295938
-0.90625	0.343611696486384	29.8826181295938
-0.96875	0.343611696486384	10.0078849543407
-0.96875	0.331339850183298	10.0078849543407
-0.953125	0.337475773334841	10.0078849543407
-0.9375	0.343611696486384	14.1395937151496
-0.96875	0.343611696486384	14.1395937151496
-0.953125	0.337475773334841	14.1395937151496
-1	0.343611696486384	5.11640709271818
-0.96875	0.331339850183298	5.11640709271818
-0.96875	0.343611696486384	5.11640709271818
-0.9375	0.331339850183298	14.6226823762944
-0.96875	0.331339850183298	14.6226823762944
-0.953125	0.325203927031756	14.6226823762944
-0.9375	0.319068003880213	19.499219102658
-0.9375	0.331339850183298	19.499219102658
-0.953125	0.325203927031756	19.499219102658
-0.9375	0.331339850183298	19.0211488704331
-0.9375	0.343611696486384	19.0211488704331
-0.953125	0.337475773334841	19.0211488704331
-0.96875	0.331339850183298	14.385847099034
-0.9375	0.331339850183298	14.385847099034
-0.953125	0.337475773334841	14.385847099034
-0.9375	0.257708772364788	14.8354248176652
-0.96875	0.257708772364788	14.8354248176652
-0.953125	0.251572849213245	14.8354248176652
-0.9375	0.245436926061703	19.8814978559307
-0.9375	0.257708772364788	19.8814978559307
-0.953125	0.251572849213245	19.8814978559307
-0.9375	0.257708772364788	20.0228792491062
-0.9375	0.269980618667873	20.0228792491062
-0.953125	0.26384469551633	20.0228792491062
-0.96875	0.257708772364788	14.8268562821081
-0.9375	0.257708772364788	14.8268562821081
-0.953125	0.26384469551633	14.8268562821081
-0.96875	0.257708772364788	7.36542681917466
-1	0.245436926061703	7.36542681917466
-0.96875	0.245436926061703	7.36542681917466
-0.96875	0.245436926061703	14.7900445622518
-0.9375	0.245436926061703	14.7900445622518
-0.953125	0.251572849213245	14.7900445622518
-0.96875	0.257708772364788	11.0814519974275
-0.96875	0.245436926061703	11.0814519974275
-0.953125	0.251572849213245	11.0814519974275
-0.90625	0.245436926061703	35.2266470081543
-0.90625	0.257708772364788	35.2266470081543
-0.921875	0.251572849213245	35.2266470081543
-0.9375	0.245436926061703	31.4489051468836
-0.90625	0.245436926061703	31.4489051468836
-0.921875	0.251572849213245	31.4489051468836
-0.90625	0.245436926061703	37.2495263814956
-0.875	0.245436926061703	37.2495263814956
-0.890625	0.251572849213245	37.2495263814956
-0.90625	0.257708772364788	37.1024467107507
-0.90625	0.245436926061703	37.1024467107507
-0.890625	0.251572849213245	37.1024467107507
-0.90625	0.257708772364788	28.8705156357283
-0.9375	0.269980618667873	28.8705156357283
-0.9375	0.257708772364788	28.8705156357283
-0.9375	0.257708772364788	26.2901333319505
-0.9375	0.245436926061703	26.2901333319505
-0.921875	0.251572849213245	26.2901333319505
-0.90625	0.257708772364788	31.3992259208579
-0.9375	0.257708772364788	31.3992259208579
-0.921875	0.251572849213245	31.3992259208579
-0.96875	0.282252464970958	7.17331364128991
-1	0.269980618667873	7.17331364128991
-0.96875	0.269980618667873	7.17331364128991
-0.96875	0.269980618667873	15.0365725000224
-0.9375	0.269980618667873	15.0365725000224
-0.953125	0.276116541819415	15.0365725000224
-0.96875	0.282252464970958	11.1620687249921
-0.96875	0.269980618667873	11.1620687249921
-0.953125	0.276116541819415	11.1620687249921
-1	0.294524311274043	3.61497221913715
-1	0.269980618667873	3.61497221913715
-0.96875	0.282252464970958	3.61497221913715
-1	0.269980618667873	3.99038873930577
-1	0.245436926061703	3.99038873930577
-0.96875	0.257708772364788	3.99038873930577
-0.96875	0.269980618667873	10.9897918756626
-0.96875	0.257708772364788	10.9897918756626
-0.953125	0.26384469551633	10.9897918756626
-0.9375	0.269980618667873	14.9617394659539
-0.96875	0.269980618667873	14.9617394659539
-0.953125	0.26384469551633	14.9617394659539
-1	0.269980618667873	7.14597409128787
-0.96875	0.257708772364788	7.14597409128787
-0.96875	0.269980618667873	7.14597409128787
-0.96875	0.233165079758617	8.17686942167467
-1	0.220893233455532	8.17686942167467
-0.96875	0.220893233455532	8.17686942167467
-0.96875	0.220893233455532	15.7153344478164
-0.9375	0.220893233455532	15.7153344478164
-0.953125	0.227029156607075	15.7153344478164
-0.96875	0.233165079758617	11.9062180058614
-0.96875	0.220893233455532	11.9062180058614
-0.953125	0.227029156607075	11.9062180058614
-1	0.245436926061703	4.3473324438899
-1	0.220893233455532	4.3473324438899
-0.96875	0.233165079758617	4.3473324438899
-1	0.220893233455532	4.74077613544136
-1	0.196349540849362	4.74077613544136
-0.96875	0.208621387152447	4.74077613544136
-0.96875	0.208621387152447	14.0667806824308
-0.9375	0.220893233455532	14.0667806824308
-0.96875	0.220893233455532	14.0667806824308
-1	0.220893233455532	8.3604830451749
-0.96875	0.208621387152447	8.3604830451749
-0.96875	0.220893233455532	8.3604830451749
-0.90625	0.233165079758617	28.9856868564502
-0.9375	0.245436926061703	28.9856868564502
-0.9375	0.233165079758617	28.9856868564502
-0.9375	0.220893233455532	29.2181983997832
-0.90625	0.233165079758617	29.2181983997832
-0.9375	0.233165079758617	29.2181983997832
-0.90625	0.233165079758617	37.2953521009495
-0.875	0.245436926061703	37.2953521009495
-0.90625	0.245436926061703	37.2953521009495
-0.9375	0.245436926061703	33.4165349101432
-0.90625	0.233165079758617	33.4165349101432
-0.90625	0.245436926061703	33.4165349101432
-0.96875	0.245436926061703	11.1336120510733
-0.96875	0.233165079758617	11.1336120510733
-0.953125	0.23930100291016	11.1336120510733
-0.9375	0.245436926061703	14.7871273784385
-0.96875	0.245436926061703	14.7871273784385
-0.953125	0.23930100291016	14.7871273784385
-1	0.245436926061703	7.42218839467612
-0.96875	0.233165079758617	7.42218839467612
-0.96875	0.245436926061703	7.42218839467612
-0.9375	0.233165079758617	15.3191966349369
-0.96875	0.233165079758617	15.3191966349369
-0.953125	0.227029156607075	15.3191966349369
-0.9375	0.220893233455532	20.4943974145254
-0.9375	0.233165079758617	20.4943974145254
-0.953125	0.227029156607075	20.4943974145254
-0.9375	0.233165079758617	19.9786545649407
-0.9375	0.245436926061703	19.9786545649407
-0.953125	0.23930100291016	19.9786545649407
-0.96875	0.233165079758617	15.0401751587959
-0.9375	0.233165079758617	15.0401751587959
-0.953125	0.23930100291016	15.0401751587959
-0.875	0.269980618667873	29.0351903717493
-0.8125	0.269980618667873	29.0351903717493
-0.84375	0.282252464970958	29.0351903717493
-0.84375	0.282252464970958	32.1270179909806
-0.875	0.294524311274043	32.1270179909806
-0.875	0.282252464970958	32.1270179909806
-0.875	0.269980618667873	31.9157588518762
-0.84375	0.282252464970958	31.9157588518762
-0.875	0.282252464970958	31.9157588518762
-0.84375	0.257708772364788	32.2920672697503
-0.875	0.269980618667873	32.2920672697503
-0.875	0.257708772364788	32.2920672697503
-0.875	0.245436926061703	32.5165453704499
-0.84375	0.257708772364788	32.5165453704499
-0.875	0.257708772364788	32.5165453704499
-0.8125	0.269980618667873	29.2432053262482
-0.875	0.269980618667873	29.2432053262482
-0.84375	0.257708772364788	29.2432053262482
-0.8125	0.269980618667873	28.5971765664786
-0.75	0.294524311274043	28.5971765664786
-0.8125	0.294524311274043	28.5971765664786
-0.8125	0.294524311274043	29.5192707656794
-0.875	0.294524311274043	29.5192707656794
-0.84375	0.282252464970958	29.5192707656794
-0.8125	0.269980618667873	27.8959897016207
-0.8125	0.294524311274043	27.8959897016207
-0.84375	0.282252464970958	27.8959897016207
-0.9375	0.282252464970958	31.1593545717105
-0.90625	0.282252464970958	31.1593545717105
-0.921875	0.288388388122501	31.1593545717105
-0.9375	0.294524311274043	26.1855421652097
-0.9375	0.282252464970958	26.1855421652097
-0.921875	0.288388388122501	26.1855421652097
-0.9375	0.269980618667873	28.7688092588208
-0.90625	0.282252464970958	28.7688092588208
-0.9375	0.282252464970958	28.7688092588208
-0.90625	0.294524311274043	36.5350853979794
-0.90625	0.282252464970958	36.5350853979794
-0.890625	0.288388388122501	36.5350853979794
-0.875	0.294524311274043	36.7544323404762
-0.90625	0.294524311274043	36.7544323404762
-0.890625	0.288388388122501	36.7544323404762
-0.90625	0.294524311274043	31.091604536991
-0.9375	0.294524311274043	31.091604536991
-0.921875	0.288388388122501	31.091604536991
-0.90625	0.282252464970958	34.7584940052871
-0.90625	0.294524311274043	34.7584940052871
-0.921875	0.288388388122501	34.7584940052871
-0.96875	0.294524311274043	10.4724867798414
-0.96875	0.282252464970958	10.4724867798414
-0.953125	0.288388388122501	10.4724867798414
-0.9375	0.294524311274043	14.5941441129854
-0.96875	0.294524311274043	14.5941441129854
-0.953125	0.288388388122501	14.5941441129854
-1	0.294524311274043	6.33075021679244
-0.96875	0.282252464970958	6.33075021679244
-0.96875	0.294524311274043	6.33075021679244
-0.9375	0.282252464970958	14.9160472632531
-0.96875	0.282252464970958	14.9160472632531
-0.953125	0.276116541819415	14.9160472632531
-0.9375	0.269980618667873	20.0665640952488
-0.9375	0.282252464970958	20.0665640952488
-0.953125	0.276116541819415	20.0665640952488
-0.9375	0.282252464970958	19.8947550271221
-0.9375	0.294524311274043	19.8947550271221
-0.953125	0.288388388122501	19.8947550271221
-0.96875	0.282252464970958	14.7162728186108
-0.9375	0.282252464970958	14.7162728186108
-0.953125	0.288388388122501	14.7162728186108
-0.875	0.269980618667873	35.0182345945579
-0.9375	0.269980618667873	35.0182345945579
-0.90625	0.257708772364788	35.0182345945579
-0.875	0.257708772364788	37.1217003502576
-0.90625	0.257708772364788	37.1217003502576
-0.890625	0.251572849213245	37.1217003502576
-0.875	0.245436926061703	36.0708129364605
-0.875	0.257708772364788	36.0708129364605
-0.890625	0.251572849213245	36.0708129364605
-0.875	0.269980618667873	36.3855812199553
-0.90625	0.257708772364788	36.3855812199553
-0.875	0.257708772364788	36.3855812199553
-0.90625	0.282252464970958	35.9402949850075
-0.875	0.269980618667873	35.9402949850075
-0.875	0.282252464970958	35.9402949850075
-0.875	0.282252464970958	35.5418812271838
-0.875	0.294524311274043	35.5418812271838
-0.890625	0.288388388122501	35.5418812271838
-0.90625	0.282252464970958	36.5134184600549
-0.875	0.282252464970958	36.5134184600549
-0.890625	0.288388388122501	36.5134184600549
-0.9375	0.269980618667873	34.8564102153896
-0.875	0.269980618667873	34.8564102153896
-0.90625	0.282252464970958	34.8564102153896
-0.875	0.122718463030851	38.1809790875564
-0.9375	0.122718463030851	38.1809790875564
-0.90625	0.110446616727766	38.1809790875564
-0.875	0.098174770424681	40.521132206724
-0.875	0.122718463030851	40.521132206724
-0.90625	0.110446616727766	40.521132206724
-0.875	0.122718463030851	39.5307620148147
-0.875	0.147262155637022	39.5307620148147
-0.90625	0.134990309333936	39.5307620148147
-0.9375	0.122718463030851	37.8494959881921
-0.875	0.122718463030851	37.8494959881921
-0.90625	0.134990309333936	37.8494959881921
-0.96875	0.110446616727766	20.2367790634963
-0.9375	0.098174770424681	20.2367790634963
-0.9375	0.110446616727766	20.2367790634963
-0.9375	0.122718463030851	20.0267315313429
-0.96875	0.110446616727766	20.0267315313429
-0.9375	0.110446616727766	20.0267315313429
-0.96875	0.110446616727766	9.43856037900203
-1	0.098174770424681	9.43856037900203
-0.96875	0.098174770424681	9.43856037900203
-0.9375	0.098174770424681	15.7888753563305
-0.96875	0.110446616727766	15.7888753563305
-0.96875	0.098174770424681	15.7888753563305
-0.9375	0.098174770424681	38.6107593426215
-0.875	0.098174770424681	38.6107593426215
-0.90625	0.110446616727766	38.6107593426215
-0.90625	0.110446616727766	31.5685461887638
-0.9375	0.122718463030851	31.5685461887638
-0.9375	0.110446616727766	31.5685461887638
-0.9375	0.098174770424681	31.792916913592
-0.90625	0.110446616727766	31.792916913592
-0.9375	0.110446616727766	31.792916913592
-0.875	0.098174770424681	33.0312953856804
-0.75	0.098174770424681	33.0312953856804
-0.8125	0.122718463030851	33.0312953856804
-0.8125	0.122718463030851	35.409448427839
-0.875	0.147262155637022	35.409448427839
-0.875	0.122718463030851	35.409448427839
-0.875	0.098174770424681	35.9188409637362
-0.8125	0.122718463030851	35.9188409637362
-0.875	0.122718463030851	35.9188409637362
-0.9375	0.159534001940107	16.7294453755742
-0.96875	0.159534001940107	16.7294453755742
-0.953125	0.153398078788564	16.7294453755742
-0.9375	0.147262155637022	21.6626677135459
-0.9375	0.159534001940107	21.6626677135459
-0.953125	0.153398078788564	21.6626677135459
-0.9375	0.159534001940107	21.6968280086267
-0.9375	0.171805848243192	21.6968280086267
-0.953125	0.165669925091649	21.6968280086267
-0.96875	0.159534001940107	16.7249171214975
-0.9375	0.159534001940107	16.7249171214975
-0.953125	0.165669925091649	16.7249171214975
-0.96875	0.159534001940107	8.97520507621755
-1	0.147262155637022	8.97520507621755
-0.96875	0.147262155637022	8.97520507621755
-0.96875	0.147262155637022	16.7662245140345
-0.9375	0.147262155637022	16.7662245140345
-0.953125	0.153398078788564	16.7662245140345
-0.96875	0.159534001940107	13.0707711842048
-0.96875	0.147262155637022	13.0707711842048
-0.953125	0.153398078788564	13.0707711842048
-0.9375	0.147262155637022	36.5169720158944
-0.875	0.147262155637022	36.5169720158944
-0.90625	0.159534001940107	36.5169720158944
-0.90625	0.159534001940107	30.3353464577153
-0.9375	0.171805848243192	30.3353464577153
-0.9375	0.159534001940107	30.3353464577153
-0.9375	0.147262155637022	30.235424858501
-0.90625	0.159534001940107	30.235424858501
-0.9375	0.159534001940107	30.235424858501
-0.96875	0.184077694546277	8.84631290061516
-1	0.171805848243192	8.84631290061516
-0.96875	0.171805848243192	8.84631290061516
-0.9375	0.171805848243192	14.8404809396884
-0.96875	0.184077694546277	14.8404809396884
-0.96875	0.171805848243192	14.8404809396884
-1	0.196349540849362	4.89926202609352
-1	0.171805848243192	4.89926202609352
-0.96875	0.184077694546277	4.89926202609352
-1	0.171805848243192	4.99179316009456
-1	0.147262155637022	4.99179316009456
-0.96875	0.159534001940107	4.99179316009456
-0.96875	0.171805848243192	12.9704524315863
-0.96875	0.159534001940107	12.9704524315863
-0.953125	0.165669925091649	12.9704524315863
-0.9375	0.171805848243192	16.7107134387361
-0.96875	0.171805848243192	16.7107134387361
-0.953125	0.165669925091649	16.7107134387361
-1	0.171805848243192	8.86276325579713
-0.96875	0.159534001940107	8.86276325579713
-0.96875	0.171805848243192	8.86276325579713
-0.96875	0.134990309333936	9.11245507378979
-1	0.122718463030851	9.11245507378979
-0.96875	0.122718463030851	9.11245507378979
-0.96875	0.122718463030851	17.1365824507425
-0.9375	0.122718463030851	17.1365824507425
-0.953125	0.128854386182394	17.1365824507425
-0.96875	0.134990309333936	13.2723814334128
-0.96875	0.122718463030851	13.2723814334128
-0.953125	0.128854386182394	13.2723814334128
-1	0.147262155637022	5.07097238030595
-1	0.122718463030851	5.07097238030595
-0.96875	0.134990309333936	5.07097238030595
-0.96875	0.110446616727766	5.18946728220075
-1	0.122718463030851	5.18946728220075
-1	0.110446616727766	5.18946728220075
-1	0.098174770424681	5.23737741447334
-0.96875	0.110446616727766	5.23737741447334
-1	0.110446616727766	5.23737741447334
-0.96875	0.110446616727766	15.4016945598052
-0.9375	0.122718463030851	15.4016945598052
-0.96875	0.122718463030851	15.4016945598052
-1	0.122718463030851	9.22066362520819
-0.96875	0.110446616727766	9.22066362520819
-0.96875	0.122718463030851	9.22066362520819
-0.90625	0.134990309333936	30.5380492612194
-0.9375	0.147262155637022	30.5380492612194
-0.9375	0.134990309333936	30.5380492612194
-0.9375	0.122718463030851	30.8790823059204
-0.90625	0.134990309333936	30.8790823059204
-0.9375	0.134990309333936	30.8790823059204
-0.875	0.147262155637022	36.8811213687137
-0.9375	0.147262155637022	36.8811213687137
-0.90625	0.134990309333936	36.8811213687137
-0.96875	0.147262155637022	13.1239931170385
-0.96875	0.134990309333936	13.1239931170385
-0.953125	0.141126232485479	13.1239931170385
-0.9375	0.147262155637022	16.8070397003176
-0.96875	0.147262155637022	16.8070397003176
-0.953125	0.141126232485479	16.8070397003176
-1	0.147262155637022	9.00111135528854
-0.96875	0.134990309333936	9.00111135528854
-0.96875	0.147262155637022	9.00111135528854
-0.9375	0.134990309333936	16.975647183375
-0.96875	0.134990309333936	16.975647183375
-0.953125	0.128854386182394	16.975647183375
-0.9375	0.122718463030851	22.1074674401661
-0.9375	0.134990309333936	22.1074674401661
-0.953125	0.128854386182394	22.1074674401661
-0.9375	0.134990309333936	21.7837709806371
-0.9375	0.147262155637022	21.7837709806371
-0.953125	0.141126232485479	21.7837709806371
-0.96875	0.134990309333936	16.8679836870766
-0.9375	0.134990309333936	16.8679836870766
-0.953125	0.141126232485479	16.8679836870766
-0.9375	0.0613592315154256	18.0994410190745
-0.96875	0.0613592315154256	18.0994410190745
-0.953125	0.0552233083638831	18.0994410190745
-0.9375	0.0490873852123405	23.3227087876347
-0.9375	0.0613592315154256	23.3227087876347
-0.953125	0.0552233083638831	23.3227087876347
-0.9375	0.0613592315154256	23.2774432317115
-0.9375	0.0736310778185108	23.2774432317115
-0.953125	0.0674951546669682	23.2774432317115
-0.96875	0.0613592315154256	18.0751740882292
-0.9375	0.0613592315154256	18.0751740882292
-0.953125	0.0674951546669682	18.0751740882292
-0.96875	0.0613592315154256	9.69419136715485
-1	0.0490873852123405	9.69419136715485
-0.96875	0.0490873852123405	9.69419136715485
-0.96875	0.0490873852123405	18.1049709436213
-0.9375	0.0490873852123405	18.1049709436213
-0.953125	0.0552233083638831	18.1049709436213
-0.96875	0.0613592315154256	14.1569060234026
-0.96875	0.0490873852123405	14.1569060234026
-0.953125	0.0552233083638831	14.1569060234026
-0.9375	0.0490873852123405	39.2069697961362
-0.875	0.0490873852123405	39.2069697961362
-0.90625	0.0613592315154256	39.2069697961362
-0.90625	0.0613592315154256	32.3133724518538
-0.9375	0.0736310778185108	32.3133724518538
-0.9375	0.0613592315154256	32.3133724518538
-0.9375	0.0490873852123405	32.3765485052505
-0.90625	0.0613592315154256	32.3765485052505
-0.9375	0.0613592315154256	32.3765485052505
-0.96875	0.0859029241215959	9.59643840365297
-1	0.0736310778185108	9.59643840365297
-0.96875	0.0736310778185108	9.59643840365297
-0.9375	0.0736310778185108	16.0510266430975
-0.96875	0.0859029241215959	16.0510266430975
-0.96875	0.0736310778185108	16.0510266430975
-0.96875	0.0859029241215959	5.32059672773671
-1	0.098174770424681	5.32059672773671
-1	0.0859029241215959	5.32059672773671
-1	0.0736310778185108	5.3407306564271
-0.96875	0.0859029241215959	5.3407306564271
-1	0.0859029241215959	5.3407306564271
-1	0.0613592315154256	7.81116378067892
-0.96875	0.0613592315154256	7.81116378067892
-0.984375	0.0674951546669682	7.81116378067892
-1	0.0736310778185108	2.98323632820557
-1	0.0613592315154256	2.98323632820557
-0.984375	0.0674951546669682	2.98323632820557
-1	0.0490873852123405	5.41753978119927
-0.96875	0.0613592315154256	5.41753978119927
-1	0.0613592315154256	5.41753978119927
-0.96875	0.0736310778185108	14.1304104115002
-0.96875	0.0613592315154256	14.1304104115002
-0.953125	0.0674951546669682	14.1304104115002
-0.9375	0.0736310778185108	18.0613638966176
-0.96875	0.0736310778185108	18.0613638966176
-0.953125	0.0674951546669682	18.0613638966176
-0.96875	0.0736310778185108	7.78685212681858
-1	0.0736310778185108	7.78685212681858
-0.984375	0.0674951546669682	7.78685212681858
-0.96875	0.0613592315154256	11.4964110751523
-0.96875	0.0736310778185108	11.4964110751523
-0.984375	0.0674951546669682	11.4964110751523
-0.96875	0.0245436926061703	11.5700906349747
-0.96875	0.0368155389092554	11.5700906349747
-0.984375	0.0306796157577128	11.5700906349747
-1	0.0245436926061703	7.86492192700034
-0.96875	0.0245436926061703	7.86492192700034
-0.984375	0.0306796157577128	7.86492192700034
-0.96875	0.0245436926061703	18.1655984371168
-0.9375	0.0245436926061703	18.1655984371168
-0.953125	0.0306796157577128	18.1655984371168
-0.96875	0.0368155389092554	14.1970391706509
-0.96875	0.0245436926061703	14.1970391706509
-0.953125	0.0306796157577128	14.1970391706509
-0.96875	0.0368155389092554	5.42928650215397
-1	0.0490873852123405	5.42928650215397
-1	0.0368155389092554	5.42928650215397
-1	0.0368155389092554	3.01135599293098
-1	0.0245436926061703	3.01135599293098
-0.984375	0.0306796157577128	3.01135599293098
-0.96875	0.0368155389092554	7.86124595015003
-1	0.0368155389092554	7.86124595015003
-0.984375	0.0306796157577128	7.86124595015003
-0.96875	0.0122718463030851	5.43455992766508
-1	0.0245436926061703	5.43455992766508
-1	0.0122718463030851	5.43455992766508
-1	0	5.43395678765931
-0.96875	0.0122718463030851	5.43395678765931
-1	0.0122718463030851	5.43395678765931
-0.96875	0.0122718463030851	16.185646211745
-0.9375	0.0245436926061703	16.185646211745
-0.96875	0.0245436926061703	16.185646211745
-1	0.0245436926061703	9.71858643585876
-0.96875	0.0122718463030851	9.71858643585876
-0.96875	0.0245436926061703	9.71858643585876
-0.90625	0.0368155389092554	32.5165460608195
-0.9375	0.0490873852123405	32.5165460608195
-0.9375	0.0368155389092554	32.5165460608195
-0.9375	0.0245436926061703	32.5753468502885
-0.90625	0.0368155389092554	32.5753468502885
-0.9375	0.0368155389092554	32.5753468502885
-0.875	0.0490873852123405	39.3047250091455
-0.9375	0.0490873852123405	39.3047250091455
-0.90625	0.0368155389092554	39.3047250091455
-0.96875	0.0490873852123405	14.1700009703642
-0.96875	0.0368155389092554	14.1700009703642
-0.953125	0.042951462060798	14.1700009703642
-0.9375	0.0490873852123405	18.124794781614
-0.96875	0.0490873852123405	18.124794781614
-0.953125	0.042951462060798	18.124794781614
-1	0.0490873852123405	9.69973174427985
-0.96875	0.0368155389092554	9.69973174427985
-0.96875	0.0490873852123405	9.69973174427985
-0.9375	0.0368155389092554	18.1655837356039
-0.96875	0.0368155389092554	18.1655837356039
-0.953125	0.0306796157577128	18.1655837356039
-0.9375	0.0245436926061703	23.4292272792888
-0.9375	0.0368155389092554	23.4292272792888
-0.953125	0.0306796157577128	23.4292272792888
-0.9375	0.0368155389092554	23.3793146557774
-0.9375	0.0490873852123405	23.3793146557774
-0.953125	0.042951462060798	23.3793146557774
-0.96875	0.0368155389092554	18.1419428738606
-0.9375	0.0368155389092554	18.1419428738606
-0.953125	0.042951462060798	18.1419428738606
-0.8125	0.0736310778185108	36.2862371745718
-0.875	0.098174770424681	36.2862371745718
-0.875	0.0736310778185108	36.2862371745718
-0.875	0.0490873852123405	36.5211925538806
-0.8125	0.0736310778185108	36.5211925538806
-0.875	0.0736310778185108	36.5211925538806
-0.75	0.098174770424681	33.3118196386175
-0.875	0.098174770424681	33.3118196386175
-0.8125	0.0736310778185108	33.3118196386175
-0.90625	0.0859029241215959	32.066379161932
-0.9375	0.098174770424681	32.066379161932
-0.9375	0.0859029241215959	32.066379161932
-0.9375	0.0736310778185108	32.1646514647515
-0.90625	0.0859029241215959	32.1646514647515
-0.9375	0.0859029241215959	32.1646514647515
-0.875	0.098174770424681	38.7185389198182
-0.9375	0.098174770424681	38.7185389198182
-0.90625	0.0859029241215959	38.7185389198182
-0.96875	0.0859029241215959	15.8888530555513
-0.9375	0.098174770424681	15.8888530555513
-0.96875	0.098174770424681	15.8888530555513
-1	0.098174770424681	9.50463904181019
-0.96875	0.0859029241215959	9.50463904181019
-0.96875	0.098174770424681	9.50463904181019
-0.96875	0.0859029241215959	20.5810303184242
-0.9375	0.0736310778185108	20.5810303184242
-0.9375	0.0859029241215959	20.5810303184242
-0.9375	0.098174770424681	20.4902721271606
-0.96875	0.0859029241215959	20.4902721271606
-0.9375	0.0859029241215959	20.4902721271606
-0.875	0.0736310778185108	39.0000783147429
-0.9375	0.0736310778185108	39.0000783147429
-0.90625	0.0613592315154256	39.0000783147429
-0.875	0.0490873852123405	41.1649209627093
-0.875	0.0736310778185108	41.1649209627093
-0.90625	0.0613592315154256	41.1649209627093
-0.875	0.0736310778185108	40.8343208548837
-0.875	0.098174770424681	40.8343208548837
-0.90625	0.0859029241215959	40.8343208548837
-0.9375	0.0736310778185108	38.9070670013713
-0.875	0.0736310778185108	38.9070670013713
-0.90625	0.0859029241215959	38.9070670013713
-0.625	0.147262155637022	33.3585619070049
-0.75	0.196349540849362	33.3585619070049
-0.75	0.147262155637022	33.3585619070049
-0.75	0.098174770424681	34.1426964490308
-0.625	0.147262155637022	34.1426964490308
-0.75	0.147262155637022	34.1426964490308
-0.625	0.147262155637022	33.7907376044854
-0.5	0.196349540849362	33.7907376044854
-0.625	0.196349540849362	33.7907376044854
-0.75	0.196349540849362	33.2989768629428
-0.625	0.147262155637022	33.2989768629428
-0.625	0.196349540849362	33.2989768629428
-0.8125	0.171805848243192	34.1757788535662
-0.875	0.196349540849362	34.1757788535662
-0.875	0.171805848243192	34.1757788535662
-0.875	0.147262155637022	33.7980705969461
-0.8125	0.171805848243192	33.7980705969461
-0.875	0.171805848243192	33.7980705969461
-0.8125	0.171805848243192	31.1538770910507
-0.75	0.196349540849362	31.1538770910507
-0.8125	0.196349540849362	31.1538770910507
-0.875	0.196349540849362	31.4930315295804
-0.8125	0.171805848243192	31.4930315295804
-0.8125	0.196349540849362	31.4930315295804
-0.90625	0.184077694546277	30.6106753411882
-0.9375	0.196349540849362	30.6106753411882
-0.9375	0.184077694546277	30.6106753411882
-0.9375	0.171805848243192	30.6189272543035
-0.90625	0.184077694546277	30.6189272543035
-0.9375	0.184077694546277	30.6189272543035
-0.875	0.196349540849362	37.1616646202902
-0.9375	0.196349540849362	37.1616646202902
-0.90625	0.184077694546277	37.1616646202902
-0.96875	0.184077694546277	14.6432816820406
-0.9375	0.196349540849362	14.6432816820406
-0.96875	0.196349540849362	14.6432816820406
-1	0.196349540849362	8.68624386907949
-0.96875	0.184077694546277	8.68624386907949
-0.96875	0.196349540849362	8.68624386907949
-0.96875	0.184077694546277	19.2227696986413
-0.9375	0.171805848243192	19.2227696986413
-0.9375	0.184077694546277	19.2227696986413
-0.9375	0.196349540849362	19.1527547080541
-0.96875	0.184077694546277	19.1527547080541
-0.9375	0.184077694546277	19.1527547080541
-0.875	0.171805848243192	36.7985872735988
-0.9375	0.171805848243192	36.7985872735988
-0.90625	0.159534001940107	36.7985872735988
-0.875	0.147262155637022	38.2723578684775
-0.875	0.171805848243192	38.2723578684775
-0.90625	0.159534001940107	38.2723578684775
-0.875	0.171805848243192	39.2097046348079
-0.875	0.196349540849362	39.2097046348079
-0.90625	0.184077694546277	39.2097046348079
-0.9375	0.171805848243192	37.1648403037247
-0.875	0.171805848243192	37.1648403037247
-0.90625	0.184077694546277	37.1648403037247
-0.75	0.147262155637022	32.3323024393038
-0.875	0.147262155637022	32.3323024393038
-0.8125	0.122718463030851	32.3323024393038
-0.75	0.098174770424681	32.5334419740652
-0.75	0.147262155637022	32.5334419740652
-0.8125	0.122718463030851	32.5334419740652
-0.75	0.147262155637022	31.8144311808474
-0.75	0.196349540849362	31.8144311808474
-0.8125	0.171805848243192	31.8144311808474
-0.875	0.147262155637022	31.6887068948271
-0.75	0.147262155637022	31.6887068948271
-0.8125	0.171805848243192	31.6887068948271
-0.25	0.294524311274043	29.6062633388935
-0.5	0.392699081698724	29.6062633388935
-0.5	0.294524311274043	29.6062633388935
-0.5	0.196349540849362	31.9920166491984
-0.25	0.294524311274043	31.9920166491984
-0.5	0.294524311274043	31.9920166491984
-0.25	0.294524311274043	27.8350506166281
0	0.392699081698724	27.8350506166281
-0.25	0.392699081698724	27.8350506166281
-0.5	0.392699081698724	27.8393014391548
-0.25	0.294524311274043	27.8393014391548
-0.25	0.392699081698724	27.8393014391548
-0.625	0.343611696486384	27.4403456470582
-0.75	0.392699081698724	27.4403456470582
-0.75	0.343611696486384	27.4403456470582
-0.75	0.294524311274043	28.8294003769189
-0.625	0.343611696486384	28.8294003769189
-0.75	0.343611696486384	28.8294003769189
-0.625	0.343611696486384	27.2022998281773
-0.5	0.392699081698724	27.2022998281773
-0.625	0.392699081698724	27.2022998281773
-0.75	0.392699081698724	26.7398806488343
-0.625	0.343611696486384	26.7398806488343
-0.625	0.392699081698724	26.7398806488343
-0.8125	0.368155389092554	29.1335638769539
-0.875	0.392699081698724	29.1335638769539
-0.875	0.368155389092554	29.1335638769539
-0.875	0.343611696486384	29.8189687844208
-0.8125	0.368155389092554	29.8189687844208
-0.875	0.368155389092554	29.8189687844208
-0.75	0.392699081698724	26.110027776106
-0.875	0.392699081698724	26.110027776106
-0.8125	0.368155389092554	26.110027776106
-0.90625	0.380427235395639	24.8935844037533
-0.9375	0.392699081698724	24.8935844037533
-0.9375	0.380427235395639	24.8935844037533
-0.9375	0.368155389092554	25.2472980386978
-0.90625	0.380427235395639	25.2472980386978
-0.9375	0.380427235395639	25.2472980386978
-0.90625	0.380427235395639	31.7084895912504
-0.875	0.392699081698724	31.7084895912504
-0.90625	0.392699081698724	31.7084895912504
-0.9375	0.392699081698724	28.2358088488837
-0.90625	0.380427235395639	28.2358088488837
-0.90625	0.392699081698724	28.2358088488837
-0.9375	0.392699081698724	7.6538891854625
-1	0.392699081698724	7.6538891854625
-0.96875	0.380427235395639	7.6538891854625
-0.96875	0.380427235395639	15.6998906027056
-0.9375	0.368155389092554	15.6998906027056
-0.9375	0.380427235395639	15.6998906027056
-0.9375	0.392699081698724	15.4508938353196
-0.96875	0.380427235395639	15.4508938353196
-0.9375	0.380427235395639	15.4508938353196
-0.875	0.368155389092554	31.1118667687317
-0.9375	0.368155389092554	31.1118667687317
-0.90625	0.355883542789469	31.1118667687317
-0.875	0.343611696486384	33.2525320628279
-0.875	0.368155389092554	33.2525320628279
-0.90625	0.355883542789469	33.2525320628279
-0.875	0.368155389092554	32.2117197973043
-0.875	0.392699081698724	32.2117197973043
-0.90625	0.380427235395639	32.2117197973043
-0.9375	0.368155389092554	30.8396237501386
-0.875	0.368155389092554	30.8396237501386
-0.90625	0.380427235395639	30.8396237501386
-0.75	0.343611696486384	27.8814397516461
-0.875	0.343611696486384	27.8814397516461
-0.8125	0.319068003880213	27.8814397516461
-0.75	0.294524311274043	28.3215341466986
-0.75	0.343611696486384	28.3215341466986
-0.8125	0.319068003880213	28.3215341466986
-0.75	0.343611696486384	26.3463409495123
-0.75	0.392699081698724	26.3463409495123
-0.8125	0.368155389092554	26.3463409495123
-0.875	0.343611696486384	27.6088246129625
-0.75	0.343611696486384	27.6088246129625
-0.8125	0.368155389092554	27.6088246129625
-0.5	0.294524311274043	30.7503039114409
-0.75	0.294524311274043	30.7503039114409
-0.625	0.245436926061703	30.7503039114409
-0.5	0.196349540849362	31.9506177916892
-0.5	0.294524311274043	31.9506177916892
-0.625	0.245436926061703	31.9506177916892
-0.5	0.294524311274043	28.8574867327668
-0.5	0.392699081698724	28.8574867327668
-0.625	0.343611696486384	28.8574867327668
-0.75	0.294524311274043	29.8361312479673
-0.5	0.294524311274043	29.8361312479673
-0.625	0.343611696486384	29.8361312479673


==> data/HyperbolicMesh1coo.dat <==
0	0
-0.5	-0.5
0.5	-0.5
-0.5	0.5
0.5	0.5
0	-0.5
0.5	0
0	0.5
-0.5	0
-0.25	-0.25
0.25	0.25
-0.25	0.25
-0.25	-0.75
0.25	0.75
-0.25	0.75
0.75	-0.25
0.25	-0.25
0.25	0
0	0.25
-0.25	0.5
-0.75	0.25
-0.5	0.25
-0.25	0
0.5	-0.25
-0.125	0.375
-0.125	0.125
-0.375	0.125
0	-0.25
0.125	-0.125
0.375	0.125
0.125	0.125
0.25	0.5
0	0.125
-0.375	-0.125
-0.125	-0.125
0.125	0
0.25	0.125
0.5	0.25
0.125	0.25
0.125	0.375
-0.125	0
-0.25	-0.125
-0.5	-0.25
0.75	0.25
-0.75	-0.25
-0.125	-0.25
-0.25	-0.5
0	-0.125
0.125	-0.375
0.0625	-0.0625
0.0625	0.0625
0.0625	0.1875
-0.0625	0.1875
-0.125	0.25
-0.0625	0.0625
-0.0625	-0.0625
-0.0625	-0.1875
-0.125	-0.375
0.0625	-0.1875
0.125	-0.25
0.25	-0.5
0.0625	0.125
0	0.0625
-0.0625	0.125
0.25	-0.75
0	-0.0625
0.0625	-0.125
0.125	-0.0625
0.25	-0.125
0.375	-0.125
0.0625	0
0.1875	0.0625
0.03125	0.03125
-0.125	0.0625
-0.25	0.125
-0.0625	0
-0.1875	-0.0625
-0.03125	-0.03125
0.03125	-0.09375
0.03125	-0.03125
0.09375	-0.03125
0.1875	-0.0625
0.09375	0.03125
0.125	0.0625
-0.03125	0.03125
-0.09375	0.03125
-0.1875	0.0625
-0.09375	-0.03125
-0.125	-0.0625
-0.03125	-0.0625
-0.0625	-0.125
0	-0.03125
0.03125	-0.0625
0.0625	-0.03125
0.03125	0
0.0625	0.03125
0.03125	0.0625
0.03125	0.09375
0	0.03125
-0.03125	0.09375
-0.0625	0.03125
-0.09375	-0.09375
-0.03125	0
-0.0625	-0.03125
0	-0.09375
-0.015625	-0.015625
-0.015625	-0.046875
-0.03125	-0.09375
0.015625	-0.046875
0.015625	-0.015625
0.046875	-0.015625
0.046875	0.046875
0.046875	0.015625
0.015625	0.015625
0.015625	0.046875
-0.015625	0.046875
-0.03125	0.0625
-0.015625	0.015625
-0.046875	0.015625
-0.046875	-0.046875
-0.046875	-0.015625
-0.1875	-0.3125
0	-0.375
0	-0.1875
-0.015625	-0.03125
-0.125	-0.1875
-0.25	-0.375
0.125	-0.5
0.375	-0.375
0.0625	-0.25
0.1875	-0.1875
0	-0.015625
0.015625	-0.03125
0.03125	-0.15625
0.0625	-0.3125
0	-0.75
0.125	-0.625
0.3125	-0.1875
0.375	0
0.03125	-0.015625
0.1875	-0.125
0.375	-0.25
0.5	0.125
0.375	0.375
0.1875	0.1875
0.015625	0
0.03125	0.015625
0.3125	0.0625
0.75	0
0.625	0.125
0.1875	0.3125
0	0.375
0	0.1875
0.015625	0.03125
0.125	0.1875
0.25	0.375
-0.125	0.5
-0.375	0.375
-0.0625	0.25
-0.1875	0.1875
0	0.015625
-0.015625	0.03125
-0.03125	0.15625
-0.0625	0.3125
0	0.75
-0.125	0.625
-0.3125	0.1875
-0.375	0
-0.03125	0.015625
-0.1875	0.125
-0.375	0.25
-0.5	-0.125
-0.375	-0.375
-0.1875	-0.1875
-0.015625	0
-0.03125	-0.015625
-0.3125	-0.0625
-0.75	0
-0.625	-0.125
-0.125	-0.5
-0.125	-0.625
-0.0625	-0.3125
-0.0078125	-0.0078125
-0.0078125	-0.0234375
-0.1875	-0.25
-0.0625	-0.4375
0.1875	-0.3125
0.25	-0.375
0.125	-0.1875
0.0078125	-0.0234375
0.03125	-0.21875
0.0625	-0.4375
0.1875	-0.25
0.5	-0.125
0.625	-0.125
0.3125	-0.0625
0.0078125	-0.0078125
0.0234375	-0.0078125
0.25	-0.1875
0.4375	-0.0625
0.3125	0.1875
0.375	0.25
0.1875	0.125
0.0234375	0.0078125
0.4375	0.0625
0.25	0.1875
0.125	0.5
0.125	0.625
0.0625	0.25
0.0625	0.3125
0.03125	0.15625
0.0078125	0.0078125
0.0078125	0.0234375
0.1875	0.25
0.03125	0.21875
0.0625	0.4375
-0.1875	0.3125
-0.25	0.375
-0.125	0.1875
-0.0078125	0.0234375
-0.03125	0.21875
-0.0625	0.4375
-0.1875	0.25
-0.5	0.125
-0.625	0.125
-0.3125	0.0625
-0.0078125	0.0078125
-0.0234375	0.0078125
-0.25	0.1875
-0.4375	0.0625
-0.3125	-0.1875
-0.375	-0.25
-0.1875	-0.125
-0.0234375	-0.0078125
-0.4375	-0.0625
-0.25	-0.1875
-0.125	-0.875
0.125	-0.875
0.875	-0.125
0.875	0.125
0.125	0.875
-0.125	0.875
-0.875	0.125
-0.875	-0.125
-1	-1
1	-1
1	1
-1	1
0	-1
1	0
-1	0
0	1
-0.5	-1
0.5	1
-0.5	1
1	-0.5
-1	0.5
1	0.5
-1	-0.5
0.5	-1
0.25	-1
1	0.25
-0.25	1
-1	-0.25
-0.25	-1
0.25	1
1	-0.25
-1	0.25


==> data/HyperbolicMesh1ele.dat <==
46	12	180
180	5	179
46	180	179
1	12	46
135	12	236
248	135	236
135	5	180
12	135	180
45	57	181
27	45	181
121	45	184
9	121	184
57	45	121
122	57	185
5	122	185
122	27	181
57	122	181
56	47	90
34	56	90
56	27	123
47	56	123
107	65	89
55	107	89
107	47	104
65	107	104
106	91	124
77	106	124
65	91	106
131	105	183
91	131	183
131	0	182
105	131	182
105	77	124
124	91	183
105	124	183
89	77	119
55	89	119
89	65	106
77	89	106
90	55	101
34	90	101
90	47	107
55	90	107
173	45	125
34	173	125
173	9	184
45	173	184
45	27	56
56	34	125
45	56	125
172	46	126
9	172	126
1	46	172
57	46	179
179	5	185
57	179	185
126	57	121
9	126	121
46	57	126
1	244	252
12	252	264
264	248	236
12	264	236
1	252	12
259	2	64
260	64	237
248	260	237
259	64	260
245	2	259
48	60	187
187	16	186
48	187	186
127	48	191
5	127	191
60	48	127
60	2	128
128	16	187
60	128	187
58	59	188
28	58	188
129	58	190
27	129	190
59	58	129
130	59	192
16	130	192
130	28	188
59	130	188
66	49	78
47	66	78
28	49	66
92	79	108
65	92	108
49	79	92
132	109	189
91	132	189
79	109	132
131	109	196
0	131	196
131	91	189
109	131	189
91	65	108
108	79	132
91	108	132
78	65	104
47	78	104
78	49	92
65	78	92
123	58	133
47	123	133
123	27	190
58	123	190
58	28	66
66	47	133
58	66	133
122	48	134
27	122	134
122	5	191
48	122	191
59	48	186
186	16	192
59	186	192
134	59	129
27	134	129
48	59	134
135	64	136
5	135	136
135	248	237
64	135	237
64	2	60
136	60	127
5	136	127
64	60	136
23	15	194
194	6	193
23	194	193
2	15	23
148	15	238
249	148	238
148	6	194
15	148	194
68	69	195
17	68	195
137	68	198
16	137	198
69	68	137
138	69	199
6	138	199
138	17	195
69	138	195
81	35	67
28	81	67
17	35	81
80	70	93
49	80	93
35	70	80
110	94	139
79	110	139
70	94	110
145	109	197
94	145	197
145	0	196
109	145	196
109	79	139
139	94	197
109	139	197
79	49	93
93	70	110
79	93	110
49	28	67
67	35	80
49	67	80
130	68	140
28	130	140
130	16	198
68	130	198
68	17	81
81	28	140
68	81	140
128	23	141
16	128	141
2	23	128
69	23	193
193	6	199
69	193	199
141	69	137
16	141	137
23	69	141
2	245	255
15	255	266
266	249	238
15	266	238
2	255	15
257	4	43
261	43	239
249	261	239
257	43	261
246	4	257
29	37	201
201	10	200
29	201	200
142	29	204
6	142	204
37	29	142
37	4	143
143	10	201
37	143	201
71	36	202
30	71	202
17	36	71
144	36	205
10	144	205
144	30	202
36	144	202
83	50	82
35	83	82
30	50	83
95	72	112
70	95	112
95	50	111
72	95	111
146	113	203
94	146	203
72	113	146
145	113	211
0	145	211
145	94	203
113	145	203
94	70	112
112	72	146
94	112	146
70	35	82
82	50	95
70	82	95
35	17	71
71	30	83
35	71	83
138	29	147
17	138	147
138	6	204
29	138	204
36	29	200
200	10	205
36	200	205
36	17	147
29	36	147
148	43	149
6	148	149
148	249	239
43	148	239
43	4	37
149	37	142
6	149	142
43	37	149
31	13	207
207	7	206
31	207	206
4	13	31
164	13	240
251	164	240
164	7	207
13	164	207
38	39	209
209	18	208
38	209	208
150	38	213
10	150	213
39	38	150
151	39	215
7	151	215
151	18	209
39	151	209
61	51	210
32	61	210
30	51	61
152	51	214
18	152	214
152	32	210
51	152	210
97	62	96
50	97	96
32	62	97
114	98	153
72	114	153
62	98	114
160	113	212
98	160	212
160	0	211
113	160	211
113	72	153
153	98	212
113	153	212
96	72	111
50	96	111
96	62	114
72	96	114
50	30	61
61	32	97
50	61	97
144	38	154
30	144	154
144	10	213
38	144	213
51	38	208
208	18	214
51	208	214
51	30	154
38	51	154
143	31	155
10	143	155
4	31	143
39	31	206
206	7	215
39	206	215
155	39	150
10	155	150
31	39	155
4	246	253
13	253	265
265	251	240
13	265	240
4	253	13
254	3	14
262	14	241
251	262	241
254	14	262
247	3	254
24	19	217
217	11	216
24	217	216
156	24	221
7	156	221
19	24	156
19	3	157
157	11	217
19	157	217
52	53	218
25	52	218
158	52	220
18	158	220
53	52	158
159	53	222
11	159	222
159	25	218
53	159	218
63	54	99
32	63	99
25	54	63
116	84	115
62	116	115
54	84	116
161	117	219
98	161	219
84	117	161
160	117	226
0	160	226
160	98	219
117	160	219
98	62	115
115	84	161
98	115	161
62	32	99
99	54	116
62	99	116
152	52	162
32	152	162
152	18	220
52	152	220
52	25	63
63	32	162
52	63	162
151	24	163
18	151	163
151	7	221
24	151	221
53	24	216
216	11	222
53	216	222
163	53	158
18	163	158
24	53	163
164	14	165
7	164	165
164	251	241
14	164	241
14	3	19
165	19	156
7	165	156
14	19	165
21	20	224
224	8	223
21	224	223
3	20	21
177	20	242
250	177	242
177	8	224
20	177	224
74	26	225
22	74	225
166	74	228
11	166	228
26	74	166
167	26	229
8	167	229
167	22	225
26	167	225
86	40	73
25	86	73
22	40	86
85	75	100
54	85	100
40	75	85
118	102	168
84	118	168
75	102	118
174	117	227
102	174	227
174	0	226
117	174	226
117	84	168
168	102	227
117	168	227
84	54	100
100	75	118
84	100	118
54	25	73
73	40	85
54	73	85
159	74	169
25	159	169
159	11	228
74	159	228
74	22	86
86	25	169
74	86	169
157	21	170
11	157	170
3	21	157
26	21	223
223	8	229
26	223	229
170	26	166
11	170	166
21	26	170
3	247	256
20	256	267
267	250	242
20	267	242
3	256	20
258	1	44
263	44	243
250	263	243
258	44	263
244	1	258
33	42	231
231	9	230
33	231	230
171	33	234
8	171	234
42	33	171
42	1	172
172	9	231
42	172	231
76	41	232
34	76	232
22	41	76
173	41	235
9	173	235
173	34	232
41	173	232
88	55	87
40	88	87
88	34	101
55	88	101
103	77	120
75	103	120
103	55	119
77	103	119
175	105	233
102	175	233
77	105	175
174	105	182
0	174	182
174	102	233
105	174	233
102	75	120
120	77	175
102	120	175
75	40	87
87	55	103
75	87	103
40	22	76
76	34	88
40	76	88
167	33	176
22	167	176
167	8	234
33	167	234
41	33	230
230	9	235
41	230	235
41	22	176
33	41	176
177	44	178
8	177	178
177	250	243
44	177	243
44	1	42
178	42	171
8	178	171
44	42	178


==> data/HyperbolicMesh2coo.dat <==
0	0
-0.5	-0.5
0.5	-0.5
-0.5	0.5
0.5	0.5
0	-0.5
0.5	0
0	0.5
-0.5	0
-0.25	-0.25
0.25	0.25
-0.25	0.25
-0.25	-0.75
0.25	0.75
-0.25	0.75
0.75	-0.25
0.25	-0.25
0.25	0
0	0.25
-0.25	0.5
-0.75	0.25
-0.5	0.25
-0.25	0
0.5	-0.25
-0.125	0.375
-0.125	0.125
-0.375	0.125
0	-0.25
0.125	-0.125
0.375	0.125
0.125	0.125
0.25	0.5
0	0.125
-0.375	-0.125
-0.125	-0.125
0.125	0
0.25	0.125
0.5	0.25
0.125	0.25
0.125	0.375
-0.125	0
-0.25	-0.125
-0.5	-0.25
0.75	0.25
-0.75	-0.25
-0.125	-0.25
-0.25	-0.5
0	-0.125
0.125	-0.375
0.0625	-0.0625
0.0625	0.0625
0.0625	0.1875
-0.0625	0.1875
-0.125	0.25
-0.0625	0.0625
-0.0625	-0.0625
-0.0625	-0.1875
-0.125	-0.375
0.0625	-0.1875
0.125	-0.25
0.25	-0.5
0.0625	0.125
0	0.0625
-0.0625	0.125
0.25	-0.75
0	-0.0625
0.0625	-0.125
0.125	-0.0625
0.25	-0.125
0.375	-0.125
0.0625	0
0.1875	0.0625
0.03125	0.03125
-0.125	0.0625
-0.25	0.125
-0.0625	0
-0.1875	-0.0625
-0.03125	-0.03125
0.03125	-0.09375
0.03125	-0.03125
0.09375	-0.03125
0.1875	-0.0625
0.09375	0.03125
0.125	0.0625
-0.03125	0.03125
-0.09375	0.03125
-0.1875	0.0625
-0.09375	-0.03125
-0.125	-0.0625
-0.03125	-0.0625
-0.0625	-0.125
0	-0.03125
0.03125	-0.0625
0.0625	-0.03125
0.03125	0
0.0625	0.03125
0.03125	0.0625
0.03125	0.09375
0	0.03125
-0.03125	0.09375
-0.0625	0.03125
-0.09375	-0.09375
-0.03125	0
-0.0625	-0.03125
0	-0.09375
-0.015625	-0.015625
-0.015625	-0.046875
-0.03125	-0.09375
0.015625	-0.046875
0.015625	-0.015625
0.046875	-0.015625
0.046875	0.046875
0.046875	0.015625
0.015625	0.015625
0.015625	0.046875
-0.015625	0.046875
-0.03125	0.0625
-0.015625	0.015625
-0.046875	0.015625
-0.046875	-0.046875
-0.046875	-0.015625
-0.1875	-0.3125
0	-0.375
0	-0.1875
-0.015625	-0.03125
-0.125	-0.1875
-0.25	-0.375
0.125	-0.5
0.375	-0.375
0.0625	-0.25
0.1875	-0.1875
0	-0.015625
0.015625	-0.03125
0.03125	-0.15625
0.0625	-0.3125
0	-0.75
0.125	-0.625
0.3125	-0.1875
0.375	0
0.03125	-0.015625
0.1875	-0.125
0.375	-0.25
0.5	0.125
0.375	0.375
0.1875	0.1875
0.015625	0
0.03125	0.015625
0.3125	0.0625
0.75	0
0.625	0.125
0.1875	0.3125
0	0.375
0	0.1875
0.015625	0.03125
0.125	0.1875
0.25	0.375
-0.125	0.5
-0.375	0.375
-0.0625	0.25
-0.1875	0.1875
0	0.015625
-0.015625	0.03125
-0.03125	0.15625
-0.0625	0.3125
0	0.75
-0.125	0.625
-0.3125	0.1875
-0.375	0
-0.03125	0.015625
-0.1875	0.125
-0.375	0.25
-0.5	-0.125
-0.375	-0.375
-0.1875	-0.1875
-0.015625	0
-0.03125	-0.015625
-0.3125	-0.0625
-0.75	0
-0.625	-0.125
-0.125	-0.5
-0.125	-0.625
-0.0625	-0.3125
-0.0078125	-0.0078125
-0.0078125	-0.0234375
-0.1875	-0.25
-0.0625	-0.4375
0.1875	-0.3125
0.25	-0.375
0.125	-0.1875
0.0078125	-0.0234375
0.03125	-0.21875
0.0625	-0.4375
0.1875	-0.25
0.5	-0.125
0.625	-0.125
0.3125	-0.0625
0.0078125	-0.0078125
0.0234375	-0.0078125
0.25	-0.1875
0.4375	-0.0625
0.3125	0.1875
0.375	0.25
0.1875	0.125
0.0234375	0.0078125
0.4375	0.0625
0.25	0.1875
0.125	0.5
0.125	0.625
0.0625	0.25
0.0625	0.3125
0.03125	0.15625
0.0078125	0.0078125
0.0078125	0.0234375
0.1875	0.25
0.03125	0.21875
0.0625	0.4375
-0.1875	0.3125
-0.25	0.375
-0.125	0.1875
-0.0078125	0.0234375
-0.03125	0.21875
-0.0625	0.4375
-0.1875	0.25
-0.5	0.125
-0.625	0.125
-0.3125	0.0625
-0.0078125	0.0078125
-0.0234375	0.0078125
-0.25	0.1875
-0.4375	0.0625
-0.3125	-0.1875
-0.375	-0.25
-0.1875	-0.125
-0.0234375	-0.0078125
-0.4375	-0.0625
-0.25	-0.1875
-0.125	-0.875
0.125	-0.875
0.875	-0.125
0.875	0.125
0.125	0.875
-0.125	0.875
-0.875	0.125
-0.875	-0.125
-0.125	-0.75
-0.0625	-0.25
-0.0625	-0.375
-0.03125	-0.15625
-0.0078125	-0.015625
-0.3125	-0.3125
-0.75	-0.75
0.3125	-0.4375
0.09375	-0.15625
0.09375	-0.09375
0.046875	-0.046875
0	-0.0078125
0.0078125	-0.015625
0.0625	-0.15625
0	-0.3125
0	-0.625
0	-0.875
0.125	-0.75
0.0625	-0.5625
0.625	-0.375
0.75	-0.125
0.25	-0.0625
0.375	-0.0625
0.1875	0
0.078125	-0.046875
0.09375	0
0.015625	-0.0078125
0.046875	-0.03125
0.09375	-0.0625
0.3125	-0.3125
0.5	-0.375
0.3125	-0.25
0.75	-0.75
0.75	-0.5
0.4375	0.3125
0.25	0.0625
0.09375	0.09375
0.0078125	0
0.015625	0.0078125
0.15625	0.03125
0.3125	0
0.375	0.0625
0.625	0
0.875	0
0.75	0.125
0.5625	0.0625
0.375	0.625
0.125	0.75
0.0625	0.375
0.09375	0.15625
0.0078125	0.015625
0.0625	0.09375
0.3125	0.3125
0.375	0.5
0.25	0.3125
0.75	0.75
0.5	0.75
-0.09375	0.15625
-0.09375	0.09375
0	0.0078125
-0.0078125	0.015625
-0.0625	0.15625
0	0.3125
0	0.625
0	0.875
-0.125	0.75
-0.0625	0.5625
-0.75	0.125
-0.25	0.0625
-0.375	0.0625
-0.1875	0
-0.09375	0
-0.015625	0.0078125
-0.4375	-0.3125
-0.25	-0.0625
-0.125	-0.03125
-0.0078125	0
-0.015625	-0.0078125
-0.078125	-0.015625
-0.15625	-0.03125
-0.3125	0
-0.375	-0.0625
-0.625	0
-0.875	0
-0.75	-0.125
-0.5625	-0.0625
-0.0625	-0.8125
-0.0625	-0.5625
-0.0625	-0.6875
-0.03125	-0.28125
-0.03125	-0.34375
0	-0.21875
-0.03125	-0.1875
-0.00390625	-0.00390625
-0.00390625	-0.01171875
-0.03125	-0.21875
0.375	-0.625
0.5	-0.75
0.25	-0.3125
0.3125	-0.375
0.0625	-0.09375
0.00390625	-0.01171875
0.09375	-0.125
0.0625	-0.6875
0.0625	-0.8125
0.375	-0.5
0.8125	-0.0625
0.5625	-0.0625
0.6875	-0.0625
0.28125	-0.03125
0.34375	-0.03125
0.125	-0.03125
0.15625	-0.03125
0.078125	-0.015625
0.00390625	-0.00390625
0.01171875	-0.00390625
0.0625	-0.046875
0.109375	-0.015625
0.21875	-0.03125
0.375	-0.3125
0.4375	-0.3125
0.625	0.375
0.75	0.5
0.3125	0.25
0.375	0.3125
0.01171875	0.00390625
0.21875	0.03125
0.34375	0.03125
0.28125	0.03125
0.6875	0.0625
0.8125	0.0625
0.5	0.375
0.0625	0.8125
0.0625	0.5625
0.0625	0.6875
0.03125	0.28125
0.03125	0.34375
0.0625	0.15625
0.00390625	0.00390625
0.00390625	0.01171875
0.09375	0.125
0.3125	0.375
0.3125	0.4375
-0.0625	0.09375
-0.00390625	0.01171875
-0.09375	0.125
-0.0625	0.6875
-0.0625	0.8125
-0.8125	0.0625
-0.5625	0.0625
-0.6875	0.0625
-0.28125	0.03125
-0.34375	0.03125
-0.125	0.03125
-0.15625	0.03125
-0.078125	0.015625
-0.00390625	0.00390625
-0.01171875	0.00390625
-0.109375	0.015625
-0.21875	0.03125
-0.625	-0.375
-0.75	-0.5
-0.3125	-0.25
-0.375	-0.3125
-0.01171875	-0.00390625
-0.109375	-0.015625
-0.21875	-0.03125
-0.34375	-0.03125
-0.28125	-0.03125
-0.6875	-0.0625
-0.8125	-0.0625
-0.5	-0.375
-0.0625	-0.9375
0.0625	-0.9375
0.9375	-0.0625
0.9375	0.0625
0.0625	0.9375
-0.0625	0.9375
-0.9375	0.0625
-0.9375	-0.0625
-0.0625	-0.5
-0.1875	-0.5625
-0.375	-0.625
-0.21875	-0.28125
0	-0.4375
0	-0.34375
-0.09375	-0.15625
-0.09375	-0.125
-0.0625	-0.09375
-0.15625	-0.15625
-0.15625	-0.21875
-0.375	-0.5
-0.25	-0.3125
-0.1875	-0.4375
-0.375	-0.875
-0.25	-0.875
-0.5	-0.75
0.375	-0.875
0.375	-0.75
0.1875	-0.4375
0.1875	-0.375
0.0625	-0.5
0.3125	-0.5
0.28125	-0.40625
0.03125	-0.34375
0.0625	-0.375
0.03125	-0.28125
0.25	-0.625
0.3125	-0.5625
0.5	-0.0625
0.625	-0.25
0.4375	0
0.4375	-0.25
0.4375	-0.1875
0.875	-0.375
0.875	-0.25
0.875	0.375
0.75	0.375
0.4375	0.1875
0.375	0.1875
0.5	0.0625
0.5	0.3125
0.40625	0.28125
0.15625	0.09375
0.09375	0.0625
0.40625	0.03125
0.625	0.25
0.5625	0.3125
0.0625	0.5
0.25	0.625
0	0.4375
0	0.34375
0.03125	0.125
0	0.09375
0.078125	0.078125
0.25	0.4375
0.1875	0.4375
0.375	0.875
0.25	0.875
-0.1875	0.375
-0.0625	0.5
-0.1875	0.4375
-0.3125	0.4375
-0.15625	0.21875
-0.03125	0.125
-0.046875	0.046875
-0.015625	0.078125
-0.03125	0.34375
-0.0625	0.375
-0.03125	0.28125
-0.125	0.3125
-0.1875	0.6875
-0.25	0.625
-0.5	0.0625
-0.5625	0.1875
-0.625	0.375
-0.28125	0.21875
-0.4375	0
-0.15625	0.0625
-0.15625	0.09375
-0.078125	0.046875
-0.046875	0.03125
-0.125	0.09375
-0.09375	0.0625
-0.15625	0.15625
-0.21875	0.15625
-0.21875	0.09375
-0.3125	0.3125
-0.5	0.375
-0.3125	0.25
-0.4375	0.1875
-0.75	0.75
-0.875	0.375
-0.875	0.25
-0.75	0.5
-0.875	-0.375
-0.75	-0.375
-0.4375	-0.1875
-0.375	-0.1875
-0.5	-0.0625
-0.5	-0.3125
-0.4375	-0.4375
-0.40625	-0.28125
-0.15625	-0.09375
-0.09375	-0.0625
-0.40625	-0.03125
-0.625	-0.25
-0.5625	-0.3125
-0.1875	-0.6875
-0.25	-0.625
-0.03125	-0.40625
-0.078125	-0.078125
-0.078125	-0.109375
-0.125	-0.15625
-0.25	-0.4375
-0.28125	-0.28125
-0.28125	-0.34375
-0.3125	-0.4375
-0.03125	-0.46875
-0.1875	-0.375
0.25	-0.875
0.25	-0.4375
0.28125	-0.46875
0	-0.28125
0.03125	-0.3125
0.03125	-0.46875
0.03125	-0.40625
0.3125	-0.6875
0.5	-0.3125
0.5625	-0.3125
0.40625	-0.03125
0.40625	-0.28125
0.46875	-0.28125
0.46875	-0.03125
0.375	-0.1875
0.6875	-0.3125
0.75	-0.375
0.875	0.25
0.4375	0.25
0.46875	0.28125
0.109375	0.078125
0.125	0.09375
0.46875	0.03125
0.6875	0.3125
0.3125	0.5
0.3125	0.5625
0.03125	0.40625
0.015625	0.078125
0.015625	0.109375
0.28125	0.40625
0.28125	0.46875
0.03125	0.46875
0.1875	0.375
0.3125	0.6875
0.375	0.75
-0.375	0.625
-0.25	0.875
-0.5	0.75
-0.25	0.4375
-0.21875	0.28125
-0.4375	0.4375
-0.25	0.3125
-0.3125	0.375
-0.125	0.15625
-0.15625	0.1875
-0.046875	0.109375
-0.015625	0.109375
-0.09375	0.34375
0	0.28125
-0.03125	0.3125
-0.03125	0.46875
-0.03125	0.40625
-0.09375	0.28125
-0.375	0.5
-0.1875	0.5625
-0.6875	0.1875
-0.625	0.25
-0.40625	0.03125
-0.078125	0.03125
-0.0625	0.046875
-0.078125	0.078125
-0.109375	0.078125
-0.21875	0.125
-0.1875	0.15625
-0.15625	0.125
-0.4375	0.25
-0.375	0.3125
-0.4375	0.3125
-0.46875	0.03125
-0.375	0.1875
-0.875	-0.25
-0.4375	-0.25
-0.46875	-0.28125
-0.109375	-0.078125
-0.125	-0.09375
-0.46875	-0.03125
-0.6875	-0.3125
-0.15625	-0.1875
-0.3125	-0.375
-0.21875	-0.34375
-0.375	0.875
-0.21875	0.34375
-0.34375	0.21875
-1	-1
1	-1
1	1
-1	1
0	-1
1	0
-1	0
0	1
-0.5	-1
0.5	1
-0.5	1
1	-0.5
-1	0.5
1	0.5
-1	-0.5
0.5	-1
0.25	-1
1	0.25
-0.25	1
-1	-0.25
-0.25	-1
0.25	1
1	-0.25
-1	0.25
0.125	-1
1	0.125
-0.125	1
-1	-0.125
-0.125	-1
0.125	1
1	-0.125
-1	0.125
-0.375	-1
1	-0.375
0.375	1
-1	0.75
-1	0.375
-0.75	1
-0.375	1
1	0.375
-1	-0.375
0.375	-1


==> data/HyperbolicMesh2ele.dat <==
533	180	425
46	533	425
533	12	532
180	533	532
179	180	331
331	5	424
179	331	424
179	46	425
180	179	425
426	46	435
1	426	435
426	12	533
46	426	533
244	236	330
135	244	330
12	236	244
260	236	416
631	260	416
260	135	330
236	260	330
259	180	332
135	259	332
259	5	331
180	259	331
244	180	532
12	244	532
244	135	332
180	244	332
45	57	181
245	181	333
27	245	333
45	181	245
121	45	184
184	9	427
121	184	427
57	45	121
246	185	534
122	246	534
57	185	246
428	185	542
5	428	542
428	122	534
185	428	534
258	181	334
334	122	429
258	334	429
333	258	547
27	333	547
181	258	333
181	57	246
246	122	334
181	246	334
90	56	247
47	90	247
430	90	431
34	430	431
56	90	430
339	123	336
56	339	336
339	27	335
123	339	335
123	47	247
247	56	336
123	247	336
107	65	89
55	107	89
107	47	104
65	107	104
106	91	124
77	106	124
65	91	106
183	131	248
105	183	248
91	131	183
255	182	338
131	255	338
255	0	337
182	255	337
182	105	248
248	131	338
182	248	338
105	77	124
124	91	183
105	124	183
89	77	119
55	89	119
89	65	106
77	89	106
432	101	536
90	432	536
432	55	535
101	432	535
101	34	431
431	90	536
101	431	536
90	47	107
107	55	432
90	107	432
434	125	621
173	434	621
45	125	434
433	125	537
34	433	537
433	173	621
125	433	621
173	9	184
184	45	434
173	184	434
56	45	245
245	27	339
56	245	339
125	56	430
430	34	537
125	430	537
45	56	125
541	126	622
172	541	622
541	46	538
126	541	538
436	249	540
126	436	540
436	9	539
249	436	539
249	172	622
622	126	540
249	622	540
435	172	525
1	435	525
435	46	541
172	435	541
179	57	437
46	179	437
185	179	424
424	5	542
185	424	542
57	179	185
543	121	623
126	543	623
57	121	543
436	121	427
9	436	427
436	126	623
121	436	623
437	126	538
46	437	538
437	57	543
126	437	543
250	635	440
1	250	440
627	635	250
438	647	439
12	438	439
438	635	659
647	438	659
236	647	655
655	631	416
236	655	416
236	12	439
647	236	439
440	12	426
1	440	426
440	635	438
12	440	438
441	341	442
64	441	442
642	341	441
341	2	340
442	340	551
64	442	551
341	340	442
237	643	544
64	237	544
651	237	417
631	651	417
643	237	651
441	643	668
642	441	668
441	64	544
643	441	544
642	628	276
276	2	341
642	276	341
443	187	444
48	443	444
443	60	545
187	443	545
186	187	342
16	186	342
186	48	444
187	186	444
127	48	191
445	191	549
5	445	549
127	191	445
127	60	443
48	127	443
349	128	251
446	251	546
60	446	546
349	251	446
2	128	349
273	187	343
128	273	343
273	16	342
187	273	342
545	251	447
187	545	447
545	60	546
251	545	546
251	128	343
343	187	447
251	343	447
58	59	188
188	28	252
58	188	252
129	58	190
27	129	190
59	58	129
130	59	192
16	130	192
130	28	188
59	130	188
78	66	344
49	78	344
47	66	78
253	66	346
28	253	346
253	49	344
66	253	344
92	79	108
65	92	108
92	49	254
79	92	254
132	109	189
91	132	189
79	109	132
256	196	345
131	256	345
109	196	256
255	196	358
0	255	358
255	131	345
196	255	345
131	91	189
189	109	256
131	189	256
91	65	108
108	79	132
91	108	132
78	65	104
47	78	104
78	49	92
65	78	92
123	58	133
47	123	133
190	123	335
27	190	335
58	123	190
252	66	257
58	252	257
252	28	346
66	252	346
66	47	133
133	58	257
66	133	257
449	134	448
122	449	448
48	134	449
450	258	548
134	450	548
450	27	547
258	450	547
448	258	429
122	448	429
448	134	548
258	448	548
428	191	550
122	428	550
428	5	549
191	428	549
191	48	449
449	122	550
191	449	550
59	48	186
186	16	192
59	186	192
134	59	129
129	27	450
134	129	450
48	59	134
261	136	347
135	261	347
64	136	261
259	136	262
5	259	262
259	135	347
136	259	347
260	237	348
135	260	348
260	631	417
237	260	417
237	64	261
261	135	348
237	261	348
451	340	452
60	451	452
451	64	551
340	451	551
340	2	349
452	349	446
60	452	446
340	349	452
136	60	127
262	127	445
5	262	445
136	127	262
136	64	451
60	136	451
194	23	454
15	194	454
193	194	351
351	6	453
193	351	453
23	194	193
274	263	553
553	23	552
274	553	552
2	263	274
454	263	559
15	454	559
454	23	553
263	454	553
264	238	350
148	264	350
15	238	264
287	238	418
632	287	418
287	148	350
238	287	350
286	194	352
148	286	352
286	6	351
194	286	351
194	15	264
264	148	352
194	264	352
68	69	195
265	195	353
17	265	353
68	195	265
137	68	198
16	137	198
69	68	137
266	199	554
138	266	554
69	199	266
455	199	557
6	455	557
455	138	554
199	455	554
284	195	354
138	284	354
284	17	353
195	284	353
195	69	266
266	138	354
195	266	354
67	81	356
356	35	355
67	356	355
28	81	67
267	81	362
17	267	362
267	35	356
81	267	356
93	80	357
70	93	357
268	93	360
49	268	360
80	93	268
269	80	361
35	269	361
269	70	357
80	269	357
110	94	139
79	110	139
70	94	110
197	145	270
109	197	270
94	145	197
281	196	359
145	281	359
281	0	358
196	281	358
196	109	270
270	145	359
196	270	359
109	79	139
139	94	197
109	139	197
254	93	271
79	254	271
254	49	360
93	254	360
93	70	110
110	79	271
93	110	271
253	67	272
49	253	272
28	67	253
80	67	355
355	35	361
80	355	361
272	80	268
49	272	268
67	80	272
130	68	140
28	130	140
130	16	198
68	130	198
81	68	265
265	17	362
81	265	362
81	28	140
68	81	140
363	364	555
141	363	555
128	364	363
456	364	556
23	456	556
456	141	555
364	456	555
273	141	275
16	273	275
273	128	363
141	273	363
128	2	274
364	274	552
552	23	556
364	552	556
128	274	364
193	69	457
23	193	457
199	193	453
453	6	557
199	453	557
69	193	199
137	141	558
69	137	558
137	16	275
141	137	275
457	141	456
23	457	456
457	69	558
141	457	558
276	638	277
2	276	277
628	638	276
458	649	459
15	458	459
458	638	660
649	458	660
238	649	657
657	632	418
238	657	418
238	15	459
649	238	459
263	277	560
560	15	559
263	560	559
2	277	263
277	638	458
458	15	560
277	458	560
460	366	461
43	460	461
640	366	460
366	4	365
461	365	567
43	461	567
366	365	461
239	644	561
43	239	561
652	239	419
632	652	419
644	239	652
460	644	666
640	460	666
460	43	561
644	460	561
640	629	299
299	4	366
640	299	366
462	201	463
29	462	463
462	37	562
201	462	562
200	201	367
10	200	367
200	29	463
201	200	463
142	29	204
464	204	566
6	464	566
142	204	464
142	37	462
29	142	462
375	143	278
465	278	563
37	465	563
375	278	465
4	143	375
296	201	368
143	296	368
296	10	367
201	296	367
562	278	466
201	562	466
562	37	563
278	562	563
278	143	368
368	201	466
278	368	466
71	36	202
202	30	467
71	202	467
279	71	370
17	279	370
36	71	279
144	36	205
10	144	205
144	30	202
36	144	202
82	83	468
50	82	468
35	83	82
565	280	564
83	565	564
30	280	565
468	280	478
50	468	478
468	83	564
280	468	564
95	72	112
70	95	112
95	50	111
72	95	111
146	113	203
94	146	203
72	113	146
282	211	369
145	282	369
113	211	282
281	211	382
0	281	382
281	145	369
211	281	369
145	94	203
203	113	282
145	203	282
94	70	112
112	72	146
94	112	146
82	70	269
35	82	269
82	50	95
70	82	95
267	71	283
35	267	283
267	17	370
71	267	370
83	71	467
467	30	565
83	467	565
83	35	283
71	83	283
285	147	371
138	285	371
29	147	285
284	147	372
17	284	372
284	138	371
147	284	371
455	204	469
138	455	469
455	6	566
204	455	566
204	29	285
285	138	469
204	285	469
36	29	200
200	10	205
36	200	205
147	36	279
279	17	372
147	279	372
29	36	147
288	149	373
148	288	373
43	149	288
286	149	289
6	286	289
286	148	373
149	286	373
287	239	374
148	287	374
287	632	419
239	287	419
239	43	288
288	148	374
239	288	374
470	365	471
37	470	471
470	43	567
365	470	567
365	4	375
471	375	465
37	471	465
365	375	471
149	37	142
289	142	464
6	289	464
149	142	289
149	43	470
37	149	470
207	31	473
13	207	473
206	207	377
377	7	472
206	377	472
31	207	206
297	290	569
569	31	568
297	569	568
4	290	297
473	290	577
13	473	577
473	31	569
290	473	569
291	240	376
164	291	376
13	240	291
308	240	420
634	308	420
308	164	376
240	308	376
307	207	378
164	307	378
307	7	377
207	307	377
207	13	291
291	164	378
207	291	378
38	39	209
208	209	379
18	208	379
38	209	208
150	38	213
10	150	213
39	38	150
292	215	570
151	292	570
39	215	292
474	215	575
7	474	575
474	151	570
215	474	570
306	209	380
380	151	475
306	380	475
379	306	592
18	379	592
209	306	379
209	39	292
292	151	380
209	292	380
210	61	381
51	210	381
210	32	476
61	210	476
293	61	384
30	293	384
293	51	381
61	293	381
152	51	214
18	152	214
152	32	210
51	152	210
96	97	571
62	96	571
50	97	96
477	97	572
32	477	572
477	62	571
97	477	571
114	98	153
72	114	153
62	98	114
212	160	294
113	212	294
98	160	212
303	211	383
160	303	383
303	0	382
211	303	382
211	113	294
294	160	383
211	294	383
113	72	153
153	98	212
113	153	212
96	72	111
50	96	111
96	62	114
72	96	114
280	61	295
295	50	478
280	295	478
280	30	384
61	280	384
97	61	476
476	32	572
97	476	572
97	50	295
61	97	295
144	38	154
30	144	154
144	10	213
38	144	213
51	38	208
208	18	214
51	208	214
154	51	293
30	154	293
38	51	154
385	386	573
155	385	573
143	386	385
479	386	574
31	479	574
479	155	573
386	479	573
296	155	298
10	296	298
296	143	385
155	296	385
143	4	297
386	297	568
568	31	574
386	568	574
143	297	386
206	39	480
31	206	480
215	206	472
472	7	575
215	472	575
39	206	215
150	155	576
39	150	576
150	10	298
155	150	298
480	155	479
31	480	479
480	39	576
155	480	576
299	636	300
4	299	300
629	636	299
481	648	482
13	481	482
481	636	661
648	481	661
240	648	656
656	634	420
240	656	420
240	13	482
648	240	482
290	300	578
578	13	577
290	578	577
4	300	290
300	636	481
481	13	578
300	481	578
581	14	624
637	581	624
581	3	579
14	581	579
241	645	580
14	241	580
653	241	421
634	653	421
645	241	653
624	645	665
637	624	665
624	14	580
645	624	580
515	637	664
630	515	664
515	3	581
637	515	581
485	217	483
24	485	483
485	19	582
217	485	582
585	216	625
217	585	625
585	11	583
216	585	583
216	24	483
483	217	625
216	483	625
156	24	221
484	221	594
7	484	594
156	221	484
156	19	485
24	156	485
597	157	486
19	597	486
597	3	584
157	597	584
511	217	586
157	511	586
511	11	585
217	511	585
486	217	582
19	486	582
486	157	586
217	486	586
52	53	218
301	218	587
25	301	587
52	218	301
158	52	220
18	158	220
53	52	158
222	159	487
53	222	487
11	159	222
508	218	588
159	508	588
508	25	587
218	508	587
218	53	487
487	159	588
218	487	588
387	99	589
63	387	589
54	99	387
488	99	590
32	488	590
488	63	589
99	488	589
302	63	389
25	302	389
387	302	604
54	387	604
63	302	387
116	84	115
62	116	115
116	54	489
84	116	489
161	117	219
98	161	219
84	117	161
304	226	388
160	304	388
117	226	304
303	226	400
0	303	400
303	160	388
226	303	388
160	98	219
219	117	304
160	219	304
98	62	115
115	84	161
98	115	161
477	99	490
62	477	490
477	32	590
99	477	590
99	54	116
116	62	490
99	116	490
152	52	162
32	152	162
152	18	220
52	152	220
301	63	305
52	301	305
301	25	389
63	301	389
162	63	488
32	162	488
162	52	305
63	162	305
492	163	491
151	492	491
492	24	591
163	492	591
493	306	593
163	493	593
493	18	592
306	493	592
491	306	475
151	491	475
491	163	593
306	491	593
474	221	595
151	474	595
474	7	594
221	474	594
221	24	492
492	151	595
221	492	595
216	53	494
24	216	494
222	216	583
11	222	583
53	216	222
158	163	596
53	158	596
158	18	493
163	158	493
494	163	591
24	494	591
494	53	596
163	494	596
309	165	390
164	309	390
309	14	495
165	309	495
307	165	310
7	307	310
307	164	390
165	307	390
308	241	391
164	308	391
308	634	421
241	308	421
241	14	309
309	164	391
241	309	391
579	19	496
14	579	496
579	3	597
19	579	597
156	165	598
19	156	598
310	156	484
7	310	484
165	156	310
496	165	495
14	496	495
496	19	598
165	496	598
600	224	498
21	600	498
600	20	599
224	600	599
223	224	393
393	8	497
223	393	497
223	21	498
224	223	498
499	21	512
3	499	512
499	20	600
21	499	600
311	242	392
177	311	392
20	242	311
327	242	422
633	327	422
327	177	392
242	327	392
326	224	394
177	326	394
326	8	393
224	326	393
311	224	599
20	311	599
311	177	394
224	311	394
74	26	225
312	225	395
22	312	395
74	225	312
166	74	228
228	11	500
166	228	500
26	74	166
313	229	601
167	313	601
26	229	313
501	229	612
8	501	612
501	167	601
229	501	601
324	225	396
167	324	396
324	22	395
225	324	395
225	26	313
313	167	396
225	313	396
398	73	502
86	398	502
398	40	397
73	398	397
503	73	506
25	503	506
503	86	502
73	503	502
314	86	403
22	314	403
314	40	398
86	314	398
399	100	602
85	399	602
75	100	399
504	100	603
54	504	603
504	85	602
100	504	602
315	85	402
40	315	402
315	75	399
85	315	399
118	102	168
84	118	168
75	102	118
227	174	316
117	227	316
102	174	227
320	226	401
174	320	401
320	0	400
226	320	400
226	117	316
316	174	401
226	316	401
117	84	168
168	102	227
117	168	227
489	100	505
84	489	505
489	54	603
100	489	603
100	75	118
118	84	505
100	118	505
507	302	605
73	507	605
507	54	604
302	507	604
302	25	506
506	73	605
302	506	605
85	73	397
397	40	402
85	397	402
507	85	504
54	507	504
73	85	507
509	169	607
159	509	607
509	74	606
169	509	606
508	169	608
25	508	608
508	159	607
169	508	607
159	11	228
228	74	509
159	228	509
312	86	510
74	312	510
312	22	403
86	312	403
169	86	503
503	25	608
169	503	608
510	169	606
74	510	606
86	169	510
611	170	610
157	611	610
611	21	609
170	611	609
511	170	513
11	511	513
511	157	610
170	511	610
512	157	584
3	512	584
512	21	611
157	512	611
223	26	514
21	223	514
229	223	497
497	8	612
229	497	612
26	223	229
613	166	626
170	613	626
26	166	613
513	166	500
11	513	500
513	170	626
166	513	626
514	170	609
21	514	609
514	26	613
170	514	613
515	639	518
3	515	518
515	630	662
639	515	662
516	650	517
20	516	517
516	639	663
650	516	663
242	650	658
658	633	422
242	658	422
242	20	517
650	242	517
518	20	499
3	518	499
518	639	516
20	518	516
519	405	520
44	519	520
641	405	519
405	1	404
520	404	620
44	520	620
405	404	520
243	646	614
44	243	614
654	243	423
633	654	423
646	243	654
519	646	667
641	519	667
519	44	614
646	519	614
641	627	250
250	1	405
641	250	405
521	231	522
33	521	522
521	42	615
231	521	615
230	231	406
9	230	406
230	33	522
231	230	522
171	33	234
523	234	619
8	523	619
171	234	523
171	42	521
33	171	521
415	172	317
524	317	616
42	524	616
415	317	524
415	1	525
172	415	525
249	231	407
172	249	407
406	249	539
9	406	539
231	249	406
615	317	526
231	615	526
615	42	616
317	615	616
317	172	407
407	231	526
317	407	526
76	41	232
232	34	527
76	232	527
318	76	410
22	318	410
41	76	318
173	41	235
9	173	235
232	173	433
34	232	433
41	173	232
87	88	528
55	87	528
319	87	409
40	319	409
88	87	319
618	101	617
88	618	617
34	101	618
528	101	535
55	528	535
528	88	617
101	528	617
103	77	120
75	103	120
103	55	119
77	103	119
175	105	233
102	175	233
77	105	175
321	182	408
174	321	408
105	182	321
320	182	337
0	320	337
320	174	408
182	320	408
174	102	233
233	105	321
174	233	321
102	75	120
120	77	175
102	120	175
315	87	322
75	315	322
315	40	409
87	315	409
87	55	103
103	75	322
87	103	322
314	76	323
40	314	323
314	22	410
76	314	410
88	76	527
527	34	618
88	527	618
323	88	319
40	323	319
76	88	323
325	176	411
167	325	411
33	176	325
324	176	412
22	324	412
324	167	411
176	324	411
501	234	529
167	501	529
501	8	619
234	501	619
234	33	325
325	167	529
234	325	529
41	33	230
230	9	235
41	230	235
176	41	318
318	22	412
176	318	412
33	41	176
328	178	413
177	328	413
44	178	328
326	178	329
8	326	329
326	177	413
178	326	413
327	243	414
177	327	414
327	633	423
243	327	423
243	44	328
328	177	414
243	328	414
530	404	531
42	530	531
530	44	620
404	530	620
404	1	415
531	415	524
42	531	524
404	415	531
178	42	171
329	171	523
8	329	523
178	171	329
178	44	530
42	178	530


==> data/HyperbolicSol.dat <==
-0.25	-0.625	-0.559782518885736
-0.125	-0.625	-0.559782518885736
-0.1875	-0.5625	-0.559782518885736
-0.25	-0.5	-1.98980072954197
-0.25	-0.625	-1.98980072954197
-0.1875	-0.5625	-1.98980072954197
-0.25	-0.625	-1.12017786462862
-0.25	-0.75	-1.12017786462862
-0.1875	-0.6875	-1.12017786462862
-0.125	-0.625	-0.442921960919508
-0.25	-0.625	-0.442921960919508
-0.1875	-0.6875	-0.442921960919508
-0.125	-0.5	2.5804723032118
-0.125	-0.625	2.5804723032118
-0.0625	-0.5625	2.5804723032118
-0.0625	-0.5625	4.80277507857826
0	-0.5	4.80277507857826
-0.0625	-0.5	4.80277507857826
-0.125	-0.5	3.37452995568551
-0.0625	-0.5625	3.37452995568551
-0.0625	-0.5	3.37452995568551
-0.125	-0.5	-1.60521592931578
-0.25	-0.5	-1.60521592931578
-0.1875	-0.5625	-1.60521592931578
-0.125	-0.625	0.536422011668554
-0.125	-0.5	0.536422011668554
-0.1875	-0.5625	0.536422011668554
-0.375	-0.625	-2.77902811739908
-0.25	-0.5	-2.77902811739908
-0.375	-0.5	-2.77902811739908
-0.5	-0.5	-2.0284373346299
-0.375	-0.625	-2.0284373346299
-0.375	-0.5	-2.0284373346299
-0.375	-0.625	-1.50384314973374
-0.25	-0.75	-1.50384314973374
-0.25	-0.625	-1.50384314973374
-0.25	-0.5	-2.14363954536599
-0.375	-0.625	-2.14363954536599
-0.25	-0.625	-2.14363954536599
-0.125	-0.75	1.09183718101967
-0.125	-0.875	1.09183718101967
-0.0625	-0.8125	1.09183718101967
0	-0.75	2.1729418335992
-0.125	-0.75	2.1729418335992
-0.0625	-0.8125	2.1729418335992
-0.25	-0.75	0.0674613132714058
-0.125	-0.875	0.0674613132714058
-0.125	-0.75	0.0674613132714058
0	-0.875	0.99087550041445
-0.125	-0.875	0.99087550041445
-0.0625	-0.9375	0.99087550041445
0	-1	0.673707668296833
0	-0.875	0.673707668296833
-0.0625	-0.9375	0.673707668296833
0	-0.875	2.10099142383997
0	-0.75	2.10099142383997
-0.0625	-0.8125	2.10099142383997
-0.125	-0.875	1.27590698331728
0	-0.875	1.27590698331728
-0.0625	-0.8125	1.27590698331728
0	-0.625	3.67541733545983
-0.125	-0.625	3.67541733545983
-0.0625	-0.6875	3.67541733545983
0	-0.75	3.89382012428365
0	-0.625	3.89382012428365
-0.0625	-0.6875	3.89382012428365
0	-0.625	5.07064795169314
0	-0.5	5.07064795169314
-0.0625	-0.5625	5.07064795169314
-0.125	-0.625	3.9652127097371
0	-0.625	3.9652127097371
-0.0625	-0.5625	3.9652127097371
-0.125	-0.75	0.765727389850655
-0.125	-0.625	0.765727389850655
-0.1875	-0.6875	0.765727389850655
-0.25	-0.75	-0.271393535818348
-0.125	-0.75	-0.271393535818348
-0.1875	-0.6875	-0.271393535818348
-0.125	-0.75	2.6996089248319
0	-0.75	2.6996089248319
-0.0625	-0.6875	2.6996089248319
-0.125	-0.625	2.1836041768634
-0.125	-0.75	2.1836041768634
-0.0625	-0.6875	2.1836041768634
-0.125	-0.25	-1.828387987008
-0.125	-0.375	-1.828387987008
-0.0625	-0.3125	-1.828387987008
-0.0625	-0.25	1.84301953614126
-0.0625	-0.3125	1.84301953614126
-0.03125	-0.28125	1.84301953614126
0	-0.25	3.30299584997031
-0.0625	-0.25	3.30299584997031
-0.03125	-0.28125	3.30299584997031
-0.125	-0.25	-0.318605241474847
-0.0625	-0.3125	-0.318605241474847
-0.0625	-0.25	-0.318605241474847
-0.1875	-0.3125	-6.75620541422635
-0.125	-0.25	-6.75620541422635
-0.1875	-0.25	-6.75620541422635
-0.1875	-0.25	-9.23355083670648
-0.25	-0.25	-9.23355083670648
-0.21875	-0.28125	-9.23355083670648
-0.1875	-0.3125	-8.49191286271827
-0.1875	-0.25	-8.49191286271827
-0.21875	-0.28125	-8.49191286271827
-0.125	-0.375	-4.99616986325742
-0.125	-0.25	-4.99616986325742
-0.1875	-0.3125	-4.99616986325742
-0.0625	-0.375	3.18774331125211
-0.0625	-0.4375	3.18774331125211
-0.03125	-0.40625	3.18774331125211
0	-0.375	3.46790161230828
-0.0625	-0.375	3.46790161230828
-0.03125	-0.40625	3.46790161230828
-0.125	-0.375	1.30241612251194
-0.0625	-0.4375	1.30241612251194
-0.0625	-0.375	1.30241612251194
0	-0.4375	4.53449709896234
-0.0625	-0.4375	4.53449709896234
-0.03125	-0.46875	4.53449709896234
0	-0.5	5.13467977538431
0	-0.4375	5.13467977538431
-0.03125	-0.46875	5.13467977538431
0	-0.4375	4.26978696397394
0	-0.375	4.26978696397394
-0.03125	-0.40625	4.26978696397394
-0.0625	-0.4375	4.20495901595489
0	-0.4375	4.20495901595489
-0.03125	-0.40625	4.20495901595489
0	-0.3125	2.57601267790065
-0.0625	-0.3125	2.57601267790065
-0.03125	-0.34375	2.57601267790065
-0.03125	-0.34375	3.41375485561456
0	-0.375	3.41375485561456
0	-0.34375	3.41375485561456
0	-0.3125	3.19585219544051
-0.03125	-0.34375	3.19585219544051
0	-0.34375	3.19585219544051
-0.03125	-0.28125	3.20372524755997
0	-0.3125	3.20372524755997
0	-0.28125	3.20372524755997
0	-0.25	3.63183858063053
-0.03125	-0.28125	3.63183858063053
0	-0.28125	3.63183858063053
-0.0625	-0.3125	2.53609522777323
0	-0.3125	2.53609522777323
-0.03125	-0.28125	2.53609522777323
-0.0625	-0.3125	0.276678990211509
-0.125	-0.375	0.276678990211509
-0.0625	-0.375	0.276678990211509
-0.0625	-0.375	3.0652746308771
0	-0.375	3.0652746308771
-0.03125	-0.34375	3.0652746308771
-0.0625	-0.3125	1.95386656610097
-0.0625	-0.375	1.95386656610097
-0.03125	-0.34375	1.95386656610097
-0.0625	-0.125	12.1514200995787
-0.0625	-0.1875	12.1514200995787
-0.03125	-0.15625	12.1514200995787
0	-0.125	18.2938268990594
-0.0625	-0.125	18.2938268990594
-0.03125	-0.15625	18.2938268990594
-0.09375	-0.15625	11.7202314618384
-0.0625	-0.125	11.7202314618384
-0.09375	-0.125	11.7202314618384
-0.125	-0.125	8.49101074359832
-0.09375	-0.15625	8.49101074359832
-0.09375	-0.125	8.49101074359832
-0.0625	-0.1875	9.59109201146372
-0.0625	-0.125	9.59109201146372
-0.09375	-0.15625	9.59109201146372
-0.03125	-0.21875	8.0025858562136
0	-0.1875	8.0025858562136
-0.03125	-0.1875	8.0025858562136
-0.0625	-0.1875	6.91078548395592
-0.03125	-0.21875	6.91078548395592
-0.03125	-0.1875	6.91078548395592
-0.03125	-0.21875	5.51818626029592
0	-0.25	5.51818626029592
0	-0.21875	5.51818626029592
0	-0.1875	7.22728920187897
-0.03125	-0.21875	7.22728920187897
0	-0.21875	7.22728920187897
0	-0.1875	14.7918534530086
0	-0.125	14.7918534530086
-0.03125	-0.15625	14.7918534530086
-0.03125	-0.15625	9.49303681046233
-0.0625	-0.1875	9.49303681046233
-0.03125	-0.1875	9.49303681046233
0	-0.1875	10.6287879489459
-0.03125	-0.15625	10.6287879489459
-0.03125	-0.1875	10.6287879489459
-0.03125	-0.09375	38.8544252458047
0	-0.0625	38.8544252458047
-0.03125	-0.0625	38.8544252458047
-0.0625	-0.0625	35.5569965045782
-0.03125	-0.09375	35.5569965045782
-0.03125	-0.0625	35.5569965045782
-0.03125	-0.09375	28.5226050517825
0	-0.125	28.5226050517825
0	-0.09375	28.5226050517825
0	-0.0625	35.6378655278043
-0.03125	-0.09375	35.6378655278043
0	-0.09375	35.6378655278043
-0.015625	-0.046875	54.4003066340624
0	-0.03125	54.4003066340624
-0.015625	-0.03125	54.4003066340624
-0.03125	-0.03125	52.7659786401036
-0.015625	-0.046875	52.7659786401036
-0.015625	-0.03125	52.7659786401036
0	-0.0625	50.5813648596397
0	-0.03125	50.5813648596397
-0.015625	-0.046875	50.5813648596397
-0.0078125	-0.0234375	60.7185621185851
0	-0.015625	60.7185621185851
-0.0078125	-0.015625	60.7185621185851
-0.015625	-0.015625	60.5232611017443
-0.0078125	-0.0234375	60.5232611017443
-0.0078125	-0.015625	60.5232611017443
0	-0.03125	59.629930272359
0	-0.015625	59.629930272359
-0.0078125	-0.0234375	59.629930272359
0	-0.0078125	62.541925337537
-0.0078125	-0.0078125	62.541925337537
-0.00390625	-0.01171875	62.541925337537
0	-0.015625	62.9084583424665
0	-0.0078125	62.9084583424665
-0.00390625	-0.01171875	62.9084583424665
0	-0.0078125	63.9535074122484
0	0	63.9535074122484
-0.00390625	-0.00390625	63.9535074122484
-0.0078125	-0.0078125	62.8850636016477
0	-0.0078125	62.8850636016477
-0.00390625	-0.00390625	62.8850636016477
-0.0078125	-0.0078125	61.3281481210493
-0.015625	-0.015625	61.3281481210493
-0.0078125	-0.015625	61.3281481210493
-0.0078125	-0.015625	61.5686005600965
0	-0.015625	61.5686005600965
-0.00390625	-0.01171875	61.5686005600965
-0.0078125	-0.0078125	62.5864891287244
-0.0078125	-0.015625	62.5864891287244
-0.00390625	-0.01171875	62.5864891287244
-0.015625	-0.015625	56.2732728461406
-0.03125	-0.03125	56.2732728461406
-0.015625	-0.03125	56.2732728461406
-0.015625	-0.03125	57.5417648712328
0	-0.03125	57.5417648712328
-0.0078125	-0.0234375	57.5417648712328
-0.015625	-0.015625	58.614905231124
-0.015625	-0.03125	58.614905231124
-0.0078125	-0.0234375	58.614905231124
-0.03125	-0.0625	45.4072117645819
-0.03125	-0.03125	45.4072117645819
-0.046875	-0.046875	45.4072117645819
-0.0625	-0.0625	39.5140962735944
-0.03125	-0.0625	39.5140962735944
-0.046875	-0.046875	39.5140962735944
-0.03125	-0.0625	45.4313235309899
0	-0.0625	45.4313235309899
-0.015625	-0.046875	45.4313235309899
-0.03125	-0.03125	47.8972957005811
-0.03125	-0.0625	47.8972957005811
-0.015625	-0.046875	47.8972957005811
-0.0625	-0.09375	20.3314725264829
-0.09375	-0.09375	20.3314725264829
-0.078125	-0.109375	20.3314725264829
-0.0625	-0.125	19.9603154291018
-0.0625	-0.09375	19.9603154291018
-0.078125	-0.109375	19.9603154291018
-0.0625	-0.09375	28.0098372021867
-0.0625	-0.0625	28.0098372021867
-0.078125	-0.078125	28.0098372021867
-0.09375	-0.09375	22.7988844468401
-0.0625	-0.09375	22.7988844468401
-0.078125	-0.078125	22.7988844468401
-0.09375	-0.09375	12.1872582620107
-0.125	-0.125	12.1872582620107
-0.09375	-0.125	12.1872582620107
-0.09375	-0.125	15.6848988945904
-0.0625	-0.125	15.6848988945904
-0.078125	-0.109375	15.6848988945904
-0.09375	-0.09375	16.0128299867089
-0.09375	-0.125	16.0128299867089
-0.078125	-0.109375	16.0128299867089
-0.0625	-0.125	23.776129167096
0	-0.125	23.776129167096
-0.03125	-0.09375	23.776129167096
-0.03125	-0.09375	30.1660784126167
-0.0625	-0.0625	30.1660784126167
-0.0625	-0.09375	30.1660784126167
-0.0625	-0.125	24.2312785649598
-0.03125	-0.09375	24.2312785649598
-0.0625	-0.09375	24.2312785649598
-0.15625	-0.21875	-3.43056107188143
-0.125	-0.1875	-3.43056107188143
-0.15625	-0.1875	-3.43056107188143
-0.1875	-0.1875	-5.15999695077996
-0.15625	-0.21875	-5.15999695077996
-0.15625	-0.1875	-5.15999695077996
-0.125	-0.25	-3.512198522451
-0.125	-0.1875	-3.512198522451
-0.15625	-0.21875	-3.512198522451
-0.15625	-0.15625	0.22933389804511
-0.125	-0.1875	0.22933389804511
-0.125	-0.15625	0.22933389804511
-0.125	-0.125	2.64746708195867
-0.15625	-0.15625	2.64746708195867
-0.125	-0.15625	2.64746708195867
-0.15625	-0.15625	-3.74579082965093
-0.1875	-0.1875	-3.74579082965093
-0.15625	-0.1875	-3.74579082965093
-0.125	-0.1875	-1.88911326125743
-0.15625	-0.15625	-1.88911326125743
-0.15625	-0.1875	-1.88911326125743
-0.1875	-0.1875	-8.39064345824088
-0.25	-0.25	-8.39064345824088
-0.1875	-0.25	-8.39064345824088
-0.1875	-0.25	-5.84037905790297
-0.125	-0.25	-5.84037905790297
-0.15625	-0.21875	-5.84037905790297
-0.1875	-0.1875	-6.68364174527476
-0.1875	-0.25	-6.68364174527476
-0.15625	-0.21875	-6.68364174527476
-0.0625	-0.1875	1.00510516022824
-0.125	-0.25	1.00510516022824
-0.0625	-0.25	1.00510516022824
-0.0625	-0.25	4.14170361822253
0	-0.25	4.14170361822253
-0.03125	-0.21875	4.14170361822253
-0.0625	-0.1875	4.34079923406308
-0.0625	-0.25	4.34079923406308
-0.03125	-0.21875	4.34079923406308
-0.125	-0.1875	4.13309837649803
-0.0625	-0.1875	4.13309837649803
-0.09375	-0.15625	4.13309837649803
-0.09375	-0.15625	5.4523121614255
-0.125	-0.125	5.4523121614255
-0.125	-0.15625	5.4523121614255
-0.125	-0.1875	2.84215140302471
-0.09375	-0.15625	2.84215140302471
-0.125	-0.15625	2.84215140302471
-0.125	-0.25	0.294656376141689
-0.0625	-0.1875	0.294656376141689
-0.125	-0.1875	0.294656376141689
-0.3125	-0.4375	-6.67819559236979
-0.25	-0.375	-6.67819559236979
-0.3125	-0.375	-6.67819559236979
-0.375	-0.375	-6.20842733894463
-0.3125	-0.4375	-6.20842733894463
-0.3125	-0.375	-6.20842733894463
-0.3125	-0.4375	-4.80767201489222
-0.25	-0.5	-4.80767201489222
-0.25	-0.4375	-4.80767201489222
-0.25	-0.375	-6.0463919920856
-0.3125	-0.4375	-6.0463919920856
-0.25	-0.4375	-6.0463919920856
-0.25	-0.3125	-8.98662050205284
-0.3125	-0.3125	-8.98662050205284
-0.28125	-0.34375	-8.98662050205284
-0.25	-0.375	-8.53867719683707
-0.25	-0.3125	-8.53867719683707
-0.28125	-0.34375	-8.53867719683707
-0.25	-0.3125	-9.64308195546039
-0.25	-0.25	-9.64308195546039
-0.28125	-0.28125	-9.64308195546039
-0.3125	-0.3125	-9.3555610770656
-0.25	-0.3125	-9.3555610770656
-0.28125	-0.28125	-9.3555610770656
-0.3125	-0.3125	-7.45359254091159
-0.375	-0.375	-7.45359254091159
-0.3125	-0.375	-7.45359254091159
-0.3125	-0.375	-7.81499147427795
-0.25	-0.375	-7.81499147427795
-0.28125	-0.34375	-7.81499147427795
-0.3125	-0.3125	-8.253044836075
-0.3125	-0.375	-8.253044836075
-0.28125	-0.34375	-8.253044836075
-0.375	-0.5	-4.07206040122127
-0.375	-0.375	-4.07206040122127
-0.4375	-0.4375	-4.07206040122127
-0.5	-0.5	-2.61856668810239
-0.375	-0.5	-2.61856668810239
-0.4375	-0.4375	-2.61856668810239
-0.375	-0.5	-4.14941224460174
-0.25	-0.5	-4.14941224460174
-0.3125	-0.4375	-4.14941224460174
-0.375	-0.375	-4.78694967411089
-0.375	-0.5	-4.78694967411089
-0.3125	-0.4375	-4.78694967411089
-0.125	-0.5	-1.57963905095472
-0.125	-0.375	-1.57963905095472
-0.1875	-0.4375	-1.57963905095472
-0.25	-0.5	-2.48883824544858
-0.125	-0.5	-2.48883824544858
-0.1875	-0.4375	-2.48883824544858
-0.0625	-0.4375	3.01155861073032
-0.125	-0.5	3.01155861073032
-0.0625	-0.5	3.01155861073032
-0.0625	-0.5	4.93584717432212
0	-0.5	4.93584717432212
-0.03125	-0.46875	4.93584717432212
-0.0625	-0.4375	4.2117707269916
-0.0625	-0.5	4.2117707269916
-0.03125	-0.46875	4.2117707269916
-0.125	-0.375	1.07451437231221
-0.125	-0.5	1.07451437231221
-0.0625	-0.4375	1.07451437231221
-0.1875	-0.375	-7.37517311979949
-0.1875	-0.3125	-7.37517311979949
-0.21875	-0.34375	-7.37517311979949
-0.25	-0.375	-7.35216830331576
-0.1875	-0.375	-7.35216830331576
-0.21875	-0.34375	-7.35216830331576
-0.125	-0.375	-5.48247396827146
-0.1875	-0.3125	-5.48247396827146
-0.1875	-0.375	-5.48247396827146
-0.25	-0.3125	-8.97717364090261
-0.1875	-0.3125	-8.97717364090261
-0.21875	-0.28125	-8.97717364090261
-0.25	-0.25	-9.59666706054471
-0.25	-0.3125	-9.59666706054471
-0.21875	-0.28125	-9.59666706054471
-0.25	-0.3125	-8.43523692679128
-0.25	-0.375	-8.43523692679128
-0.21875	-0.34375	-8.43523692679128
-0.1875	-0.3125	-8.58346700474613
-0.25	-0.3125	-8.58346700474613
-0.21875	-0.34375	-8.58346700474613
-0.1875	-0.4375	-5.67976831091081
-0.25	-0.375	-5.67976831091081
-0.25	-0.4375	-5.67976831091081
-0.25	-0.5	-4.39915111611051
-0.1875	-0.4375	-4.39915111611051
-0.25	-0.4375	-4.39915111611051
-0.1875	-0.4375	-4.05560183503604
-0.125	-0.375	-4.05560183503604
-0.1875	-0.375	-4.05560183503604
-0.25	-0.375	-5.89070560525716
-0.1875	-0.4375	-5.89070560525716
-0.1875	-0.375	-5.89070560525716
-0.75	-0.75	-0.106682849704496
-0.5	-1	-0.106682849704496
-0.5	-0.75	-0.106682849704496
-0.5	-0.5	-0.417926710001631
-0.75	-0.75	-0.417926710001631
-0.5	-0.75	-0.417926710001631
-1	-1	-0.018828815079637
-0.5	-1	-0.018828815079637
-0.75	-0.75	-0.018828815079637
-0.375	-0.875	-0.1199608225767
-0.25	-1	-0.1199608225767
-0.25	-0.875	-0.1199608225767
-0.25	-0.75	-0.407339091115509
-0.375	-0.875	-0.407339091115509
-0.25	-0.875	-0.407339091115509
-0.375	-0.875	-0.0770837025931484
-0.5	-1	-0.0770837025931484
-0.375	-1	-0.0770837025931484
-0.25	-1	-0.059117158111076
-0.375	-0.875	-0.059117158111076
-0.375	-1	-0.059117158111076
-0.125	-0.875	0.212674779195647
-0.25	-1	0.212674779195647
-0.125	-1	0.212674779195647
-0.125	-1	0.222465284046923
0	-1	0.222465284046923
-0.0625	-0.9375	0.222465284046923
-0.125	-0.875	0.54645513144251
-0.125	-1	0.54645513144251
-0.0625	-0.9375	0.54645513144251
-0.125	-0.875	-0.177589110411968
-0.25	-0.75	-0.177589110411968
-0.25	-0.875	-0.177589110411968
-0.25	-1	0.0555300166588519
-0.125	-0.875	0.0555300166588519
-0.25	-0.875	0.0555300166588519
-0.5	-0.75	-1.08493338664929
-0.25	-0.75	-1.08493338664929
-0.375	-0.625	-1.08493338664929
-0.5	-0.5	-1.15681742363744
-0.5	-0.75	-1.15681742363744
-0.375	-0.625	-1.15681742363744
-0.5	-0.75	-0.288536276668449
-0.5	-1	-0.288536276668449
-0.375	-0.875	-0.288536276668449
-0.25	-0.75	-0.652659970124017
-0.5	-0.75	-0.652659970124017
-0.375	-0.875	-0.652659970124017
0.375	-0.875	-0.723558901329201
0.5	-0.75	-0.723558901329201
0.375	-0.75	-0.723558901329201
0.25	-0.75	-1.03860843639634
0.375	-0.875	-1.03860843639634
0.375	-0.75	-1.03860843639634
0.5	-1	-0.295144417904964
0.5	-0.75	-0.295144417904964
0.375	-0.875	-0.295144417904964
0.5	-0.75	-1.219461416717
0.5	-0.5	-1.219461416717
0.375	-0.625	-1.219461416717
0.375	-0.75	-1.68801155229112
0.375	-0.625	-1.68801155229112
0.3125	-0.6875	-1.68801155229112
0.25	-0.75	-1.43487285139142
0.375	-0.75	-1.43487285139142
0.3125	-0.6875	-1.43487285139142
0.5	-0.75	-1.10761719881224
0.375	-0.625	-1.10761719881224
0.375	-0.75	-1.10761719881224
0.125	-0.875	-0.142783071541755
0.25	-1	-0.142783071541755
0.25	-0.875	-0.142783071541755
0.25	-0.75	-0.143909316696772
0.125	-0.875	-0.143909316696772
0.25	-0.875	-0.143909316696772
0.125	-1	0.440390952760406
0.125	-0.875	0.440390952760406
0.0625	-0.9375	0.440390952760406
0	-1	0.181997015697247
0.125	-1	0.181997015697247
0.0625	-0.9375	0.181997015697247
0.25	-1	0.081431876006989
0.125	-0.875	0.081431876006989
0.125	-1	0.081431876006989
0.375	-0.875	-0.227819588284445
0.25	-1	-0.227819588284445
0.375	-1	-0.227819588284445
0.5	-1	-0.150621805974554
0.375	-0.875	-0.150621805974554
0.375	-1	-0.150621805974554
0.375	-0.875	-0.707813033651768
0.25	-0.75	-0.707813033651768
0.25	-0.875	-0.707813033651768
0.25	-1	-0.474307299569885
0.375	-0.875	-0.474307299569885
0.25	-0.875	-0.474307299569885
0.5	-1	-0.00270839012826162
1	-1	-0.00270839012826162
0.75	-0.75	-0.00270839012826162
0.75	-0.75	-0.352907826213386
0.5	-0.5	-0.352907826213386
0.5	-0.75	-0.352907826213386
0.5	-1	-0.0490833881041019
0.75	-0.75	-0.0490833881041019
0.5	-0.75	-0.0490833881041019
0.1875	-0.4375	-5.51544999363478
0.25	-0.375	-5.51544999363478
0.1875	-0.375	-5.51544999363478
0.125	-0.375	-3.43100087631287
0.1875	-0.4375	-3.43100087631287
0.1875	-0.375	-3.43100087631287
0.1875	-0.4375	-4.16986762687906
0.25	-0.5	-4.16986762687906
0.25	-0.4375	-4.16986762687906
0.25	-0.375	-5.49173251400107
0.1875	-0.4375	-5.49173251400107
0.25	-0.4375	-5.49173251400107
0.1875	-0.3125	-8.37880060078112
0.25	-0.375	-8.37880060078112
0.25	-0.3125	-8.37880060078112
0.25	-0.25	-9.11929300606457
0.1875	-0.3125	-9.11929300606457
0.25	-0.3125	-9.11929300606457
0.1875	-0.3125	-4.90202646165266
0.125	-0.375	-4.90202646165266
0.1875	-0.375	-4.90202646165266
0.25	-0.375	-7.02060896663683
0.1875	-0.3125	-7.02060896663683
0.1875	-0.375	-7.02060896663683
0.125	-0.5	1.69000751366739
0.125	-0.375	1.69000751366739
0.0625	-0.4375	1.69000751366739
0.0625	-0.5	4.55463720086708
0.0625	-0.4375	4.55463720086708
0.03125	-0.46875	4.55463720086708
0	-0.5	5.14267226427942
0.0625	-0.5	5.14267226427942
0.03125	-0.46875	5.14267226427942
0.125	-0.5	3.51348541218837
0.0625	-0.4375	3.51348541218837
0.0625	-0.5	3.51348541218837
0.125	-0.5	-1.93014946635116
0.25	-0.5	-1.93014946635116
0.1875	-0.4375	-1.93014946635116
0.125	-0.375	-0.885261260444558
0.125	-0.5	-0.885261260444558
0.1875	-0.4375	-0.885261260444558
0.375	-0.5	-5.39234619139477
0.375	-0.375	-5.39234619139477
0.3125	-0.4375	-5.39234619139477
0.3125	-0.5	-5.01771357447973
0.3125	-0.4375	-5.01771357447973
0.28125	-0.46875	-5.01771357447973
0.25	-0.5	-4.31827332375971
0.3125	-0.5	-4.31827332375971
0.28125	-0.46875	-4.31827332375971
0.375	-0.5	-4.62361881297929
0.3125	-0.4375	-4.62361881297929
0.3125	-0.5	-4.62361881297929
0.5	-0.5	-3.64348833567344
0.375	-0.375	-3.64348833567344
0.375	-0.5	-3.64348833567344
0.3125	-0.3125	-8.56352712921987
0.25	-0.375	-8.56352712921987
0.3125	-0.375	-8.56352712921987
0.375	-0.375	-8.1764429026771
0.3125	-0.3125	-8.1764429026771
0.3125	-0.375	-8.1764429026771
0.3125	-0.3125	-9.72607458787214
0.25	-0.25	-9.72607458787214
0.25	-0.3125	-9.72607458787214
0.25	-0.375	-9.06905770420792
0.3125	-0.3125	-9.06905770420792
0.25	-0.3125	-9.06905770420792
0.25	-0.4375	-6.10983326240675
0.3125	-0.4375	-6.10983326240675
0.28125	-0.40625	-6.10983326240675
0.25	-0.375	-6.58397187591163
0.25	-0.4375	-6.58397187591163
0.28125	-0.40625	-6.58397187591163
0.25	-0.4375	-4.64067858804308
0.25	-0.5	-4.64067858804308
0.28125	-0.46875	-4.64067858804308
0.3125	-0.4375	-5.48381562346713
0.25	-0.4375	-5.48381562346713
0.28125	-0.46875	-5.48381562346713
0.3125	-0.4375	-6.90884046069918
0.375	-0.375	-6.90884046069918
0.3125	-0.375	-6.90884046069918
0.3125	-0.375	-7.52201719151439
0.25	-0.375	-7.52201719151439
0.28125	-0.40625	-7.52201719151439
0.3125	-0.4375	-6.87166923052871
0.3125	-0.375	-6.87166923052871
0.28125	-0.40625	-6.87166923052871
0.0625	-0.1875	0.819201248035976
0.125	-0.25	0.819201248035976
0.125	-0.1875	0.819201248035976
0.125	-0.1875	4.65851329299009
0.125	-0.125	4.65851329299009
0.09375	-0.15625	4.65851329299009
0.0625	-0.1875	4.68680334559446
0.125	-0.1875	4.68680334559446
0.09375	-0.15625	4.68680334559446
0.0625	-0.25	4.69583567513604
0.0625	-0.1875	4.69583567513604
0.03125	-0.21875	4.69583567513604
0	-0.25	4.35822403990872
0.0625	-0.25	4.35822403990872
0.03125	-0.21875	4.35822403990872
0.125	-0.25	1.48785005172423
0.0625	-0.1875	1.48785005172423
0.0625	-0.25	1.48785005172423
0.1875	-0.1875	-5.80726887347579
0.125	-0.25	-5.80726887347579
0.1875	-0.25	-5.80726887347579
0.25	-0.25	-8.03828955703426
0.1875	-0.1875	-8.03828955703426
0.1875	-0.25	-8.03828955703426
0.1875	-0.1875	-0.223395731052701
0.125	-0.125	-0.223395731052701
0.125	-0.1875	-0.223395731052701
0.125	-0.25	-3.43565517063089
0.1875	-0.1875	-3.43565517063089
0.125	-0.1875	-3.43565517063089
0.03125	-0.09375	24.4855767647212
0.0625	-0.125	24.4855767647212
0.0625	-0.09375	24.4855767647212
0.0625	-0.0625	30.338369809857
0.03125	-0.09375	30.338369809857
0.0625	-0.09375	30.338369809857
0	-0.125	23.9690487596974
0.0625	-0.125	23.9690487596974
0.03125	-0.09375	23.9690487596974
0.09375	-0.09375	16.2018564398952
0.0625	-0.125	16.2018564398952
0.09375	-0.125	16.2018564398952
0.125	-0.125	12.5785277086699
0.09375	-0.09375	12.5785277086699
0.09375	-0.125	12.5785277086699
0.09375	-0.09375	25.5886727501709
0.0625	-0.0625	25.5886727501709
0.0625	-0.09375	25.5886727501709
0.0625	-0.125	20.4319583222286
0.09375	-0.09375	20.4319583222286
0.0625	-0.09375	20.4319583222286
0.03125	-0.0625	47.993136364031
0.03125	-0.03125	47.993136364031
0.015625	-0.046875	47.993136364031
0	-0.0625	45.4779596531015
0.03125	-0.0625	45.4779596531015
0.015625	-0.046875	45.4779596531015
0.03125	-0.0625	39.6775579938375
0.0625	-0.0625	39.6775579938375
0.046875	-0.046875	39.6775579938375
0.03125	-0.03125	45.5666600002062
0.03125	-0.0625	45.5666600002062
0.046875	-0.046875	45.5666600002062
0.015625	-0.03125	58.6502556428897
0.015625	-0.015625	58.6502556428897
0.0078125	-0.0234375	58.6502556428897
0	-0.03125	57.5539787568981
0.015625	-0.03125	57.5539787568981
0.0078125	-0.0234375	57.5539787568981
0.03125	-0.03125	56.3379834732006
0.015625	-0.015625	56.3379834732006
0.015625	-0.03125	56.3379834732006
0.0078125	-0.015625	62.6150466599379
0.0078125	-0.0078125	62.6150466599379
0.00390625	-0.01171875	62.6150466599379
0	-0.015625	61.5802898320332
0.0078125	-0.015625	61.5802898320332
0.00390625	-0.01171875	61.5802898320332
0.015625	-0.015625	61.7272037580765
0.0078125	-0.0078125	61.7272037580765
0.0078125	-0.015625	61.7272037580765
0	-0.0078125	62.8932833670223
0.0078125	-0.0078125	62.8932833670223
0.00390625	-0.00390625	62.8932833670223
0	0	63.9506244779474
0	-0.0078125	63.9506244779474
0.00390625	-0.00390625	63.9506244779474
0	-0.0078125	62.9011506059945
0	-0.015625	62.9011506059945
0.00390625	-0.01171875	62.9011506059945
0.0078125	-0.0078125	62.5487195692848
0	-0.0078125	62.5487195692848
0.00390625	-0.01171875	62.5487195692848
0	-0.015625	59.6318581327619
0	-0.03125	59.6318581327619
0.0078125	-0.0234375	59.6318581327619
0.0078125	-0.0234375	60.1925108674048
0.015625	-0.015625	60.1925108674048
0.0078125	-0.015625	60.1925108674048
0	-0.015625	61.0945096326871
0.0078125	-0.0234375	61.0945096326871
0.0078125	-0.015625	61.0945096326871
0	-0.03125	50.5901918299877
0	-0.0625	50.5901918299877
0.015625	-0.046875	50.5901918299877
0.015625	-0.046875	52.8424558484022
0.03125	-0.03125	52.8424558484022
0.015625	-0.03125	52.8424558484022
0	-0.03125	54.4070331677095
0.015625	-0.046875	54.4070331677095
0.015625	-0.03125	54.4070331677095
0.03125	-0.09375	35.6806184042924
0	-0.0625	35.6806184042924
0	-0.09375	35.6806184042924
0	-0.125	28.5825487519105
0.03125	-0.09375	28.5825487519105
0	-0.09375	28.5825487519105
0.03125	-0.09375	35.7013992470295
0.0625	-0.0625	35.7013992470295
0.03125	-0.0625	35.7013992470295
0	-0.0625	38.9238982829344
0.03125	-0.09375	38.9238982829344
0.03125	-0.0625	38.9238982829344
0	-0.1875	10.3157407887594
0.0625	-0.1875	10.3157407887594
0.03125	-0.15625	10.3157407887594
0	-0.125	14.8768455938831
0	-0.1875	14.8768455938831
0.03125	-0.15625	14.8768455938831
0.03125	-0.21875	7.30795617210518
0	-0.1875	7.30795617210518
0	-0.21875	7.30795617210518
0	-0.25	5.59596915033456
0.03125	-0.21875	5.59596915033456
0	-0.21875	5.59596915033456
0.0625	-0.1875	7.69546879637648
0	-0.1875	7.69546879637648
0.03125	-0.21875	7.69546879637648
0.09375	-0.15625	11.7483897085619
0.0625	-0.125	11.7483897085619
0.0625	-0.15625	11.7483897085619
0.0625	-0.1875	8.36822149593352
0.09375	-0.15625	8.36822149593352
0.0625	-0.15625	8.36822149593352
0.09375	-0.15625	8.93459297267337
0.125	-0.125	8.93459297267337
0.09375	-0.125	8.93459297267337
0.0625	-0.125	12.1384134248025
0.09375	-0.15625	12.1384134248025
0.09375	-0.125	12.1384134248025
0.0625	-0.125	18.5140801033862
0	-0.125	18.5140801033862
0.03125	-0.15625	18.5140801033862
0.03125	-0.15625	10.663101295899
0.0625	-0.1875	10.663101295899
0.0625	-0.15625	10.663101295899
0.0625	-0.125	14.3989984941318
0.03125	-0.15625	14.3989984941318
0.0625	-0.15625	14.3989984941318
0.0625	-0.375	2.28404659219748
0.0625	-0.3125	2.28404659219748
0.03125	-0.34375	2.28404659219748
0	-0.375	3.27247515359758
0.0625	-0.375	3.27247515359758
0.03125	-0.34375	3.27247515359758
0.125	-0.375	0.773250585773046
0.0625	-0.3125	0.773250585773046
0.0625	-0.375	0.773250585773046
0.03125	-0.28125	3.0531009912749
0	-0.3125	3.0531009912749
0.03125	-0.3125	3.0531009912749
0.0625	-0.3125	2.4540576469401
0.03125	-0.28125	2.4540576469401
0.03125	-0.3125	2.4540576469401
0.03125	-0.28125	3.70898866511255
0	-0.25	3.70898866511255
0	-0.28125	3.70898866511255
0	-0.3125	3.28102272099051
0.03125	-0.28125	3.28102272099051
0	-0.28125	3.28102272099051
0.03125	-0.34375	3.26914997227353
0	-0.3125	3.26914997227353
0	-0.34375	3.26914997227353
0	-0.375	3.48601060121517
0.03125	-0.34375	3.48601060121517
0	-0.34375	3.48601060121517
0.03125	-0.34375	2.493107466149
0.0625	-0.3125	2.493107466149
0.03125	-0.3125	2.493107466149
0	-0.3125	3.07715391687224
0.03125	-0.34375	3.07715391687224
0.03125	-0.3125	3.07715391687224
0	-0.4375	4.42827292488308
0.0625	-0.4375	4.42827292488308
0.03125	-0.40625	4.42827292488308
0	-0.375	4.34531263675892
0	-0.4375	4.34531263675892
0.03125	-0.40625	4.34531263675892
0	-0.4375	5.20821709255089
0	-0.5	5.20821709255089
0.03125	-0.46875	5.20821709255089
0.0625	-0.4375	4.75246075714127
0	-0.4375	4.75246075714127
0.03125	-0.46875	4.75246075714127
0.0625	-0.4375	1.82881269492572
0.125	-0.375	1.82881269492572
0.0625	-0.375	1.82881269492572
0.0625	-0.375	3.68444449783428
0	-0.375	3.68444449783428
0.03125	-0.40625	3.68444449783428
0.0625	-0.4375	3.55038993917641
0.0625	-0.375	3.55038993917641
0.03125	-0.40625	3.55038993917641
0.125	-0.25	-4.45429180459609
0.125	-0.375	-4.45429180459609
0.1875	-0.3125	-4.45429180459609
0.1875	-0.3125	-8.54767473341922
0.25	-0.25	-8.54767473341922
0.1875	-0.25	-8.54767473341922
0.125	-0.25	-6.33170306779312
0.1875	-0.3125	-6.33170306779312
0.1875	-0.25	-6.33170306779312
0.0625	-0.3125	0.171744112287436
0.125	-0.25	0.171744112287436
0.0625	-0.25	0.171744112287436
0.0625	-0.25	3.52315503391835
0	-0.25	3.52315503391835
0.03125	-0.28125	3.52315503391835
0.0625	-0.3125	2.19762838882951
0.0625	-0.25	2.19762838882951
0.03125	-0.28125	2.19762838882951
0.125	-0.375	-1.28114299531524
0.125	-0.25	-1.28114299531524
0.0625	-0.3125	-1.28114299531524
0.125	-0.75	2.62429215210763
0.125	-0.625	2.62429215210763
0.0625	-0.6875	2.62429215210763
0	-0.75	3.03362810898922
0.125	-0.75	3.03362810898922
0.0625	-0.6875	3.03362810898922
0.25	-0.75	0.671123067689653
0.125	-0.625	0.671123067689653
0.125	-0.75	0.671123067689653
0	-0.625	4.27381986851516
0.125	-0.625	4.27381986851516
0.0625	-0.5625	4.27381986851516
0	-0.5	5.19392904201461
0	-0.625	5.19392904201461
0.0625	-0.5625	5.19392904201461
0	-0.625	4.01606386165859
0	-0.75	4.01606386165859
0.0625	-0.6875	4.01606386165859
0.125	-0.625	3.96892124387974
0	-0.625	3.96892124387974
0.0625	-0.6875	3.96892124387974
0	-0.875	1.45330931836703
0.125	-0.875	1.45330931836703
0.0625	-0.8125	1.45330931836703
0	-0.75	2.20795032090418
0	-0.875	2.20795032090418
0.0625	-0.8125	2.20795032090418
0	-0.875	0.680910308416177
0	-1	0.680910308416177
0.0625	-0.9375	0.680910308416177
0.125	-0.875	1.02821190797032
0	-0.875	1.02821190797032
0.0625	-0.9375	1.02821190797032
0.125	-0.875	0.427606551847904
0.25	-0.75	0.427606551847904
0.125	-0.75	0.427606551847904
0.125	-0.75	2.51621160595084
0	-0.75	2.51621160595084
0.0625	-0.8125	2.51621160595084
0.125	-0.875	1.48997114470725
0.125	-0.75	1.48997114470725
0.0625	-0.8125	1.48997114470725
0.25	-0.625	-2.32355419210945
0.375	-0.625	-2.32355419210945
0.3125	-0.5625	-2.32355419210945
0.25	-0.5	-2.57945324208663
0.25	-0.625	-2.57945324208663
0.3125	-0.5625	-2.57945324208663
0.25	-0.625	-1.55063203324942
0.25	-0.75	-1.55063203324942
0.3125	-0.6875	-1.55063203324942
0.375	-0.625	-2.0279622661633
0.25	-0.625	-2.0279622661633
0.3125	-0.6875	-2.0279622661633
0.375	-0.625	-2.28453760170279
0.5	-0.5	-2.28453760170279
0.375	-0.5	-2.28453760170279
0.3125	-0.5625	-3.69783129161867
0.375	-0.5	-3.69783129161867
0.3125	-0.5	-3.69783129161867
0.25	-0.5	-3.64455644091372
0.3125	-0.5625	-3.64455644091372
0.3125	-0.5	-3.64455644091372
0.375	-0.625	-2.85191164034796
0.375	-0.5	-2.85191164034796
0.3125	-0.5625	-2.85191164034796
0.125	-0.625	0.0374698543393444
0.25	-0.5	0.0374698543393444
0.125	-0.5	0.0374698543393444
0.0625	-0.5625	3.84293833574669
0.125	-0.5	3.84293833574669
0.0625	-0.5	3.84293833574669
0	-0.5	5.05853484361825
0.0625	-0.5625	5.05853484361825
0.0625	-0.5	5.05853484361825
0.125	-0.625	3.09122038881502
0.125	-0.5	3.09122038881502
0.0625	-0.5625	3.09122038881502
0.125	-0.625	-0.493750381035944
0.25	-0.75	-0.493750381035944
0.25	-0.625	-0.493750381035944
0.25	-0.5	-0.936565805935419
0.125	-0.625	-0.936565805935419
0.25	-0.625	-0.936565805935419
0.625	-0.125	-1.06631053701466
0.5	-0.25	-1.06631053701466
0.625	-0.25	-1.06631053701466
0.75	-0.25	-0.612642782585347
0.625	-0.125	-0.612642782585347
0.625	-0.25	-0.612642782585347
0.5	-0.125	2.88362485728645
0.625	-0.125	2.88362485728645
0.5625	-0.0625	2.88362485728645
0.5625	-0.0625	4.91159812723032
0.5	0	4.91159812723032
0.5	-0.0625	4.91159812723032
0.5	-0.125	3.67170369330023
0.5625	-0.0625	3.67170369330023
0.5	-0.0625	3.67170369330023
0.5	-0.25	-0.0998962733120065
0.625	-0.125	-0.0998962733120065
0.5	-0.125	-0.0998962733120065
0.5	-0.375	-2.92818225069825
0.625	-0.375	-2.92818225069825
0.5625	-0.3125	-2.92818225069825
0.5625	-0.3125	-3.72000298469392
0.5	-0.25	-3.72000298469392
0.5	-0.3125	-3.72000298469392
0.5	-0.375	-3.76481408419505
0.5625	-0.3125	-3.76481408419505
0.5	-0.3125	-3.76481408419505
0.5	-0.5	-2.33012868449212
0.625	-0.375	-2.33012868449212
0.5	-0.375	-2.33012868449212
0.625	-0.25	-2.11941788384706
0.625	-0.375	-2.11941788384706
0.6875	-0.3125	-2.11941788384706
0.75	-0.25	-1.63131840380233
0.625	-0.25	-1.63131840380233
0.6875	-0.3125	-1.63131840380233
0.625	-0.25	-2.68060165300137
0.5	-0.25	-2.68060165300137
0.5625	-0.3125	-2.68060165300137
0.625	-0.375	-2.42246834290952
0.625	-0.25	-2.42246834290952
0.5625	-0.3125	-2.42246834290952
0.75	-0.125	1.50123191575907
0.875	-0.125	1.50123191575907
0.8125	-0.0625	1.50123191575907
0.75	0	2.50706098820143
0.75	-0.125	2.50706098820143
0.8125	-0.0625	2.50706098820143
0.75	-0.25	0.420766816099014
0.875	-0.125	0.420766816099014
0.75	-0.125	0.420766816099014
0.875	0	1.09470501883307
0.875	-0.125	1.09470501883307
0.9375	-0.0625	1.09470501883307
1	0	0.72000738792183
0.875	0	0.72000738792183
0.9375	-0.0625	0.72000738792183
0.875	0	2.34555396308048
0.75	0	2.34555396308048
0.8125	-0.0625	2.34555396308048
0.875	-0.125	1.54536223976167
0.875	0	1.54536223976167
0.8125	-0.0625	1.54536223976167
0.625	0	3.74244815589066
0.625	-0.125	3.74244815589066
0.6875	-0.0625	3.74244815589066
0.75	0	3.88771363458862
0.625	0	3.88771363458862
0.6875	-0.0625	3.88771363458862
0.625	0	5.01747331068194
0.5	0	5.01747331068194
0.5625	-0.0625	5.01747331068194
0.625	-0.125	4.0366216073822
0.625	0	4.0366216073822
0.5625	-0.0625	4.0366216073822
0.625	-0.125	0.55269664869782
0.75	-0.25	0.55269664869782
0.75	-0.125	0.55269664869782
0.75	-0.125	2.92548257900781
0.75	0	2.92548257900781
0.6875	-0.0625	2.92548257900781
0.625	-0.125	2.43371617802659
0.75	-0.125	2.43371617802659
0.6875	-0.0625	2.43371617802659
0.25	-0.125	-1.27912455060998
0.375	-0.125	-1.27912455060998
0.3125	-0.0625	-1.27912455060998
0.25	-0.0625	2.24253303076279
0.3125	-0.0625	2.24253303076279
0.28125	-0.03125	2.24253303076279
0.25	0	3.5980153892788
0.25	-0.0625	3.5980153892788
0.28125	-0.03125	3.5980153892788
0.25	-0.125	0.192016004854131
0.3125	-0.0625	0.192016004854131
0.25	-0.0625	0.192016004854131
0.3125	-0.1875	-6.32200125519379
0.25	-0.125	-6.32200125519379
0.25	-0.1875	-6.32200125519379
0.25	-0.25	-8.53869907189935
0.3125	-0.1875	-8.53869907189935
0.25	-0.1875	-8.53869907189935
0.375	-0.125	-4.45450017121274
0.25	-0.125	-4.45450017121274
0.3125	-0.1875	-4.45450017121274
0.375	-0.0625	3.57354665909426
0.4375	-0.0625	3.57354665909426
0.40625	-0.03125	3.57354665909426
0.375	0	3.75307365576924
0.375	-0.0625	3.75307365576924
0.40625	-0.03125	3.75307365576924
0.375	-0.125	1.82098012762953
0.4375	-0.0625	1.82098012762953
0.375	-0.0625	1.82098012762953
0.4375	0	4.77268000760574
0.4375	-0.0625	4.77268000760574
0.46875	-0.03125	4.77268000760574
0.5	0	5.22841355843562
0.4375	0	5.22841355843562
0.46875	-0.03125	5.22841355843562
0.4375	0	4.46245763028791
0.375	0	4.46245763028791
0.40625	-0.03125	4.46245763028791
0.4375	-0.0625	4.48059427094129
0.4375	0	4.48059427094129
0.40625	-0.03125	4.48059427094129
0.3125	0	2.85054951343257
0.3125	-0.0625	2.85054951343257
0.34375	-0.03125	2.85054951343257
0.375	0	3.46590221005072
0.3125	0	3.46590221005072
0.34375	-0.03125	3.46590221005072
0.3125	0	3.61846968973409
0.25	0	3.61846968973409
0.28125	-0.03125	3.61846968973409
0.3125	-0.0625	2.83050859461907
0.3125	0	2.83050859461907
0.28125	-0.03125	2.83050859461907
0.3125	-0.0625	0.777301827726933
0.375	-0.125	0.777301827726933
0.375	-0.0625	0.777301827726933
0.375	-0.0625	3.33044085847586
0.375	0	3.33044085847586
0.34375	-0.03125	3.33044085847586
0.3125	-0.0625	2.31857017361562
0.375	-0.0625	2.31857017361562
0.34375	-0.03125	2.31857017361562
0.125	-0.0625	12.5588343303669
0.1875	-0.0625	12.5588343303669
0.15625	-0.03125	12.5588343303669
0.15625	-0.03125	19.4466076770792
0.125	0	19.4466076770792
0.125	-0.03125	19.4466076770792
0.125	-0.0625	17.8378929041779
0.15625	-0.03125	17.8378929041779
0.125	-0.03125	17.8378929041779
0.125	-0.125	10.2482180737117
0.1875	-0.0625	10.2482180737117
0.125	-0.0625	10.2482180737117
0.1875	0	7.75660369333028
0.1875	-0.0625	7.75660369333028
0.21875	-0.03125	7.75660369333028
0.25	0	6.56076757432599
0.1875	0	6.56076757432599
0.21875	-0.03125	6.56076757432599
0.1875	0	15.0478454474686
0.125	0	15.0478454474686
0.15625	-0.03125	15.0478454474686
0.1875	-0.0625	10.383311071938
0.1875	0	10.383311071938
0.15625	-0.03125	10.383311071938
0.0625	-0.03125	36.576609687944
0.09375	-0.03125	36.576609687944
0.078125	-0.015625	36.576609687944
0.0625	0	41.4641036217262
0.0625	-0.03125	41.4641036217262
0.078125	-0.015625	41.4641036217262
0.078125	-0.046875	37.5240612751656
0.0625	-0.03125	37.5240612751656
0.0625	-0.046875	37.5240612751656
0.0625	-0.0625	35.1100922637581
0.078125	-0.046875	35.1100922637581
0.0625	-0.046875	35.1100922637581
0.09375	-0.03125	35.0246374446366
0.0625	-0.03125	35.0246374446366
0.078125	-0.046875	35.0246374446366
0.09375	0	30.2346466611179
0.09375	-0.03125	30.2346466611179
0.109375	-0.015625	30.2346466611179
0.125	0	27.3853204995209
0.09375	0	27.3853204995209
0.109375	-0.015625	27.3853204995209
0.09375	0	38.0346555267067
0.0625	0	38.0346555267067
0.078125	-0.015625	38.0346555267067
0.09375	-0.03125	33.7188122723403
0.09375	0	33.7188122723403
0.078125	-0.015625	33.7188122723403
0.046875	-0.015625	54.590244109745
0.03125	0	54.590244109745
0.03125	-0.015625	54.590244109745
0.03125	-0.03125	52.9872629969961
0.046875	-0.015625	52.9872629969961
0.03125	-0.015625	52.9872629969961
0.0625	0	50.7250417360001
0.03125	0	50.7250417360001
0.046875	-0.015625	50.7250417360001
0.0234375	-0.0078125	61.2266464597336
0.015625	0	61.2266464597336
0.015625	-0.0078125	61.2266464597336
0.015625	-0.015625	60.2951974161438
0.0234375	-0.0078125	60.2951974161438
0.015625	-0.0078125	60.2951974161438
0.03125	0	59.7846950811086
0.015625	0	59.7846950811086
0.0234375	-0.0078125	59.7846950811086
0.0078125	0	63.2867723730069
0.0078125	-0.0078125	63.2867723730069
0.01171875	-0.00390625	63.2867723730069
0.015625	0	62.2726475250342
0.0078125	0	62.2726475250342
0.01171875	-0.00390625	62.2726475250342
0.0078125	0	63.2511401055483
0	0	63.2511401055483
0.00390625	-0.00390625	63.2511401055483
0.0078125	-0.0078125	63.618599437389
0.0078125	0	63.618599437389
0.00390625	-0.00390625	63.618599437389
0.0078125	-0.0078125	61.765729939
0.015625	-0.015625	61.765729939
0.015625	-0.0078125	61.765729939
0.015625	-0.0078125	62.3704490967393
0.015625	0	62.3704490967393
0.01171875	-0.00390625	62.3704490967393
0.0078125	-0.0078125	61.9664091092466
0.015625	-0.0078125	61.9664091092466
0.01171875	-0.00390625	61.9664091092466
0.015625	-0.015625	56.4079445807057
0.03125	-0.03125	56.4079445807057
0.03125	-0.015625	56.4079445807057
0.03125	-0.015625	57.7611162805251
0.03125	0	57.7611162805251
0.0234375	-0.0078125	57.7611162805251
0.015625	-0.015625	58.7635677378549
0.03125	-0.015625	58.7635677378549
0.0234375	-0.0078125	58.7635677378549
0.046875	-0.046875	43.9112522827988
0.0625	-0.03125	43.9112522827988
0.046875	-0.03125	43.9112522827988
0.03125	-0.03125	47.2964253796676
0.046875	-0.046875	47.2964253796676
0.046875	-0.03125	47.2964253796676
0.046875	-0.046875	38.3658170499897
0.0625	-0.0625	38.3658170499897
0.0625	-0.046875	38.3658170499897
0.0625	-0.03125	40.9816508784369
0.046875	-0.046875	40.9816508784369
0.0625	-0.046875	40.9816508784369
0.0625	-0.03125	45.5943561615854
0.0625	0	45.5943561615854
0.046875	-0.015625	45.5943561615854
0.046875	-0.015625	49.9857560313851
0.03125	-0.03125	49.9857560313851
0.046875	-0.03125	49.9857560313851
0.0625	-0.03125	46.2310499445803
0.046875	-0.015625	46.2310499445803
0.046875	-0.03125	46.2310499445803
0.09375	-0.09375	20.3087519773749
0.125	-0.0625	20.3087519773749
0.09375	-0.0625	20.3087519773749
0.0625	-0.0625	25.5279039804053
0.09375	-0.09375	25.5279039804053
0.09375	-0.0625	25.5279039804053
0.125	-0.125	14.3108542719652
0.125	-0.0625	14.3108542719652
0.09375	-0.09375	14.3108542719652
0.09375	-0.03125	23.1029379548519
0.125	-0.0625	23.1029379548519
0.125	-0.03125	23.1029379548519
0.125	-0.03125	23.8411989075456
0.125	0	23.8411989075456
0.109375	-0.015625	23.8411989075456
0.09375	-0.03125	26.2700509125031
0.125	-0.03125	26.2700509125031
0.109375	-0.015625	26.2700509125031
0.09375	-0.0625	29.7855372142095
0.09375	-0.03125	29.7855372142095
0.078125	-0.046875	29.7855372142095
0.0625	-0.0625	30.7201957151744
0.09375	-0.0625	30.7201957151744
0.078125	-0.046875	30.7201957151744
0.125	-0.0625	24.4045997495867
0.09375	-0.03125	24.4045997495867
0.09375	-0.0625	24.4045997495867
0.1875	-0.1875	-3.42617506510809
0.25	-0.125	-3.42617506510809
0.1875	-0.125	-3.42617506510809
0.125	-0.125	-0.224467672148272
0.1875	-0.1875	-0.224467672148272
0.1875	-0.125	-0.224467672148272
0.1875	-0.1875	-8.03334792212724
0.25	-0.25	-8.03334792212724
0.25	-0.1875	-8.03334792212724
0.25	-0.125	-5.79640819459744
0.1875	-0.1875	-5.79640819459744
0.25	-0.1875	-5.79640819459744
0.1875	-0.0625	1.5053903113008
0.25	-0.125	1.5053903113008
0.25	-0.0625	1.5053903113008
0.25	-0.0625	4.42457229114357
0.25	0	4.42457229114357
0.21875	-0.03125	4.42457229114357
0.1875	-0.0625	4.72873033232534
0.25	-0.0625	4.72873033232534
0.21875	-0.03125	4.72873033232534
0.1875	-0.0625	4.65734750631856
0.125	-0.125	4.65734750631856
0.1875	-0.125	4.65734750631856
0.25	-0.125	0.823777452236529
0.1875	-0.0625	0.823777452236529
0.1875	-0.125	0.823777452236529
0.375	-0.3125	-6.87753501485169
0.4375	-0.3125	-6.87753501485169
0.40625	-0.28125	-6.87753501485169
0.375	-0.25	-7.52182326699116
0.375	-0.3125	-7.52182326699116
0.40625	-0.28125	-7.52182326699116
0.375	-0.375	-6.91337439102779
0.4375	-0.3125	-6.91337439102779
0.375	-0.3125	-6.91337439102779
0.4375	-0.25	-5.50700192017388
0.4375	-0.3125	-5.50700192017388
0.46875	-0.28125	-5.50700192017388
0.5	-0.25	-4.67851896879083
0.4375	-0.25	-4.67851896879083
0.46875	-0.28125	-4.67851896879083
0.4375	-0.25	-6.58980689504282
0.375	-0.25	-6.58980689504282
0.40625	-0.28125	-6.58980689504282
0.4375	-0.3125	-6.12284399225807
0.4375	-0.25	-6.12284399225807
0.40625	-0.28125	-6.12284399225807
0.3125	-0.3125	-9.06403922814081
0.375	-0.25	-9.06403922814081
0.3125	-0.25	-9.06403922814081
0.25	-0.25	-9.7226115459332
0.3125	-0.3125	-9.7226115459332
0.3125	-0.25	-9.7226115459332
0.3125	-0.3125	-8.17598718720871
0.375	-0.375	-8.17598718720871
0.375	-0.3125	-8.17598718720871
0.375	-0.25	-8.5603226674062
0.3125	-0.3125	-8.5603226674062
0.375	-0.3125	-8.5603226674062
0.375	-0.375	-3.65571140653724
0.5	-0.5	-3.65571140653724
0.5	-0.375	-3.65571140653724
0.4375	-0.3125	-4.66310224016538
0.5	-0.375	-4.66310224016538
0.5	-0.3125	-4.66310224016538
0.5	-0.3125	-4.37086109581614
0.5	-0.25	-4.37086109581614
0.46875	-0.28125	-4.37086109581614
0.4375	-0.3125	-5.05355406662848
0.5	-0.3125	-5.05355406662848
0.46875	-0.28125	-5.05355406662848
0.375	-0.375	-5.40960315299858
0.5	-0.375	-5.40960315299858
0.4375	-0.3125	-5.40960315299858
0.5	-0.125	-0.930287567749421
0.375	-0.125	-0.930287567749421
0.4375	-0.1875	-0.930287567749421
0.5	-0.25	-1.9926006696031
0.5	-0.125	-1.9926006696031
0.4375	-0.1875	-1.9926006696031
0.4375	-0.0625	3.41526693746024
0.5	-0.125	3.41526693746024
0.5	-0.0625	3.41526693746024
0.5	-0.0625	5.07545852497044
0.5	0	5.07545852497044
0.46875	-0.03125	5.07545852497044
0.4375	-0.0625	4.49946399848103
0.5	-0.0625	4.49946399848103
0.46875	-0.03125	4.49946399848103
0.375	-0.125	1.63598993668467
0.5	-0.125	1.63598993668467
0.4375	-0.0625	1.63598993668467
0.3125	-0.1875	-7.01942272488909
0.375	-0.25	-7.01942272488909
0.375	-0.1875	-7.01942272488909
0.375	-0.125	-4.90785707949892
0.3125	-0.1875	-4.90785707949892
0.375	-0.1875	-4.90785707949892
0.3125	-0.1875	-9.11086698709308
0.25	-0.25	-9.11086698709308
0.3125	-0.25	-9.11086698709308
0.375	-0.25	-8.3722210896588
0.3125	-0.1875	-8.3722210896588
0.3125	-0.25	-8.3722210896588
0.4375	-0.1875	-5.50408573958336
0.375	-0.25	-5.50408573958336
0.4375	-0.25	-5.50408573958336
0.5	-0.25	-4.20366503267226
0.4375	-0.1875	-4.20366503267226
0.4375	-0.25	-4.20366503267226
0.4375	-0.1875	-3.44687430346431
0.375	-0.125	-3.44687430346431
0.375	-0.1875	-3.44687430346431
0.375	-0.25	-5.5237193607657
0.4375	-0.1875	-5.5237193607657
0.375	-0.1875	-5.5237193607657
0.75	-0.75	-0.0160903956025613
1	-0.5	-0.0160903956025613
0.75	-0.5	-0.0160903956025613
0.5	-0.5	-0.352872978015125
0.75	-0.75	-0.352872978015125
0.75	-0.5	-0.352872978015125
1	-1	0.00949058859755172
1	-0.5	0.00949058859755172
0.75	-0.75	0.00949058859755172
0.875	-0.375	-0.428826343205237
1	-0.25	-0.428826343205237
0.875	-0.25	-0.428826343205237
0.75	-0.25	-0.668127586735484
0.875	-0.375	-0.668127586735484
0.875	-0.25	-0.668127586735484
0.875	-0.375	-0.128800396053187
1	-0.5	-0.128800396053187
1	-0.375	-0.128800396053187
1	-0.25	-0.202418653528421
0.875	-0.375	-0.202418653528421
1	-0.375	-0.202418653528421
0.875	-0.125	0.110124286147419
1	-0.25	0.110124286147419
1	-0.125	0.110124286147419
1	-0.125	0.193979757341367
1	0	0.193979757341367
0.9375	-0.0625	0.193979757341367
0.875	-0.125	0.481572740779702
1	-0.125	0.481572740779702
0.9375	-0.0625	0.481572740779702
0.875	-0.125	-0.11180740073026
0.75	-0.25	-0.11180740073026
0.875	-0.25	-0.11180740073026
1	-0.25	-0.0999565542385798
0.875	-0.125	-0.0999565542385798
0.875	-0.25	-0.0999565542385798
0.625	-0.375	-1.13178867533516
0.75	-0.5	-1.13178867533516
0.75	-0.375	-1.13178867533516
0.75	-0.375	-1.47058955873891
0.75	-0.25	-1.47058955873891
0.6875	-0.3125	-1.47058955873891
0.625	-0.375	-1.74226667699532
0.75	-0.375	-1.74226667699532
0.6875	-0.3125	-1.74226667699532
0.5	-0.5	-1.25008628345047
0.75	-0.5	-1.25008628345047
0.625	-0.375	-1.25008628345047
0.75	-0.5	-0.260197978342031
1	-0.5	-0.260197978342031
0.875	-0.375	-0.260197978342031
0.875	-0.375	-1.02011295120316
0.75	-0.25	-1.02011295120316
0.75	-0.375	-1.02011295120316
0.75	-0.5	-0.699120696382433
0.875	-0.375	-0.699120696382433
0.75	-0.375	-0.699120696382433
0.875	0.375	-0.695476005635995
0.75	0.5	-0.695476005635995
0.75	0.375	-0.695476005635995
0.75	0.25	-1.00030860463897
0.875	0.375	-1.00030860463897
0.75	0.375	-1.00030860463897
1	0.5	-0.271807446892654
0.75	0.5	-0.271807446892654
0.875	0.375	-0.271807446892654
0.75	0.5	-1.24049485805699
0.5	0.5	-1.24049485805699
0.625	0.375	-1.24049485805699
0.75	0.375	-1.69513368201435
0.625	0.375	-1.69513368201435
0.6875	0.3125	-1.69513368201435
0.75	0.25	-1.43360305785914
0.75	0.375	-1.43360305785914
0.6875	0.3125	-1.43360305785914
0.75	0.5	-1.10927368205404
0.625	0.375	-1.10927368205404
0.75	0.375	-1.10927368205404
0.875	0.125	-0.100777347947823
1	0.25	-0.100777347947823
0.875	0.25	-0.100777347947823
0.75	0.25	-0.12338599960707
0.875	0.125	-0.12338599960707
0.875	0.25	-0.12338599960707
1	0.125	0.478747180707511
0.875	0.125	0.478747180707511
0.9375	0.0625	0.478747180707511
1	0	0.194069847267216
1	0.125	0.194069847267216
0.9375	0.0625	0.194069847267216
1	0.25	0.110493686480784
0.875	0.125	0.110493686480784
1	0.125	0.110493686480784
0.875	0.375	-0.200041018071188
1	0.25	-0.200041018071188
1	0.375	-0.200041018071188
1	0.5	-0.132015656948392
0.875	0.375	-0.132015656948392
1	0.375	-0.132015656948392
0.875	0.375	-0.659110375066546
0.75	0.25	-0.659110375066546
0.875	0.25	-0.659110375066546
1	0.25	-0.420111483332578
0.875	0.375	-0.420111483332578
0.875	0.25	-0.420111483332578
1	0.5	0.00555963876580659
1	1	0.00555963876580659
0.75	0.75	0.00555963876580659
0.75	0.75	-0.354651173200802
0.5	0.5	-0.354651173200802
0.75	0.5	-0.354651173200802
1	0.5	-0.0315289185108351
0.75	0.75	-0.0315289185108351
0.75	0.5	-0.0315289185108351
0.4375	0.1875	-5.57272456461658
0.375	0.25	-5.57272456461658
0.375	0.1875	-5.57272456461658
0.375	0.125	-3.55144315307602
0.4375	0.1875	-3.55144315307602
0.375	0.1875	-3.55144315307602
0.4375	0.1875	-4.21682615557358
0.5	0.25	-4.21682615557358
0.4375	0.25	-4.21682615557358
0.375	0.25	-5.51862688353366
0.4375	0.1875	-5.51862688353366
0.4375	0.25	-5.51862688353366
0.3125	0.1875	-8.3730808927844
0.375	0.25	-8.3730808927844
0.3125	0.25	-8.3730808927844
0.25	0.25	-9.09651862953145
0.3125	0.1875	-9.09651862953145
0.3125	0.25	-9.09651862953145
0.3125	0.1875	-5.02227284872434
0.375	0.125	-5.02227284872434
0.375	0.1875	-5.02227284872434
0.375	0.25	-7.06819214168836
0.3125	0.1875	-7.06819214168836
0.375	0.1875	-7.06819214168836
0.5	0.125	1.51965694240419
0.375	0.125	1.51965694240419
0.4375	0.0625	1.51965694240419
0.5	0.0625	4.42038357362638
0.4375	0.0625	4.42038357362638
0.46875	0.03125	4.42038357362638
0.5	0	5.02500482208941
0.5	0.0625	5.02500482208941
0.46875	0.03125	5.02500482208941
0.5	0.125	3.31618534538623
0.4375	0.0625	3.31618534538623
0.5	0.0625	3.31618534538623
0.5	0.125	-2.04639959758579
0.5	0.25	-2.04639959758579
0.4375	0.1875	-2.04639959758579
0.375	0.125	-1.03332446952607
0.5	0.125	-1.03332446952607
0.4375	0.1875	-1.03332446952607
0.5	0.375	-5.34355676001027
0.375	0.375	-5.34355676001027
0.4375	0.3125	-5.34355676001027
0.5	0.3125	-4.98995864928113
0.4375	0.3125	-4.98995864928113
0.46875	0.28125	-4.98995864928113
0.5	0.25	-4.32354499420283
0.5	0.3125	-4.32354499420283
0.46875	0.28125	-4.32354499420283
0.5	0.375	-4.60061879141632
0.4375	0.3125	-4.60061879141632
0.5	0.3125	-4.60061879141632
0.5	0.5	-3.64582314586714
0.375	0.375	-3.64582314586714
0.5	0.375	-3.64582314586714
0.3125	0.3125	-8.45097223583078
0.375	0.25	-8.45097223583078
0.375	0.3125	-8.45097223583078
0.375	0.375	-8.05233006306888
0.3125	0.3125	-8.05233006306888
0.375	0.3125	-8.05233006306888
0.3125	0.3125	-9.60250619477445
0.25	0.25	-9.60250619477445
0.3125	0.25	-9.60250619477445
0.375	0.25	-8.97018914908874
0.3125	0.3125	-8.97018914908874
0.3125	0.25	-8.97018914908874
0.4375	0.25	-6.0607650345689
0.4375	0.3125	-6.0607650345689
0.40625	0.28125	-6.0607650345689
0.375	0.25	-6.5477847500698
0.4375	0.25	-6.5477847500698
0.40625	0.28125	-6.5477847500698
0.4375	0.25	-4.64770059267445
0.5	0.25	-4.64770059267445
0.46875	0.28125	-4.64770059267445
0.4375	0.3125	-5.45126922459776
0.4375	0.25	-5.45126922459776
0.46875	0.28125	-5.45126922459776
0.4375	0.3125	-6.81653114058093
0.375	0.375	-6.81653114058093
0.375	0.3125	-6.81653114058093
0.375	0.3125	-7.44132727280385
0.375	0.25	-7.44132727280385
0.40625	0.28125	-7.44132727280385
0.4375	0.3125	-6.78768818419467
0.375	0.3125	-6.78768818419467
0.40625	0.28125	-6.78768818419467
0.1875	0.0625	0.650089059349985
0.25	0.125	0.650089059349985
0.1875	0.125	0.650089059349985
0.1875	0.125	4.46275143168781
0.125	0.125	4.46275143168781
0.15625	0.09375	4.46275143168781
0.1875	0.0625	4.52198870366528
0.1875	0.125	4.52198870366528
0.15625	0.09375	4.52198870366528
0.25	0.0625	4.64902532801686
0.1875	0.0625	4.64902532801686
0.21875	0.03125	4.64902532801686
0.25	0	4.3718892358542
0.25	0.0625	4.3718892358542
0.21875	0.03125	4.3718892358542
0.25	0.125	1.34962026729909
0.1875	0.0625	1.34962026729909
0.25	0.0625	1.34962026729909
0.1875	0.1875	-5.91524050812647
0.25	0.125	-5.91524050812647
0.25	0.1875	-5.91524050812647
0.25	0.25	-8.04384520471074
0.1875	0.1875	-8.04384520471074
0.25	0.1875	-8.04384520471074
0.1875	0.1875	-0.381011957115852
0.125	0.125	-0.381011957115852
0.1875	0.125	-0.381011957115852
0.25	0.125	-3.58128143907914
0.1875	0.1875	-3.58128143907914
0.1875	0.125	-3.58128143907914
0.09375	0.03125	24.3419205431878
0.125	0.0625	24.3419205431878
0.09375	0.0625	24.3419205431878
0.0625	0.0625	30.2516164201412
0.09375	0.03125	30.2516164201412
0.09375	0.0625	30.2516164201412
0.125	0	23.9896631671237
0.125	0.0625	23.9896631671237
0.09375	0.03125	23.9896631671237
0.125	0.09375	16.0995001079888
0.09375	0.09375	16.0995001079888
0.109375	0.078125	16.0995001079888
0.125	0.0625	15.806411793272
0.125	0.09375	15.806411793272
0.109375	0.078125	15.806411793272
0.125	0.125	12.3263572680968
0.09375	0.09375	12.3263572680968
0.125	0.09375	12.3263572680968
0.09375	0.0625	22.8388644655266
0.09375	0.09375	22.8388644655266
0.078125	0.078125	22.8388644655266
0.0625	0.0625	28.0543197765637
0.09375	0.0625	28.0543197765637
0.078125	0.078125	28.0543197765637
0.09375	0.0625	20.0412363645433
0.125	0.0625	20.0412363645433
0.109375	0.078125	20.0412363645433
0.09375	0.09375	20.3776910007022
0.09375	0.0625	20.3776910007022
0.109375	0.078125	20.3776910007022
0.0625	0.03125	47.9995706179765
0.03125	0.03125	47.9995706179765
0.046875	0.015625	47.9995706179765
0.0625	0	45.5586967182337
0.0625	0.03125	45.5586967182337
0.046875	0.015625	45.5586967182337
0.0625	0.03125	39.6237741763381
0.0625	0.0625	39.6237741763381
0.046875	0.046875	39.6237741763381
0.03125	0.03125	45.5143253751466
0.0625	0.03125	45.5143253751466
0.046875	0.046875	45.5143253751466
0.03125	0.015625	58.6786635996041
0.015625	0.015625	58.6786635996041
0.0234375	0.0078125	58.6786635996041
0.03125	0	57.6715682878744
0.03125	0.015625	57.6715682878744
0.0234375	0.0078125	57.6715682878744
0.03125	0.03125	56.3392660200978
0.015625	0.015625	56.3392660200978
0.03125	0.015625	56.3392660200978
0.015625	0.0078125	61.9434354976857
0.0078125	0.0078125	61.9434354976857
0.01171875	0.00390625	61.9434354976857
0.015625	0	62.34597299296
0.015625	0.0078125	62.34597299296
0.01171875	0.00390625	62.34597299296
0.015625	0.015625	61.3771475102276
0.0078125	0.0078125	61.3771475102276
0.015625	0.0078125	61.3771475102276
0.0078125	0	63.6165876152837
0.0078125	0.0078125	63.6165876152837
0.00390625	0.00390625	63.6165876152837
0	0	63.2549903618856
0.0078125	0	63.2549903618856
0.00390625	0.00390625	63.2549903618856
0.0078125	0	62.2715167850918
0.015625	0	62.2715167850918
0.01171875	0.00390625	62.2715167850918
0.0078125	0.0078125	63.2838466708332
0.0078125	0	63.2838466708332
0.01171875	0.00390625	63.2838466708332
0.015625	0	59.7564291994647
0.03125	0	59.7564291994647
0.0234375	0.0078125	59.7564291994647
0.0234375	0.0078125	60.6048034959453
0.015625	0.015625	60.6048034959453
0.015625	0.0078125	60.6048034959453
0.015625	0	60.8265275318833
0.0234375	0.0078125	60.8265275318833
0.015625	0.0078125	60.8265275318833
0.03125	0	50.6819296957903
0.0625	0	50.6819296957903
0.046875	0.015625	50.6819296957903
0.046875	0.015625	52.8362067389989
0.03125	0.03125	52.8362067389989
0.03125	0.015625	52.8362067389989
0.03125	0	54.4824764964266
0.046875	0.015625	54.4824764964266
0.03125	0.015625	54.4824764964266
0.09375	0.03125	35.8701318953098
0.0625	0	35.8701318953098
0.09375	0	35.8701318953098
0.125	0	28.7764269875514
0.09375	0.03125	28.7764269875514
0.09375	0	28.7764269875514
0.09375	0.03125	35.6845594061894
0.0625	0.0625	35.6845594061894
0.0625	0.03125	35.6845594061894
0.0625	0	39.0330652380656
0.09375	0.03125	39.0330652380656
0.0625	0.03125	39.0330652380656
0.1875	0	10.3630108189963
0.1875	0.0625	10.3630108189963
0.15625	0.03125	10.3630108189963
0.125	0	15.0254646170902
0.1875	0	15.0254646170902
0.15625	0.03125	15.0254646170902
0.1875	0	6.55234711023053
0.25	0	6.55234711023053
0.21875	0.03125	6.55234711023053
0.1875	0.0625	7.73442721515429
0.1875	0	7.73442721515429
0.21875	0.03125	7.73442721515429
0.125	0.0625	9.92783144203778
0.1875	0.0625	9.92783144203778
0.15625	0.09375	9.92783144203778
0.15625	0.09375	8.71413997419713
0.125	0.125	8.71413997419713
0.125	0.09375	8.71413997419713
0.125	0.0625	11.9358183985237
0.15625	0.09375	11.9358183985237
0.125	0.09375	11.9358183985237
0.125	0.0625	18.5623528816881
0.125	0	18.5623528816881
0.15625	0.03125	18.5623528816881
0.1875	0.0625	12.493907470498
0.125	0.0625	12.493907470498
0.15625	0.03125	12.493907470498
0.375	0.0625	2.21794034953719
0.3125	0.0625	2.21794034953719
0.34375	0.03125	2.21794034953719
0.375	0	3.27001321578523
0.375	0.0625	3.27001321578523
0.34375	0.03125	3.27001321578523
0.375	0.125	0.640266322533333
0.3125	0.0625	0.640266322533333
0.375	0.0625	0.640266322533333
0.3125	0	2.75951964451626
0.3125	0.0625	2.75951964451626
0.28125	0.03125	2.75951964451626
0.25	0	3.59672315698398
0.3125	0	3.59672315698398
0.28125	0.03125	3.59672315698398
0.3125	0	3.4435181718955
0.375	0	3.4435181718955
0.34375	0.03125	3.4435181718955
0.3125	0.0625	2.78339610221763
0.3125	0	2.78339610221763
0.34375	0.03125	2.78339610221763
0.4375	0	4.42365211509829
0.4375	0.0625	4.42365211509829
0.40625	0.03125	4.42365211509829
0.375	0	4.44151487312595
0.4375	0	4.44151487312595
0.40625	0.03125	4.44151487312595
0.4375	0	5.20897006385348
0.5	0	5.20897006385348
0.46875	0.03125	5.20897006385348
0.4375	0.0625	4.71822326411522
0.4375	0	4.71822326411522
0.46875	0.03125	4.71822326411522
0.4375	0.0625	1.69690450307176
0.375	0.125	1.69690450307176
0.375	0.0625	1.69690450307176
0.375	0.0625	3.69402638753272
0.375	0	3.69402638753272
0.40625	0.03125	3.69402638753272
0.4375	0.0625	3.48295267507625
0.375	0.0625	3.48295267507625
0.40625	0.03125	3.48295267507625
0.25	0.125	-4.6046077687208
0.375	0.125	-4.6046077687208
0.3125	0.1875	-4.6046077687208
0.3125	0.1875	-8.57023703634258
0.25	0.25	-8.57023703634258
0.25	0.1875	-8.57023703634258
0.25	0.125	-6.44950809824458
0.3125	0.1875	-6.44950809824458
0.25	0.1875	-6.44950809824458
0.3125	0.0625	0.0225133275503449
0.25	0.125	0.0225133275503449
0.25	0.0625	0.0225133275503449
0.25	0.0625	3.53615926142512
0.25	0	3.53615926142512
0.28125	0.03125	3.53615926142512
0.3125	0.0625	2.12698087867037
0.25	0.0625	2.12698087867037
0.28125	0.03125	2.12698087867037
0.375	0.125	-1.44834827538304
0.25	0.125	-1.44834827538304
0.3125	0.0625	-1.44834827538304
0.75	0.125	2.39375322555722
0.625	0.125	2.39375322555722
0.6875	0.0625	2.39375322555722
0.75	0	2.89561592456398
0.75	0.125	2.89561592456398
0.6875	0.0625	2.89561592456398
0.75	0.25	0.530429333601662
0.625	0.125	0.530429333601662
0.75	0.125	0.530429333601662
0.625	0	3.9839779562586
0.625	0.125	3.9839779562586
0.5625	0.0625	3.9839779562586
0.5	0	4.98956023692306
0.625	0	4.98956023692306
0.5625	0.0625	4.98956023692306
0.625	0	3.87147264927755
0.75	0	3.87147264927755
0.6875	0.0625	3.87147264927755
0.625	0.125	3.70015635605284
0.625	0	3.70015635605284
0.6875	0.0625	3.70015635605284
0.875	0	1.5262472398973
0.875	0.125	1.5262472398973
0.8125	0.0625	1.5262472398973
0.75	0	2.33501140236925
0.875	0	2.33501140236925
0.8125	0.0625	2.33501140236925
0.875	0	0.717558682266004
1	0	0.717558682266004
0.9375	0.0625	0.717558682266004
0.875	0.125	1.08424951068915
0.875	0	1.08424951068915
0.9375	0.0625	1.08424951068915
0.875	0.125	0.395088962777667
0.75	0.25	0.395088962777667
0.75	0.125	0.395088962777667
0.75	0.125	2.47695041444145
0.75	0	2.47695041444145
0.8125	0.0625	2.47695041444145
0.875	0.125	1.46654849581822
0.75	0.125	1.46654849581822
0.8125	0.0625	1.46654849581822
0.625	0.25	-2.37012813855882
0.625	0.375	-2.37012813855882
0.5625	0.3125	-2.37012813855882
0.5	0.25	-2.64411907636161
0.625	0.25	-2.64411907636161
0.5625	0.3125	-2.64411907636161
0.625	0.25	-1.59659405885496
0.75	0.25	-1.59659405885496
0.6875	0.3125	-1.59659405885496
0.625	0.375	-2.06654592191682
0.625	0.25	-2.06654592191682
0.6875	0.3125	-2.06654592191682
0.625	0.375	-2.316302665175
0.5	0.5	-2.316302665175
0.5	0.375	-2.316302665175
0.5625	0.3125	-3.70497580966698
0.5	0.375	-3.70497580966698
0.5	0.3125	-3.70497580966698
0.5	0.25	-3.66772722719823
0.5625	0.3125	-3.66772722719823
0.5	0.3125	-3.66772722719823
0.625	0.375	-2.87598923438836
0.5	0.375	-2.87598923438836
0.5625	0.3125	-2.87598923438836
0.625	0.125	-0.157269774477046
0.5	0.25	-0.157269774477046
0.5	0.125	-0.157269774477046
0.5625	0.0625	3.58020909930764
0.5	0.125	3.58020909930764
0.5	0.0625	3.58020909930764
0.5	0	4.85186661788424
0.5625	0.0625	4.85186661788424
0.5	0.0625	4.85186661788424
0.625	0.125	2.80241559308362
0.5	0.125	2.80241559308362
0.5625	0.0625	2.80241559308362
0.625	0.125	-0.617575652836876
0.75	0.25	-0.617575652836876
0.625	0.25	-0.617575652836876
0.5	0.25	-1.08234337367865
0.625	0.125	-1.08234337367865
0.625	0.25	-1.08234337367865
0.125	0.625	-1.01201664214606
0.25	0.5	-1.01201664214606
0.25	0.625	-1.01201664214606
0.25	0.75	-0.499577129146819
0.125	0.625	-0.499577129146819
0.25	0.625	-0.499577129146819
0.125	0.5	2.95095315760059
0.125	0.625	2.95095315760059
0.0625	0.5625	2.95095315760059
0.0625	0.5625	4.89793120072393
0	0.5	4.89793120072393
0.0625	0.5	4.89793120072393
0.125	0.5	3.71071383131283
0.0625	0.5625	3.71071383131283
0.0625	0.5	3.71071383131283
0.25	0.5	-0.0581682471750009
0.125	0.625	-0.0581682471750009
0.125	0.5	-0.0581682471750009
0.375	0.5	-2.90083448961235
0.375	0.625	-2.90083448961235
0.3125	0.5625	-2.90083448961235
0.3125	0.5625	-3.68429164766322
0.25	0.5	-3.68429164766322
0.3125	0.5	-3.68429164766322
0.375	0.5	-3.73602126861442
0.3125	0.5625	-3.73602126861442
0.3125	0.5	-3.73602126861442
0.5	0.5	-2.33313701939935
0.375	0.625	-2.33313701939935
0.375	0.5	-2.33313701939935
0.25	0.625	-2.05296046607831
0.375	0.625	-2.05296046607831
0.3125	0.6875	-2.05296046607831
0.25	0.75	-1.53547631774373
0.25	0.625	-1.53547631774373
0.3125	0.6875	-1.53547631774373
0.25	0.625	-2.641812261927
0.25	0.5	-2.641812261927
0.3125	0.5625	-2.641812261927
0.375	0.625	-2.37484986596519
0.25	0.625	-2.37484986596519
0.3125	0.5625	-2.37484986596519
0.125	0.75	1.60776973732776
0.125	0.875	1.60776973732776
0.0625	0.8125	1.60776973732776
0	0.75	2.60001407321194
0.125	0.75	2.60001407321194
0.0625	0.8125	2.60001407321194
0.25	0.75	0.537457214924904
0.125	0.875	0.537457214924904
0.125	0.75	0.537457214924904
0	0.875	1.13928810965113
0.125	0.875	1.13928810965113
0.0625	0.9375	1.13928810965113
0	1	0.752139475382795
0	0.875	0.752139475382795
0.0625	0.9375	0.752139475382795
0	0.875	2.32824204631139
0	0.75	2.32824204631139
0.0625	0.8125	2.32824204631139
0.125	0.875	1.5841843998999
0	0.875	1.5841843998999
0.0625	0.8125	1.5841843998999
0	0.625	3.86844320164421
0.125	0.625	3.86844320164421
0.0625	0.6875	3.86844320164421
0	0.75	3.96127936421992
0	0.625	3.96127936421992
0.0625	0.6875	3.96127936421992
0	0.625	5.01272019677276
0	0.5	5.01272019677276
0.0625	0.5625	5.01272019677276
0.125	0.625	4.12369108480486
0	0.625	4.12369108480486
0.0625	0.5625	4.12369108480486
0.125	0.625	0.703463488160556
0.25	0.75	0.703463488160556
0.125	0.75	0.703463488160556
0.125	0.75	3.05747224469024
0	0.75	3.05747224469024
0.0625	0.6875	3.05747224469024
0.125	0.625	2.6056384249873
0.125	0.75	2.6056384249873
0.0625	0.6875	2.6056384249873
0.125	0.25	-1.02764409172589
0.125	0.375	-1.02764409172589
0.0625	0.3125	-1.02764409172589
0.0625	0.25	2.31007433768268
0.0625	0.3125	2.31007433768268
0.03125	0.28125	2.31007433768268
0	0.25	3.46926438522204
0.0625	0.25	3.46926438522204
0.03125	0.28125	3.46926438522204
0.125	0.25	0.299121239114228
0.0625	0.3125	0.299121239114228
0.0625	0.25	0.299121239114228
0.1875	0.3125	-6.10137227640665
0.125	0.25	-6.10137227640665
0.1875	0.25	-6.10137227640665
0.25	0.25	-8.34298837157888
0.1875	0.3125	-8.34298837157888
0.1875	0.25	-8.34298837157888
0.125	0.375	-4.17050852152756
0.125	0.25	-4.17050852152756
0.1875	0.3125	-4.17050852152756
0.0625	0.375	3.63117368979434
0.0625	0.4375	3.63117368979434
0.03125	0.40625	3.63117368979434
0	0.375	3.81988296705324
0.0625	0.375	3.81988296705324
0.03125	0.40625	3.81988296705324
0.125	0.375	1.9685299687102
0.0625	0.4375	1.9685299687102
0.0625	0.375	1.9685299687102
0	0.4375	4.69528143818487
0.0625	0.4375	4.69528143818487
0.03125	0.46875	4.69528143818487
0	0.5	5.08770044985431
0	0.4375	5.08770044985431
0.03125	0.46875	5.08770044985431
0	0.4375	4.39729003988402
0	0.375	4.39729003988402
0.03125	0.40625	4.39729003988402
0.0625	0.4375	4.42718992002554
0	0.4375	4.42718992002554
0.03125	0.40625	4.42718992002554
0	0.3125	3.0156104352868
0.0625	0.3125	3.0156104352868
0.03125	0.34375	3.0156104352868
0.03125	0.34375	3.73148381345958
0	0.375	3.73148381345958
0	0.34375	3.73148381345958
0	0.3125	3.51359900486496
0.03125	0.34375	3.51359900486496
0	0.34375	3.51359900486496
0.03125	0.28125	3.3640150894498
0	0.3125	3.3640150894498
0	0.28125	3.3640150894498
0	0.25	3.66558387081582
0.03125	0.28125	3.66558387081582
0	0.28125	3.66558387081582
0.0625	0.3125	2.91877639006757
0	0.3125	2.91877639006757
0.03125	0.28125	2.91877639006757
0.0625	0.3125	1.02041336179142
0.125	0.375	1.02041336179142
0.0625	0.375	1.02041336179142
0.0625	0.375	3.48317374117409
0	0.375	3.48317374117409
0.03125	0.34375	3.48317374117409
0.0625	0.3125	2.52589821273975
0.0625	0.375	2.52589821273975
0.03125	0.34375	2.52589821273975
0.03125	0.15625	13.9067646946696
0.0625	0.125	13.9067646946696
0.0625	0.15625	13.9067646946696
0.0625	0.1875	10.2052989477426
0.03125	0.15625	10.2052989477426
0.0625	0.15625	10.2052989477426
0.03125	0.15625	18.730686117843
0	0.125	18.730686117843
0.03125	0.125	18.730686117843
0.0625	0.125	17.2432496571383
0.03125	0.15625	17.2432496571383
0.03125	0.125	17.2432496571383
0.09375	0.15625	11.7659492675584
0.0625	0.125	11.7659492675584
0.09375	0.125	11.7659492675584
0.125	0.125	8.63558320213724
0.09375	0.15625	8.63558320213724
0.09375	0.125	8.63558320213724
0.09375	0.15625	7.99133228502369
0.0625	0.1875	7.99133228502369
0.0625	0.15625	7.99133228502369
0.0625	0.125	11.3374369815367
0.09375	0.15625	11.3374369815367
0.0625	0.15625	11.3374369815367
0	0.1875	7.27976823369529
0.0625	0.1875	7.27976823369529
0.03125	0.21875	7.27976823369529
0	0.25	6.07099016753674
0	0.1875	6.07099016753674
0.03125	0.21875	6.07099016753674
0	0.1875	14.3755433965299
0	0.125	14.3755433965299
0.03125	0.15625	14.3755433965299
0.0625	0.1875	9.84772319288409
0	0.1875	9.84772319288409
0.03125	0.15625	9.84772319288409
0.03125	0.0625	36.3122195287076
0.03125	0.09375	36.3122195287076
0.015625	0.078125	36.3122195287076
0	0.0625	41.3122467978857
0.03125	0.0625	41.3122467978857
0.015625	0.078125	41.3122467978857
0.0625	0.0625	35.5046326330526
0.03125	0.09375	35.5046326330526
0.03125	0.0625	35.5046326330526
0	0.09375	29.6650813230834
0.03125	0.09375	29.6650813230834
0.015625	0.109375	29.6650813230834
0	0.125	26.6689129784778
0	0.09375	26.6689129784778
0.015625	0.109375	26.6689129784778
0	0.09375	37.8130111553003
0	0.0625	37.8130111553003
0.015625	0.078125	37.8130111553003
0.03125	0.09375	33.3198381372032
0	0.09375	33.3198381372032
0.015625	0.078125	33.3198381372032
0.015625	0.046875	54.4784857296444
0	0.03125	54.4784857296444
0.015625	0.03125	54.4784857296444
0.03125	0.03125	52.8597145256837
0.015625	0.046875	52.8597145256837
0.015625	0.03125	52.8597145256837
0	0.0625	50.6409066655036
0	0.03125	50.6409066655036
0.015625	0.046875	50.6409066655036
0.0078125	0.0234375	60.7812601729722
0	0.015625	60.7812601729722
0.0078125	0.015625	60.7812601729722
0.015625	0.015625	60.5814245803036
0.0078125	0.0234375	60.5814245803036
0.0078125	0.015625	60.5814245803036
0	0.03125	59.7004068225676
0	0.015625	59.7004068225676
0.0078125	0.0234375	59.7004068225676
0	0.0078125	62.5746625603234
0.0078125	0.0078125	62.5746625603234
0.00390625	0.01171875	62.5746625603234
0	0.015625	62.9527598762357
0	0.0078125	62.9527598762357
0.00390625	0.01171875	62.9527598762357
0	0.0078125	63.9682757941553
0	0	63.9682757941553
0.00390625	0.00390625	63.9682757941553
0.0078125	0.0078125	62.9078451011545
0	0.0078125	62.9078451011545
0.00390625	0.00390625	62.9078451011545
0.0078125	0.0078125	61.3681794838166
0.015625	0.015625	61.3681794838166
0.0078125	0.015625	61.3681794838166
0.0078125	0.015625	61.6203180271473
0	0.015625	61.6203180271473
0.00390625	0.01171875	61.6203180271473
0.0078125	0.0078125	62.6272373763056
0.0078125	0.015625	62.6272373763056
0.00390625	0.01171875	62.6272373763056
0.015625	0.015625	56.3422697332035
0.03125	0.03125	56.3422697332035
0.015625	0.03125	56.3422697332035
0.015625	0.03125	57.6176665475374
0	0.03125	57.6176665475374
0.0078125	0.0234375	57.6176665475374
0.015625	0.015625	58.6829896249791
0.015625	0.03125	58.6829896249791
0.0078125	0.0234375	58.6829896249791
0.03125	0.0625	45.5014659531946
0.03125	0.03125	45.5014659531946
0.046875	0.046875	45.5014659531946
0.0625	0.0625	39.5880413791953
0.03125	0.0625	39.5880413791953
0.046875	0.046875	39.5880413791953
0.03125	0.0625	45.4831752519364
0	0.0625	45.4831752519364
0.015625	0.046875	45.4831752519364
0.03125	0.03125	47.9896257726781
0.03125	0.0625	47.9896257726781
0.015625	0.046875	47.9896257726781
0.09375	0.09375	20.0938684945653
0.0625	0.125	20.0938684945653
0.0625	0.09375	20.0938684945653
0.0625	0.09375	28.0038836590335
0.0625	0.0625	28.0038836590335
0.078125	0.078125	28.0038836590335
0.09375	0.09375	22.7998524651107
0.0625	0.09375	22.7998524651107
0.078125	0.078125	22.7998524651107
0.09375	0.09375	12.3000943046961
0.125	0.125	12.3000943046961
0.09375	0.125	12.3000943046961
0.0625	0.125	15.8554326977058
0.09375	0.09375	15.8554326977058
0.09375	0.125	15.8554326977058
0.03125	0.09375	22.590719474447
0.0625	0.125	22.590719474447
0.03125	0.125	22.590719474447
0.03125	0.125	23.1011930821439
0	0.125	23.1011930821439
0.015625	0.109375	23.1011930821439
0.03125	0.09375	25.6559580932837
0.03125	0.125	25.6559580932837
0.015625	0.109375	25.6559580932837
0.03125	0.09375	30.0760113663663
0.0625	0.0625	30.0760113663663
0.0625	0.09375	30.0760113663663
0.0625	0.125	24.0766555031127
0.03125	0.09375	24.0766555031127
0.0625	0.09375	24.0766555031127
0.1875	0.1875	-3.45439609552522
0.125	0.25	-3.45439609552522
0.125	0.1875	-3.45439609552522
0.125	0.125	-0.369907728924902
0.1875	0.1875	-0.369907728924902
0.125	0.1875	-0.369907728924902
0.1875	0.1875	-7.9681013619671
0.25	0.25	-7.9681013619671
0.1875	0.25	-7.9681013619671
0.125	0.25	-5.72521012140623
0.1875	0.1875	-5.72521012140623
0.1875	0.25	-5.72521012140623
0.0625	0.1875	1.39878686993161
0.125	0.25	1.39878686993161
0.0625	0.25	1.39878686993161
0.0625	0.25	4.15857063263289
0	0.25	4.15857063263289
0.03125	0.21875	4.15857063263289
0.0625	0.1875	4.44624646504855
0.0625	0.25	4.44624646504855
0.03125	0.21875	4.44624646504855
0.125	0.1875	4.42080599555297
0.0625	0.1875	4.42080599555297
0.09375	0.15625	4.42080599555297
0.125	0.125	4.41934451478866
0.125	0.1875	4.41934451478866
0.09375	0.15625	4.41934451478866
0.125	0.25	0.702153490835957
0.0625	0.1875	0.702153490835957
0.125	0.1875	0.702153490835957
0.3125	0.375	-6.78270515628433
0.3125	0.4375	-6.78270515628433
0.28125	0.40625	-6.78270515628433
0.25	0.375	-7.38994817829905
0.3125	0.375	-7.38994817829905
0.28125	0.40625	-7.38994817829905
0.375	0.375	-6.827130710692
0.3125	0.4375	-6.827130710692
0.3125	0.375	-6.827130710692
0.25	0.4375	-5.44176107739791
0.3125	0.4375	-5.44176107739791
0.28125	0.46875	-5.44176107739791
0.25	0.5	-4.62574085111009
0.25	0.4375	-4.62574085111009
0.28125	0.46875	-4.62574085111009
0.25	0.4375	-6.47151017530379
0.25	0.375	-6.47151017530379
0.28125	0.40625	-6.47151017530379
0.3125	0.4375	-6.03836265539938
0.25	0.4375	-6.03836265539938
0.28125	0.40625	-6.03836265539938
0.3125	0.3125	-8.87822532263485
0.25	0.375	-8.87822532263485
0.25	0.3125	-8.87822532263485
0.25	0.25	-9.55031574985341
0.3125	0.3125	-9.55031574985341
0.25	0.3125	-9.55031574985341
0.3125	0.3125	-8.04685328750845
0.375	0.375	-8.04685328750845
0.3125	0.375	-8.04685328750845
0.25	0.375	-8.40159206688667
0.3125	0.3125	-8.40159206688667
0.3125	0.375	-8.40159206688667
0.375	0.375	-3.65787153386782
0.5	0.5	-3.65787153386782
0.375	0.5	-3.65787153386782
0.3125	0.4375	-4.62991866452272
0.375	0.5	-4.62991866452272
0.3125	0.5	-4.62991866452272
0.3125	0.5	-4.32929164143343
0.25	0.5	-4.32929164143343
0.28125	0.46875	-4.32929164143343
0.3125	0.4375	-5.0055234653982
0.3125	0.5	-5.0055234653982
0.28125	0.46875	-5.0055234653982
0.375	0.375	-5.36899683575609
0.375	0.5	-5.36899683575609
0.3125	0.4375	-5.36899683575609
0.125	0.5	-0.830754348380913
0.125	0.375	-0.830754348380913
0.1875	0.4375	-0.830754348380913
0.25	0.5	-1.95002089989848
0.125	0.5	-1.95002089989848
0.1875	0.4375	-1.95002089989848
0.0625	0.4375	3.44060486592399
0.125	0.5	3.44060486592399
0.0625	0.5	3.44060486592399
0.0625	0.5	5.0059341873111
0	0.5	5.0059341873111
0.03125	0.46875	5.0059341873111
0.0625	0.4375	4.47358510345309
0.0625	0.5	4.47358510345309
0.03125	0.46875	4.47358510345309
0.125	0.375	1.7287216451457
0.125	0.5	1.7287216451457
0.0625	0.4375	1.7287216451457
0.1875	0.3125	-6.79501493367654
0.25	0.375	-6.79501493367654
0.1875	0.375	-6.79501493367654
0.125	0.375	-4.64674389200321
0.1875	0.3125	-4.64674389200321
0.1875	0.375	-4.64674389200321
0.1875	0.3125	-8.9027042392631
0.25	0.25	-8.9027042392631
0.25	0.3125	-8.9027042392631
0.25	0.375	-8.15267960170369
0.1875	0.3125	-8.15267960170369
0.25	0.3125	-8.15267960170369
0.1875	0.4375	-5.38935013366762
0.25	0.375	-5.38935013366762
0.25	0.4375	-5.38935013366762
0.25	0.5	-4.14126494625969
0.1875	0.4375	-4.14126494625969
0.25	0.4375	-4.14126494625969
0.1875	0.4375	-3.27105005856767
0.125	0.375	-3.27105005856767
0.1875	0.375	-3.27105005856767
0.25	0.375	-5.36829572610476
0.1875	0.4375	-5.36829572610476
0.1875	0.375	-5.36829572610476
0.75	0.75	-0.00578445909608257
0.5	1	-0.00578445909608257
0.5	0.75	-0.00578445909608257
0.5	0.5	-0.350192809008735
0.75	0.75	-0.350192809008735
0.5	0.75	-0.350192809008735
1	1	0.0146273540630128
0.5	1	0.0146273540630128
0.75	0.75	0.0146273540630128
0.375	0.875	-0.399711822876448
0.25	1	-0.399711822876448
0.25	0.875	-0.399711822876448
0.25	0.75	-0.613230285860695
0.375	0.875	-0.613230285860695
0.25	0.875	-0.613230285860695
0.375	0.875	-0.119951184185007
0.5	1	-0.119951184185007
0.375	1	-0.119951184185007
0.25	1	-0.189999288841777
0.375	0.875	-0.189999288841777
0.375	1	-0.189999288841777
0.125	0.875	0.132071369076375
0.25	1	0.132071369076375
0.125	1	0.132071369076375
0.125	1	0.209234832606207
0	1	0.209234832606207
0.0625	0.9375	0.209234832606207
0.125	0.875	0.515325663906607
0.125	1	0.515325663906607
0.0625	0.9375	0.515325663906607
0.125	0.875	-0.0299634424228249
0.25	0.75	-0.0299634424228249
0.25	0.875	-0.0299634424228249
0.25	1	-0.0562728432075167
0.125	0.875	-0.0562728432075167
0.25	0.875	-0.0562728432075167
0.375	0.625	-1.10434492818185
0.5	0.75	-1.10434492818185
0.375	0.75	-1.10434492818185
0.375	0.75	-1.39808498833181
0.25	0.75	-1.39808498833181
0.3125	0.6875	-1.39808498833181
0.375	0.625	-1.69081294303884
0.375	0.75	-1.69081294303884
0.3125	0.6875	-1.69081294303884
0.5	0.5	-1.24683548711194
0.5	0.75	-1.24683548711194
0.375	0.625	-1.24683548711194
0.5	0.75	-0.246035438826325
0.5	1	-0.246035438826325
0.375	0.875	-0.246035438826325
0.375	0.875	-0.970325906841171
0.25	0.75	-0.970325906841171
0.375	0.75	-0.970325906841171
0.5	0.75	-0.675125114936461
0.375	0.875	-0.675125114936461
0.375	0.75	-0.675125114936461
-0.5	0.75	-0.533407643539539
-0.25	0.75	-0.533407643539539
-0.375	0.875	-0.533407643539539
-0.5	1	-0.207359472730488
-0.5	0.75	-0.207359472730488
-0.375	0.875	-0.207359472730488
-0.5	0.75	-1.30241710963912
-0.5	0.5	-1.30241710963912
-0.375	0.625	-1.30241710963912
-0.25	0.75	-1.09593885916275
-0.5	0.75	-1.09593885916275
-0.375	0.625	-1.09593885916275
-0.125	0.875	0.231860512411947
-0.25	1	0.231860512411947
-0.25	0.875	0.231860512411947
-0.25	0.75	0.0579899609146048
-0.125	0.875	0.0579899609146048
-0.25	0.875	0.0579899609146048
-0.125	1	0.642137816511992
-0.125	0.875	0.642137816511992
-0.0625	0.9375	0.642137816511992
0	1	0.253042410941238
-0.125	1	0.253042410941238
-0.0625	0.9375	0.253042410941238
-0.25	1	0.296073278350167
-0.125	0.875	0.296073278350167
-0.125	1	0.296073278350167
-0.375	0.875	0.0198378365073802
-0.25	1	0.0198378365073802
-0.375	1	0.0198378365073802
-0.5	1	-0.0199352482442486
-0.375	0.875	-0.0199352482442486
-0.375	1	-0.0199352482442486
-0.375	0.875	-0.194800054959335
-0.25	0.75	-0.194800054959335
-0.25	0.875	-0.194800054959335
-0.25	1	0.0455551916853775
-0.375	0.875	0.0455551916853775
-0.25	0.875	0.0455551916853775
-0.75	0.75	0.0270898906055252
-0.5	1	0.0270898906055252
-0.75	1	0.0270898906055252
-1	1	0.0282926880430695
-0.75	0.75	0.0282926880430695
-0.75	1	0.0282926880430695
-0.75	0.75	-0.489920578004883
-0.5	0.5	-0.489920578004883
-0.5	0.75	-0.489920578004883
-0.5	1	-0.0532960294511744
-0.75	0.75	-0.0532960294511744
-0.5	0.75	-0.0532960294511744
-0.1875	0.4375	-5.45421883088768
-0.25	0.375	-5.45421883088768
-0.1875	0.375	-5.45421883088768
-0.125	0.375	-3.65561875933559
-0.1875	0.4375	-3.65561875933559
-0.1875	0.375	-3.65561875933559
-0.1875	0.4375	-4.23199899668763
-0.25	0.5	-4.23199899668763
-0.25	0.4375	-4.23199899668763
-0.25	0.375	-5.32539094540985
-0.1875	0.4375	-5.32539094540985
-0.25	0.4375	-5.32539094540985
-0.25	0.3125	-8.15678781879043
-0.1875	0.3125	-8.15678781879043
-0.21875	0.34375	-8.15678781879043
-0.25	0.375	-7.97291617928928
-0.25	0.3125	-7.97291617928928
-0.21875	0.34375	-7.97291617928928
-0.25	0.3125	-9.39598532506846
-0.25	0.25	-9.39598532506846
-0.21875	0.28125	-9.39598532506846
-0.1875	0.3125	-8.67086035697471
-0.25	0.3125	-8.67086035697471
-0.21875	0.28125	-8.67086035697471
-0.1875	0.3125	-4.96516554179559
-0.125	0.375	-4.96516554179559
-0.1875	0.375	-4.96516554179559
-0.1875	0.375	-6.83317508204653
-0.25	0.375	-6.83317508204653
-0.21875	0.34375	-6.83317508204653
-0.1875	0.3125	-6.84934420597375
-0.1875	0.375	-6.84934420597375
-0.21875	0.34375	-6.84934420597375
-0.125	0.5	1.11188359945077
-0.125	0.375	1.11188359945077
-0.0625	0.4375	1.11188359945077
-0.0625	0.5	4.08675464134704
-0.0625	0.4375	4.08675464134704
-0.03125	0.46875	4.08675464134704
0	0.5	4.76741836926781
-0.0625	0.5	4.76741836926781
-0.03125	0.46875	4.76741836926781
-0.125	0.5	2.89556975273819
-0.0625	0.4375	2.89556975273819
-0.0625	0.5	2.89556975273819
-0.125	0.5	-2.44604690560397
-0.25	0.5	-2.44604690560397
-0.1875	0.4375	-2.44604690560397
-0.125	0.375	-1.4277912461795
-0.125	0.5	-1.4277912461795
-0.1875	0.4375	-1.4277912461795
-0.375	0.5	-4.6829075648197
-0.375	0.375	-4.6829075648197
-0.3125	0.4375	-4.6829075648197
-0.25	0.5	-4.14448968540166
-0.375	0.5	-4.14448968540166
-0.3125	0.4375	-4.14448968540166
-0.375	0.5	-2.789613877417
-0.5	0.5	-2.789613877417
-0.4375	0.4375	-2.789613877417
-0.375	0.375	-4.03397953077502
-0.375	0.5	-4.03397953077502
-0.4375	0.4375	-4.03397953077502
-0.3125	0.3125	-7.59374892738272
-0.25	0.375	-7.59374892738272
-0.3125	0.375	-7.59374892738272
-0.375	0.375	-6.99390082907554
-0.3125	0.3125	-6.99390082907554
-0.3125	0.375	-6.99390082907554
-0.3125	0.3125	-9.26447113696812
-0.25	0.25	-9.26447113696812
-0.25	0.3125	-9.26447113696812
-0.25	0.375	-8.3516915152823
-0.3125	0.3125	-8.3516915152823
-0.25	0.3125	-8.3516915152823
-0.3125	0.4375	-5.737469179671
-0.25	0.375	-5.737469179671
-0.25	0.4375	-5.737469179671
-0.25	0.5	-4.6701703829453
-0.3125	0.4375	-4.6701703829453
-0.25	0.4375	-4.6701703829453
-0.3125	0.4375	-5.88956984395147
-0.375	0.375	-5.88956984395147
-0.3125	0.375	-5.88956984395147
-0.25	0.375	-6.33411383299895
-0.3125	0.4375	-6.33411383299895
-0.3125	0.375	-6.33411383299895
-0.0625	0.1875	0.211189304529449
-0.125	0.25	0.211189304529449
-0.125	0.1875	0.211189304529449
-0.09375	0.15625	2.79554558445656
-0.125	0.1875	2.79554558445656
-0.125	0.15625	2.79554558445656
-0.125	0.125	5.39153674787079
-0.09375	0.15625	5.39153674787079
-0.125	0.15625	5.39153674787079
-0.0625	0.1875	4.01345861397837
-0.125	0.1875	4.01345861397837
-0.09375	0.15625	4.01345861397837
-0.0625	0.25	4.0492742630902
-0.0625	0.1875	4.0492742630902
-0.03125	0.21875	4.0492742630902
0	0.25	3.83157477219105
-0.0625	0.25	3.83157477219105
-0.03125	0.21875	3.83157477219105
-0.125	0.25	0.851877756675111
-0.0625	0.1875	0.851877756675111
-0.0625	0.25	0.851877756675111
-0.1875	0.25	-6.61406328080968
-0.1875	0.1875	-6.61406328080968
-0.15625	0.21875	-6.61406328080968
-0.125	0.25	-5.76423478176911
-0.1875	0.25	-5.76423478176911
-0.15625	0.21875	-5.76423478176911
-0.25	0.25	-8.3279880952917
-0.1875	0.1875	-8.3279880952917
-0.1875	0.25	-8.3279880952917
-0.15625	0.15625	-1.88501704438218
-0.125	0.1875	-1.88501704438218
-0.15625	0.1875	-1.88501704438218
-0.1875	0.1875	-3.76277332359423
-0.15625	0.15625	-3.76277332359423
-0.15625	0.1875	-3.76277332359423
-0.15625	0.15625	2.61556079419272
-0.125	0.125	2.61556079419272
-0.125	0.15625	2.61556079419272
-0.125	0.1875	0.221083301752842
-0.15625	0.15625	0.221083301752842
-0.125	0.15625	0.221083301752842
-0.125	0.1875	-3.49336460231812
-0.125	0.25	-3.49336460231812
-0.15625	0.21875	-3.49336460231812
-0.15625	0.21875	-5.12975003048238
-0.1875	0.1875	-5.12975003048238
-0.15625	0.1875	-5.12975003048238
-0.125	0.1875	-3.40201011882947
-0.15625	0.21875	-3.40201011882947
-0.15625	0.1875	-3.40201011882947
-0.0625	0.09375	26.2879770947339
-0.03125	0.09375	26.2879770947339
-0.046875	0.109375	26.2879770947339
-0.0625	0.125	21.7745573774291
-0.0625	0.09375	21.7745573774291
-0.046875	0.109375	21.7745573774291
-0.0625	0.0625	29.9281654454537
-0.03125	0.09375	29.9281654454537
-0.0625	0.09375	29.9281654454537
-0.03125	0.125	25.6410870636736
-0.03125	0.09375	25.6410870636736
-0.015625	0.109375	25.6410870636736
0	0.125	23.0652655243861
-0.03125	0.125	23.0652655243861
-0.015625	0.109375	23.0652655243861
-0.03125	0.125	20.4697970623805
-0.0625	0.125	20.4697970623805
-0.046875	0.109375	20.4697970623805
-0.03125	0.09375	24.6276593436804
-0.03125	0.125	24.6276593436804
-0.046875	0.109375	24.6276593436804
-0.09375	0.09375	15.8124620462131
-0.0625	0.125	15.8124620462131
-0.09375	0.125	15.8124620462131
-0.125	0.125	12.1434534076349
-0.09375	0.09375	12.1434534076349
-0.09375	0.125	12.1434534076349
-0.0625	0.09375	22.7760917771007
-0.09375	0.09375	22.7760917771007
-0.078125	0.078125	22.7760917771007
-0.0625	0.0625	27.8736859221149
-0.0625	0.09375	27.8736859221149
-0.078125	0.078125	27.8736859221149
-0.0625	0.125	20.114533982418
-0.09375	0.09375	20.114533982418
-0.0625	0.09375	20.114533982418
-0.03125	0.0625	48.0273077225649
-0.03125	0.03125	48.0273077225649
-0.015625	0.046875	48.0273077225649
0	0.0625	45.5562591713443
-0.03125	0.0625	45.5562591713443
-0.015625	0.046875	45.5562591713443
-0.03125	0.0625	39.4545835291084
-0.0625	0.0625	39.4545835291084
-0.046875	0.046875	39.4545835291084
-0.03125	0.03125	45.50765047165
-0.03125	0.0625	45.50765047165
-0.046875	0.046875	45.50765047165
-0.015625	0.03125	58.6816005890151
-0.015625	0.015625	58.6816005890151
-0.0078125	0.0234375	58.6816005890151
0	0.03125	57.6040324289781
-0.015625	0.03125	57.6040324289781
-0.0078125	0.0234375	57.6040324289781
-0.03125	0.03125	56.3447055636088
-0.015625	0.015625	56.3447055636088
-0.015625	0.03125	56.3447055636088
-0.0078125	0.015625	62.654211147812
-0.0078125	0.0078125	62.654211147812
-0.00390625	0.01171875	62.654211147812
0	0.015625	61.6294052789125
-0.0078125	0.015625	61.6294052789125
-0.00390625	0.01171875	61.6294052789125
-0.015625	0.015625	61.7585643855286
-0.0078125	0.0078125	61.7585643855286
-0.0078125	0.015625	61.7585643855286
0	0.0078125	62.9178922314347
-0.0078125	0.0078125	62.9178922314347
-0.00390625	0.00390625	62.9178922314347
0	0	63.96664819911
0	0.0078125	63.96664819911
-0.00390625	0.00390625	63.96664819911
0	0.0078125	62.9444657870301
0	0.015625	62.9444657870301
-0.00390625	0.01171875	62.9444657870301
-0.0078125	0.0078125	62.582104521866
0	0.0078125	62.582104521866
-0.00390625	0.01171875	62.582104521866
0	0.015625	59.6963325443159
0	0.03125	59.6963325443159
-0.0078125	0.0234375	59.6963325443159
-0.0078125	0.0234375	60.2311655755134
-0.015625	0.015625	60.2311655755134
-0.0078125	0.015625	60.2311655755134
0	0.015625	61.1492525909022
-0.0078125	0.0234375	61.1492525909022
-0.0078125	0.015625	61.1492525909022
0	0.03125	50.6591482729355
0	0.0625	50.6591482729355
-0.015625	0.046875	50.6591482729355
-0.015625	0.046875	52.8785418994994
-0.03125	0.03125	52.8785418994994
-0.015625	0.03125	52.8785418994994
0	0.03125	54.4590921000296
-0.015625	0.046875	54.4590921000296
-0.015625	0.03125	54.4590921000296
0	0.09375	33.3667135793379
-0.03125	0.09375	33.3667135793379
-0.015625	0.078125	33.3667135793379
0	0.0625	37.8516042335768
0	0.09375	37.8516042335768
-0.015625	0.078125	37.8516042335768
0	0.09375	26.6753478456029
0	0.125	26.6753478456029
-0.015625	0.109375	26.6753478456029
-0.03125	0.09375	29.7043691716371
0	0.09375	29.7043691716371
-0.015625	0.109375	29.7043691716371
-0.03125	0.09375	35.3849184013681
-0.0625	0.0625	35.3849184013681
-0.03125	0.0625	35.3849184013681
-0.03125	0.0625	41.3831315687653
0	0.0625	41.3831315687653
-0.015625	0.078125	41.3831315687653
-0.03125	0.09375	36.3286862125811
-0.03125	0.0625	36.3286862125811
-0.015625	0.078125	36.3286862125811
0	0.1875	9.67178408742726
-0.0625	0.1875	9.67178408742726
-0.03125	0.15625	9.67178408742726
0	0.125	14.3214818496029
0	0.1875	14.3214818496029
-0.03125	0.15625	14.3214818496029
0	0.1875	5.9725124682073
0	0.25	5.9725124682073
-0.03125	0.21875	5.9725124682073
-0.0625	0.1875	7.07381212747133
0	0.1875	7.07381212747133
-0.03125	0.21875	7.07381212747133
-0.09375	0.15625	11.115687890395
-0.0625	0.125	11.115687890395
-0.0625	0.15625	11.115687890395
-0.0625	0.1875	7.66239670078156
-0.09375	0.15625	7.66239670078156
-0.0625	0.15625	7.66239670078156
-0.09375	0.15625	8.40996788571988
-0.125	0.125	8.40996788571988
-0.09375	0.125	8.40996788571988
-0.0625	0.125	11.6057512741917
-0.09375	0.15625	11.6057512741917
-0.09375	0.125	11.6057512741917
-0.03125	0.15625	17.1364268214931
-0.0625	0.125	17.1364268214931
-0.03125	0.125	17.1364268214931
0	0.125	18.6485174840548
-0.03125	0.15625	18.6485174840548
-0.03125	0.125	18.6485174840548
-0.03125	0.15625	9.94536269949781
-0.0625	0.1875	9.94536269949781
-0.0625	0.15625	9.94536269949781
-0.0625	0.125	13.7274184167362
-0.03125	0.15625	13.7274184167362
-0.0625	0.15625	13.7274184167362
-0.0625	0.375	2.23262103020234
-0.0625	0.3125	2.23262103020234
-0.03125	0.34375	2.23262103020234
0	0.375	3.31878937432343
-0.0625	0.375	3.31878937432343
-0.03125	0.34375	3.31878937432343
-0.0625	0.375	0.116037739564837
-0.125	0.375	0.116037739564837
-0.09375	0.34375	0.116037739564837
-0.0625	0.3125	1.03555127763428
-0.0625	0.375	1.03555127763428
-0.09375	0.34375	1.03555127763428
-0.03125	0.28125	2.99542387960116
0	0.3125	2.99542387960116
-0.03125	0.3125	2.99542387960116
-0.0625	0.3125	2.23365351857347
-0.03125	0.28125	2.23365351857347
-0.03125	0.3125	2.23365351857347
-0.03125	0.28125	3.53664727575213
0	0.25	3.53664727575213
0	0.28125	3.53664727575213
0	0.3125	3.24900749309004
-0.03125	0.28125	3.24900749309004
0	0.28125	3.24900749309004
-0.03125	0.34375	3.44391252543158
0	0.3125	3.44391252543158
0	0.34375	3.44391252543158
0	0.375	3.67216963178558
-0.03125	0.34375	3.67216963178558
0	0.34375	3.67216963178558
-0.03125	0.34375	2.42736227928863
-0.0625	0.3125	2.42736227928863
-0.03125	0.3125	2.42736227928863
0	0.3125	3.14722951601542
-0.03125	0.34375	3.14722951601542
-0.03125	0.3125	3.14722951601542
0	0.4375	4.16976025587246
-0.0625	0.4375	4.16976025587246
-0.03125	0.40625	4.16976025587246
0	0.375	4.32040974630786
0	0.4375	4.32040974630786
-0.03125	0.40625	4.32040974630786
0	0.4375	5.00044778928785
0	0.5	5.00044778928785
-0.03125	0.46875	5.00044778928785
-0.0625	0.4375	4.44184818453644
0	0.4375	4.44184818453644
-0.03125	0.46875	4.44184818453644
-0.0625	0.4375	1.4420139659168
-0.125	0.375	1.4420139659168
-0.0625	0.375	1.4420139659168
-0.0625	0.375	3.62194637182355
0	0.375	3.62194637182355
-0.03125	0.40625	3.62194637182355
-0.0625	0.4375	3.24196080926988
-0.0625	0.375	3.24196080926988
-0.03125	0.40625	3.24196080926988
-0.1875	0.3125	-5.05309411279909
-0.125	0.25	-5.05309411279909
-0.125	0.3125	-5.05309411279909
-0.125	0.375	-4.27567167685536
-0.1875	0.3125	-4.27567167685536
-0.125	0.3125	-4.27567167685536
-0.1875	0.25	-8.28328827974402
-0.1875	0.3125	-8.28328827974402
-0.21875	0.28125	-8.28328827974402
-0.25	0.25	-9.10058599949074
-0.1875	0.25	-9.10058599949074
-0.21875	0.28125	-9.10058599949074
-0.125	0.25	-6.5996283031444
-0.1875	0.3125	-6.5996283031444
-0.1875	0.25	-6.5996283031444
-0.0625	0.25	0.339510681195354
-0.0625	0.3125	0.339510681195354
-0.09375	0.28125	0.339510681195354
-0.125	0.25	-1.09638577227731
-0.0625	0.25	-1.09638577227731
-0.09375	0.28125	-1.09638577227731
-0.0625	0.25	3.09717200317677
0	0.25	3.09717200317677
-0.03125	0.28125	3.09717200317677
-0.0625	0.3125	1.75360293074184
-0.0625	0.25	1.75360293074184
-0.03125	0.28125	1.75360293074184
-0.125	0.3125	-0.776603580816579
-0.0625	0.3125	-0.776603580816579
-0.09375	0.34375	-0.776603580816579
-0.125	0.375	-1.81354001422804
-0.125	0.3125	-1.81354001422804
-0.09375	0.34375	-1.81354001422804
-0.125	0.3125	-2.78812319983127
-0.125	0.25	-2.78812319983127
-0.09375	0.28125	-2.78812319983127
-0.0625	0.3125	-1.10664193235865
-0.125	0.3125	-1.10664193235865
-0.09375	0.28125	-1.10664193235865
-0.125	0.75	2.15401950614923
-0.125	0.625	2.15401950614923
-0.0625	0.6875	2.15401950614923
0	0.75	2.72746853705411
-0.125	0.75	2.72746853705411
-0.0625	0.6875	2.72746853705411
-0.125	0.75	-0.174067448975401
-0.25	0.75	-0.174067448975401
-0.1875	0.6875	-0.174067448975401
-0.125	0.625	0.759968156232136
-0.125	0.75	0.759968156232136
-0.1875	0.6875	0.759968156232136
0	0.625	3.78855757150402
-0.125	0.625	3.78855757150402
-0.0625	0.5625	3.78855757150402
0	0.5	4.87336148526788
0	0.625	4.87336148526788
-0.0625	0.5625	4.87336148526788
0	0.625	3.83595751787523
0	0.75	3.83595751787523
-0.0625	0.6875	3.83595751787523
-0.125	0.625	3.55759834602835
0	0.625	3.55759834602835
-0.0625	0.6875	3.55759834602835
0	0.875	1.42691024149113
-0.125	0.875	1.42691024149113
-0.0625	0.8125	1.42691024149113
0	0.75	2.22473389919505
0	0.875	2.22473389919505
-0.0625	0.8125	2.22473389919505
0	0.875	0.745156423121166
0	1	0.745156423121166
-0.0625	0.9375	0.745156423121166
-0.125	0.875	1.11329108687986
0	0.875	1.11329108687986
-0.0625	0.9375	1.11329108687986
-0.125	0.875	0.26319554979736
-0.25	0.75	0.26319554979736
-0.125	0.75	0.26319554979736
-0.125	0.75	2.27630014853841
0	0.75	2.27630014853841
-0.0625	0.8125	2.27630014853841
-0.125	0.875	1.26334712229145
-0.125	0.75	1.26334712229145
-0.0625	0.8125	1.26334712229145
-0.375	0.625	-2.32632819187233
-0.25	0.5	-2.32632819187233
-0.25	0.625	-2.32632819187233
-0.25	0.75	-1.57414712969135
-0.375	0.625	-1.57414712969135
-0.25	0.625	-1.57414712969135
-0.375	0.625	-2.25487906490657
-0.5	0.5	-2.25487906490657
-0.375	0.5	-2.25487906490657
-0.25	0.5	-2.94214149382819
-0.375	0.625	-2.94214149382819
-0.375	0.5	-2.94214149382819
-0.125	0.5	0.37791839139413
-0.125	0.625	0.37791839139413
-0.1875	0.5625	0.37791839139413
-0.25	0.5	-1.69585577014607
-0.125	0.5	-1.69585577014607
-0.1875	0.5625	-1.69585577014607
-0.0625	0.5625	3.19031289006334
-0.125	0.5	3.19031289006334
-0.0625	0.5	3.19031289006334
0	0.5	4.60205050766766
-0.0625	0.5625	4.60205050766766
-0.0625	0.5	4.60205050766766
-0.125	0.625	2.39131447365675
-0.125	0.5	2.39131447365675
-0.0625	0.5625	2.39131447365675
-0.25	0.625	-0.528598772742136
-0.125	0.625	-0.528598772742136
-0.1875	0.6875	-0.528598772742136
-0.25	0.75	-1.11890854106996
-0.25	0.625	-1.11890854106996
-0.1875	0.6875	-1.11890854106996
-0.25	0.625	-2.14567935538082
-0.25	0.5	-2.14567935538082
-0.1875	0.5625	-2.14567935538082
-0.125	0.625	-0.713887513630939
-0.25	0.625	-0.713887513630939
-0.1875	0.5625	-0.713887513630939
-0.625	0.25	-0.76017994411497
-0.625	0.125	-0.76017994411497
-0.5625	0.1875	-0.76017994411497
-0.5	0.25	-2.19746036237719
-0.625	0.25	-2.19746036237719
-0.5625	0.1875	-2.19746036237719
-0.625	0.25	-1.25806675718107
-0.75	0.25	-1.25806675718107
-0.6875	0.1875	-1.25806675718107
-0.625	0.125	-0.614143393195943
-0.625	0.25	-0.614143393195943
-0.6875	0.1875	-0.614143393195943
-0.5	0.125	2.47566037316396
-0.625	0.125	2.47566037316396
-0.5625	0.0625	2.47566037316396
-0.5625	0.0625	4.81339331747187
-0.5	0	4.81339331747187
-0.5	0.0625	4.81339331747187
-0.5	0.125	3.40115079961073
-0.5625	0.0625	3.40115079961073
-0.5	0.0625	3.40115079961073
-0.5	0.125	-1.65670548728265
-0.5	0.25	-1.65670548728265
-0.5625	0.1875	-1.65670548728265
-0.625	0.125	0.417250786180378
-0.5	0.125	0.417250786180378
-0.5625	0.1875	0.417250786180378
-0.625	0.375	-3.1006770125215
-0.5	0.25	-3.1006770125215
-0.5	0.375	-3.1006770125215
-0.5	0.5	-2.35648231630496
-0.625	0.375	-2.35648231630496
-0.5	0.375	-2.35648231630496
-0.625	0.375	-1.73756398132636
-0.75	0.25	-1.73756398132636
-0.625	0.25	-1.73756398132636
-0.5	0.25	-2.45857256271795
-0.625	0.375	-2.45857256271795
-0.625	0.25	-2.45857256271795
-0.75	0.125	1.25299455384789
-0.875	0.125	1.25299455384789
-0.8125	0.0625	1.25299455384789
-0.75	0	2.26428894453529
-0.75	0.125	2.26428894453529
-0.8125	0.0625	2.26428894453529
-0.75	0.25	0.198743146141245
-0.875	0.125	0.198743146141245
-0.75	0.125	0.198743146141245
-0.875	0	1.13999768845175
-0.875	0.125	1.13999768845175
-0.9375	0.0625	1.13999768845175
-1	0	0.764670403603941
-0.875	0	0.764670403603941
-0.9375	0.0625	0.764670403603941
-0.875	0	2.23223638215398
-0.75	0	2.23223638215398
-0.8125	0.0625	2.23223638215398
-0.875	0.125	1.44603452362591
-0.875	0	1.44603452362591
-0.8125	0.0625	1.44603452362591
-0.625	0	3.51601250968838
-0.625	0.125	3.51601250968838
-0.6875	0.0625	3.51601250968838
-0.75	0	3.77511347344301
-0.625	0	3.77511347344301
-0.6875	0.0625	3.77511347344301
-0.625	0	4.93587442847617
-0.5	0	4.93587442847617
-0.5625	0.0625	4.93587442847617
-0.625	0.125	3.78465084973883
-0.625	0	3.78465084973883
-0.5625	0.0625	3.78465084973883
-0.75	0.125	0.683296054674629
-0.625	0.125	0.683296054674629
-0.6875	0.1875	0.683296054674629
-0.75	0.25	-0.287618163462576
-0.75	0.125	-0.287618163462576
-0.6875	0.1875	-0.287618163462576
-0.75	0.125	2.69074781364621
-0.75	0	2.69074781364621
-0.6875	0.0625	2.69074781364621
-0.625	0.125	2.10383729351924
-0.75	0.125	2.10383729351924
-0.6875	0.0625	2.10383729351924
-0.25	0.125	-1.11511126100469
-0.375	0.125	-1.11511126100469
-0.3125	0.0625	-1.11511126100469
-0.25	0.0625	2.31664682541766
-0.3125	0.0625	2.31664682541766
-0.28125	0.03125	2.31664682541766
-0.25	0	3.49464232087485
-0.25	0.0625	3.49464232087485
-0.28125	0.03125	3.49464232087485
-0.25	0.125	0.218452475062973
-0.3125	0.0625	0.218452475062973
-0.25	0.0625	0.218452475062973
-0.3125	0.1875	-6.20375623285317
-0.25	0.125	-6.20375623285317
-0.25	0.1875	-6.20375623285317
-0.25	0.1875	-8.8794942119497
-0.25	0.25	-8.8794942119497
-0.28125	0.21875	-8.8794942119497
-0.3125	0.1875	-7.93894196699788
-0.25	0.1875	-7.93894196699788
-0.28125	0.21875	-7.93894196699788
-0.375	0.125	-4.27528825415179
-0.25	0.125	-4.27528825415179
-0.3125	0.1875	-4.27528825415179
-0.375	0.0625	3.69303006450248
-0.4375	0.0625	3.69303006450248
-0.40625	0.03125	3.69303006450248
-0.375	0	4.00722646952698
-0.375	0.0625	4.00722646952698
-0.40625	0.03125	4.00722646952698
-0.375	0.125	1.87887719290338
-0.4375	0.0625	1.87887719290338
-0.375	0.0625	1.87887719290338
-0.4375	0	4.87514454455927
-0.4375	0.0625	4.87514454455927
-0.46875	0.03125	4.87514454455927
-0.5	0	5.36692759736447
-0.4375	0	5.36692759736447
-0.46875	0.03125	5.36692759736447
-0.4375	0	4.73149041160456
-0.375	0	4.73149041160456
-0.40625	0.03125	4.73149041160456
-0.4375	0.0625	4.62395617217928
-0.4375	0	4.62395617217928
-0.40625	0.03125	4.62395617217928
-0.3125	0	3.16746874490565
-0.3125	0.0625	3.16746874490565
-0.34375	0.03125	3.16746874490565
-0.375	0	3.86749989651303
-0.3125	0	3.86749989651303
-0.34375	0.03125	3.86749989651303
-0.3125	0	3.74065914766533
-0.25	0	3.74065914766533
-0.28125	0.03125	3.74065914766533
-0.3125	0.0625	3.06759539696496
-0.3125	0	3.06759539696496
-0.28125	0.03125	3.06759539696496
-0.3125	0.0625	0.964472459673581
-0.375	0.125	0.964472459673581
-0.375	0.0625	0.964472459673581
-0.375	0.0625	3.64820616494326
-0.375	0	3.64820616494326
-0.34375	0.03125	3.64820616494326
-0.3125	0.0625	2.59322822753669
-0.375	0.0625	2.59322822753669
-0.34375	0.03125	2.59322822753669
-0.15625	0.03125	13.6838098178171
-0.125	0.0625	13.6838098178171
-0.15625	0.0625	13.6838098178171
-0.1875	0.0625	9.93630540883801
-0.15625	0.03125	9.93630540883801
-0.15625	0.0625	9.93630540883801
-0.15625	0.03125	18.6573585210947
-0.125	0	18.6573585210947
-0.125	0.03125	18.6573585210947
-0.125	0.0625	17.0588967463454
-0.15625	0.03125	17.0588967463454
-0.125	0.03125	17.0588967463454
-0.15625	0.09375	11.5277852081172
-0.125	0.0625	11.5277852081172
-0.125	0.09375	11.5277852081172
-0.125	0.125	8.36728399486896
-0.15625	0.09375	8.36728399486896
-0.125	0.09375	8.36728399486896
-0.15625	0.09375	7.602176742642
-0.1875	0.0625	7.602176742642
-0.15625	0.0625	7.602176742642
-0.125	0.0625	11.055538763819
-0.15625	0.09375	11.055538763819
-0.15625	0.0625	11.055538763819
-0.1875	0	7.19763976609526
-0.1875	0.0625	7.19763976609526
-0.21875	0.03125	7.19763976609526
-0.25	0	6.15610386496967
-0.1875	0	6.15610386496967
-0.21875	0.03125	6.15610386496967
-0.1875	0	14.357586290032
-0.125	0	14.357586290032
-0.15625	0.03125	14.357586290032
-0.1875	0.0625	9.73143135075233
-0.1875	0	9.73143135075233
-0.15625	0.03125	9.73143135075233
-0.078125	0.015625	38.0809241619375
-0.0625	0.03125	38.0809241619375
-0.078125	0.03125	38.0809241619375
-0.09375	0.03125	34.2787524605306
-0.078125	0.015625	34.2787524605306
-0.078125	0.03125	34.2787524605306
-0.0625	0	41.1613341144755
-0.0625	0.03125	41.1613341144755
-0.078125	0.015625	41.1613341144755
-0.078125	0.046875	37.2817410292698
-0.0625	0.03125	37.2817410292698
-0.0625	0.046875	37.2817410292698
-0.0625	0.0625	34.8723078859564
-0.078125	0.046875	34.8723078859564
-0.0625	0.046875	34.8723078859564
-0.078125	0.046875	32.8515958433687
-0.09375	0.03125	32.8515958433687
-0.078125	0.03125	32.8515958433687
-0.0625	0.03125	36.471350130603
-0.078125	0.046875	36.471350130603
-0.078125	0.03125	36.471350130603
-0.09375	0	29.6193769792423
-0.09375	0.03125	29.6193769792423
-0.109375	0.015625	29.6193769792423
-0.125	0	26.695628410276
-0.09375	0	26.695628410276
-0.109375	0.015625	26.695628410276
-0.09375	0	37.6648731690961
-0.0625	0	37.6648731690961
-0.078125	0.015625	37.6648731690961
-0.09375	0.03125	33.2245026840535
-0.09375	0	33.2245026840535
-0.078125	0.015625	33.2245026840535
-0.046875	0.015625	54.4951342935271
-0.03125	0	54.4951342935271
-0.03125	0.015625	54.4951342935271
-0.03125	0.03125	52.9062002089129
-0.046875	0.015625	52.9062002089129
-0.03125	0.015625	52.9062002089129
-0.0625	0	50.5720776215239
-0.03125	0	50.5720776215239
-0.046875	0.015625	50.5720776215239
-0.0234375	0.0078125	61.222886051914
-0.015625	0	61.222886051914
-0.015625	0.0078125	61.222886051914
-0.015625	0.015625	60.2933406239008
-0.0234375	0.0078125	60.2933406239008
-0.015625	0.0078125	60.2933406239008
-0.03125	0	59.7630421238812
-0.015625	0	59.7630421238812
-0.0234375	0.0078125	59.7630421238812
-0.0078125	0	63.2994306554097
-0.0078125	0.0078125	63.2994306554097
-0.01171875	0.00390625	63.2994306554097
-0.015625	0	62.2768247967365
-0.0078125	0	62.2768247967365
-0.01171875	0.00390625	62.2768247967365
-0.0078125	0	63.2572752001244
0	0	63.2572752001244
-0.00390625	0.00390625	63.2572752001244
-0.0078125	0.0078125	63.6331572702353
-0.0078125	0	63.6331572702353
-0.00390625	0.00390625	63.6331572702353
-0.0078125	0.0078125	61.7838025356813
-0.015625	0.015625	61.7838025356813
-0.015625	0.0078125	61.7838025356813
-0.015625	0.0078125	62.3760176194439
-0.015625	0	62.3760176194439
-0.01171875	0.00390625	62.3760176194439
-0.0078125	0.0078125	61.9810987295644
-0.015625	0.0078125	61.9810987295644
-0.01171875	0.00390625	61.9810987295644
-0.015625	0.015625	56.3781298621681
-0.03125	0.03125	56.3781298621681
-0.03125	0.015625	56.3781298621681
-0.03125	0.015625	57.7089038508318
-0.03125	0	57.7089038508318
-0.0234375	0.0078125	57.7089038508318
-0.015625	0.015625	58.7352693593658
-0.03125	0.015625	58.7352693593658
-0.0234375	0.0078125	58.7352693593658
-0.046875	0.046875	43.7719388715744
-0.0625	0.03125	43.7719388715744
-0.046875	0.03125	43.7719388715744
-0.03125	0.03125	47.2331714690837
-0.046875	0.046875	47.2331714690837
-0.046875	0.03125	47.2331714690837
-0.046875	0.046875	38.1417763819118
-0.0625	0.0625	38.1417763819118
-0.0625	0.046875	38.1417763819118
-0.0625	0.03125	40.7944231018909
-0.046875	0.046875	40.7944231018909
-0.0625	0.046875	40.7944231018909
-0.0625	0.03125	45.3703364835708
-0.0625	0	45.3703364835708
-0.046875	0.015625	45.3703364835708
-0.046875	0.015625	49.8936408233806
-0.03125	0.03125	49.8936408233806
-0.046875	0.03125	49.8936408233806
-0.0625	0.03125	46.0654952044572
-0.046875	0.015625	46.0654952044572
-0.046875	0.03125	46.0654952044572
-0.09375	0.0625	20.2113215651157
-0.09375	0.09375	20.2113215651157
-0.109375	0.078125	20.2113215651157
-0.125	0.0625	19.7150793056687
-0.09375	0.0625	19.7150793056687
-0.109375	0.078125	19.7150793056687
-0.09375	0.0625	27.8738856814794
-0.0625	0.0625	27.8738856814794
-0.078125	0.078125	27.8738856814794
-0.09375	0.09375	22.738160438972
-0.09375	0.0625	22.738160438972
-0.078125	0.078125	22.738160438972
-0.09375	0.09375	12.1080706886346
-0.125	0.125	12.1080706886346
-0.125	0.09375	12.1080706886346
-0.125	0.09375	15.4824097605107
-0.125	0.0625	15.4824097605107
-0.109375	0.078125	15.4824097605107
-0.09375	0.09375	15.9005496167025
-0.125	0.09375	15.9005496167025
-0.109375	0.078125	15.9005496167025
-0.09375	0.03125	22.4147395377771
-0.125	0.0625	22.4147395377771
-0.125	0.03125	22.4147395377771
-0.125	0.03125	23.0764143340416
-0.125	0	23.0764143340416
-0.109375	0.015625	23.0764143340416
-0.09375	0.03125	25.5668602690798
-0.125	0.03125	25.5668602690798
-0.109375	0.015625	25.5668602690798
-0.09375	0.0625	29.3799152306373
-0.09375	0.03125	29.3799152306373
-0.078125	0.046875	29.3799152306373
-0.0625	0.0625	30.4553310776426
-0.09375	0.0625	30.4553310776426
-0.078125	0.046875	30.4553310776426
-0.125	0.0625	23.8841197963216
-0.09375	0.03125	23.8841197963216
-0.09375	0.0625	23.8841197963216
-0.21875	0.15625	-3.30876511532583
-0.1875	0.125	-3.30876511532583
-0.1875	0.15625	-3.30876511532583
-0.1875	0.1875	-5.05537026611804
-0.21875	0.15625	-5.05537026611804
-0.1875	0.15625	-5.05537026611804
-0.21875	0.15625	-3.66190001389748
-0.25	0.125	-3.66190001389748
-0.21875	0.125	-3.66190001389748
-0.1875	0.125	-2.88796940878151
-0.21875	0.15625	-2.88796940878151
-0.21875	0.125	-2.88796940878151
-0.15625	0.15625	0.180371548923902
-0.1875	0.125	0.180371548923902
-0.15625	0.125	0.180371548923902
-0.125	0.125	2.59721153225574
-0.15625	0.15625	2.59721153225574
-0.15625	0.125	2.59721153225574
-0.15625	0.15625	-3.75246131447733
-0.1875	0.1875	-3.75246131447733
-0.1875	0.15625	-3.75246131447733
-0.1875	0.125	-1.87812940144056
-0.15625	0.15625	-1.87812940144056
-0.1875	0.15625	-1.87812940144056
-0.1875	0.1875	-8.23636276798682
-0.25	0.25	-8.23636276798682
-0.25	0.1875	-8.23636276798682
-0.25	0.1875	-5.47386436086857
-0.25	0.125	-5.47386436086857
-0.21875	0.15625	-5.47386436086857
-0.1875	0.1875	-6.48213419969277
-0.25	0.1875	-6.48213419969277
-0.21875	0.15625	-6.48213419969277
-0.25	0.0625	2.51351432764274
-0.1875	0.0625	2.51351432764274
-0.21875	0.09375	2.51351432764274
-0.25	0.125	-0.219447375612873
-0.25	0.0625	-0.219447375612873
-0.21875	0.09375	-0.219447375612873
-0.25	0.0625	4.11564512659012
-0.25	0	4.11564512659012
-0.21875	0.03125	4.11564512659012
-0.1875	0.0625	4.23989675073835
-0.25	0.0625	4.23989675073835
-0.21875	0.03125	4.23989675073835
-0.1875	0.125	3.92143327398939
-0.1875	0.0625	3.92143327398939
-0.15625	0.09375	3.92143327398939
-0.15625	0.09375	5.3345303673733
-0.125	0.125	5.3345303673733
-0.15625	0.125	5.3345303673733
-0.1875	0.125	2.70058729058237
-0.15625	0.09375	2.70058729058237
-0.15625	0.125	2.70058729058237
-0.21875	0.09375	-0.846098615305136
-0.1875	0.125	-0.846098615305136
-0.21875	0.125	-0.846098615305136
-0.25	0.125	-1.73552954176703
-0.21875	0.09375	-1.73552954176703
-0.21875	0.125	-1.73552954176703
-0.1875	0.0625	1.93594480013503
-0.1875	0.125	1.93594480013503
-0.21875	0.09375	1.93594480013503
-0.4375	0.3125	-6.42832288236554
-0.375	0.25	-6.42832288236554
-0.375	0.3125	-6.42832288236554
-0.375	0.375	-5.98283674990253
-0.4375	0.3125	-5.98283674990253
-0.375	0.3125	-5.98283674990253
-0.4375	0.3125	-4.79752581022074
-0.5	0.25	-4.79752581022074
-0.4375	0.25	-4.79752581022074
-0.375	0.25	-5.84025828001616
-0.4375	0.3125	-5.84025828001616
-0.4375	0.25	-5.84025828001616
-0.3125	0.3125	-8.32399475738682
-0.375	0.25	-8.32399475738682
-0.3125	0.25	-8.32399475738682
-0.25	0.25	-9.20807507333073
-0.3125	0.3125	-9.20807507333073
-0.3125	0.25	-9.20807507333073
-0.3125	0.3125	-7.01661058465792
-0.375	0.375	-7.01661058465792
-0.375	0.3125	-7.01661058465792
-0.375	0.25	-7.61874921006341
-0.3125	0.3125	-7.61874921006341
-0.375	0.3125	-7.61874921006341
-0.5	0.375	-4.09593065579146
-0.375	0.375	-4.09593065579146
-0.4375	0.4375	-4.09593065579146
-0.5	0.5	-2.83819698530936
-0.5	0.375	-2.83819698530936
-0.4375	0.4375	-2.83819698530936
-0.5	0.375	-4.30630429857123
-0.5	0.25	-4.30630429857123
-0.4375	0.3125	-4.30630429857123
-0.375	0.375	-4.80796567582058
-0.5	0.375	-4.80796567582058
-0.4375	0.3125	-4.80796567582058
-0.5	0.125	-1.16943958495668
-0.375	0.125	-1.16943958495668
-0.4375	0.1875	-1.16943958495668
-0.5	0.25	-2.36204464316481
-0.5	0.125	-2.36204464316481
-0.4375	0.1875	-2.36204464316481
-0.4375	0.0625	3.23776373374444
-0.5	0.125	3.23776373374444
-0.5	0.0625	3.23776373374444
-0.5	0.0625	5.08779826771522
-0.5	0	5.08779826771522
-0.46875	0.03125	5.08779826771522
-0.4375	0.0625	4.47695318386051
-0.5	0.0625	4.47695318386051
-0.46875	0.03125	4.47695318386051
-0.375	0.125	1.49331730252903
-0.5	0.125	1.49331730252903
-0.4375	0.0625	1.49331730252903
-0.375	0.1875	-6.68846797210868
-0.3125	0.1875	-6.68846797210868
-0.34375	0.21875	-6.68846797210868
-0.375	0.25	-6.76499252442177
-0.375	0.1875	-6.76499252442177
-0.34375	0.21875	-6.76499252442177
-0.375	0.125	-4.75303741348959
-0.3125	0.1875	-4.75303741348959
-0.375	0.1875	-4.75303741348959
-0.3125	0.25	-8.4047920253924
-0.3125	0.1875	-8.4047920253924
-0.28125	0.21875	-8.4047920253924
-0.25	0.25	-9.21683895542903
-0.3125	0.25	-9.21683895542903
-0.28125	0.21875	-9.21683895542903
-0.3125	0.25	-7.89025182075572
-0.375	0.25	-7.89025182075572
-0.34375	0.21875	-7.89025182075572
-0.3125	0.1875	-7.96123369497159
-0.3125	0.25	-7.96123369497159
-0.34375	0.21875	-7.96123369497159
-0.4375	0.1875	-5.34429929634659
-0.375	0.25	-5.34429929634659
-0.4375	0.25	-5.34429929634659
-0.5	0.25	-4.26989108284419
-0.4375	0.1875	-4.26989108284419
-0.4375	0.25	-4.26989108284419
-0.4375	0.1875	-3.46547597247338
-0.375	0.125	-3.46547597247338
-0.375	0.1875	-3.46547597247338
-0.375	0.25	-5.39418967801561
-0.4375	0.1875	-5.39418967801561
-0.375	0.1875	-5.39418967801561
-0.75	0.75	-0.0730168036369066
-1	0.5	-0.0730168036369066
-0.75	0.5	-0.0730168036369066
-0.5	0.5	-0.520560380585872
-0.75	0.75	-0.520560380585872
-0.75	0.5	-0.520560380585872
-0.75	0.75	0.0269471895934524
-1	1	0.0269471895934524
-1	0.75	0.0269471895934524
-1	0.5	0.0224965972332221
-0.75	0.75	0.0224965972332221
-1	0.75	0.0224965972332221
-0.875	0.375	0.0240103204564556
-1	0.25	0.0240103204564556
-0.875	0.25	0.0240103204564556
-0.75	0.25	-0.257938853095614
-0.875	0.375	-0.257938853095614
-0.875	0.25	-0.257938853095614
-0.875	0.375	-0.0304955940858252
-1	0.5	-0.0304955940858252
-1	0.375	-0.0304955940858252
-1	0.25	0.0101805971514446
-0.875	0.375	0.0101805971514446
-1	0.375	0.0101805971514446
-0.875	0.125	0.300878664423723
-1	0.25	0.300878664423723
-1	0.125	0.300878664423723
-1	0.125	0.261852247363065
-1	0	0.261852247363065
-0.9375	0.0625	0.261852247363065
-0.875	0.125	0.660702452047556
-1	0.125	0.660702452047556
-0.9375	0.0625	0.660702452047556
-0.875	0.125	0.00485918553315946
-0.75	0.25	0.00485918553315946
-0.875	0.25	0.00485918553315946
-1	0.25	0.21886700705299
-0.875	0.125	0.21886700705299
-0.875	0.25	0.21886700705299
-0.75	0.5	-1.22829992481931
-0.75	0.25	-1.22829992481931
-0.625	0.375	-1.22829992481931
-0.5	0.5	-1.39543189641643
-0.75	0.5	-1.39543189641643
-0.625	0.375	-1.39543189641643
-0.75	0.5	-0.244364052692933
-1	0.5	-0.244364052692933
-0.875	0.375	-0.244364052692933
-0.75	0.25	-0.619369835579285
-0.75	0.5	-0.619369835579285
-0.875	0.375	-0.619369835579285
-0.875	-0.375	-0.719232581462936
-0.75	-0.5	-0.719232581462936
-0.75	-0.375	-0.719232581462936
-0.75	-0.25	-1.03545923021402
-0.875	-0.375	-1.03545923021402
-0.75	-0.375	-1.03545923021402
-1	-0.5	-0.257293041344047
-0.75	-0.5	-0.257293041344047
-0.875	-0.375	-0.257293041344047
-0.75	-0.5	-1.33537966323644
-0.5	-0.5	-1.33537966323644
-0.625	-0.375	-1.33537966323644
-0.75	-0.375	-1.87054410319478
-0.625	-0.375	-1.87054410319478
-0.6875	-0.3125	-1.87054410319478
-0.75	-0.25	-1.5544741522787
-0.75	-0.375	-1.5544741522787
-0.6875	-0.3125	-1.5544741522787
-0.75	-0.5	-1.2236711711528
-0.625	-0.375	-1.2236711711528
-0.75	-0.375	-1.2236711711528
-0.875	-0.125	-0.0552889092053157
-1	-0.25	-0.0552889092053157
-0.875	-0.25	-0.0552889092053157
-0.75	-0.25	-0.0660475441792785
-0.875	-0.125	-0.0660475441792785
-0.875	-0.25	-0.0660475441792785
-1	-0.125	0.522290029489079
-0.875	-0.125	0.522290029489079
-0.9375	-0.0625	0.522290029489079
-1	0	0.214702880761137
-1	-0.125	0.214702880761137
-0.9375	-0.0625	0.214702880761137
-1	-0.25	0.136403161013548
-0.875	-0.125	0.136403161013548
-1	-0.125	0.136403161013548
-0.875	-0.375	-0.186532612126407
-1	-0.25	-0.186532612126407
-1	-0.375	-0.186532612126407
-1	-0.5	-0.117666954823981
-0.875	-0.375	-0.117666954823981
-1	-0.375	-0.117666954823981
-0.875	-0.375	-0.642532649142932
-0.75	-0.25	-0.642532649142932
-0.875	-0.25	-0.642532649142932
-1	-0.25	-0.3960073143443
-0.875	-0.375	-0.3960073143443
-0.875	-0.25	-0.3960073143443
-1	-0.5	0.00677950577012952
-1	-1	0.00677950577012952
-0.75	-0.75	0.00677950577012952
-0.75	-0.75	-0.439480705003417
-0.5	-0.5	-0.439480705003417
-0.75	-0.5	-0.439480705003417
-1	-0.5	-0.0400419874683449
-0.75	-0.75	-0.0400419874683449
-0.75	-0.5	-0.0400419874683449
-0.4375	-0.1875	-5.13008790046627
-0.375	-0.25	-5.13008790046627
-0.375	-0.1875	-5.13008790046627
-0.375	-0.125	-3.03326145825369
-0.4375	-0.1875	-3.03326145825369
-0.375	-0.1875	-3.03326145825369
-0.4375	-0.1875	-4.06621505082366
-0.5	-0.25	-4.06621505082366
-0.4375	-0.25	-4.06621505082366
-0.375	-0.25	-5.18501358684034
-0.4375	-0.1875	-5.18501358684034
-0.4375	-0.25	-5.18501358684034
-0.3125	-0.1875	-7.85745322934129
-0.375	-0.25	-7.85745322934129
-0.3125	-0.25	-7.85745322934129
-0.25	-0.25	-8.74269478215206
-0.3125	-0.1875	-8.74269478215206
-0.3125	-0.25	-8.74269478215206
-0.3125	-0.1875	-4.3964924075941
-0.375	-0.125	-4.3964924075941
-0.375	-0.1875	-4.3964924075941
-0.375	-0.25	-6.51967905580472
-0.3125	-0.1875	-6.51967905580472
-0.375	-0.1875	-6.51967905580472
-0.5	-0.125	1.95287801348178
-0.375	-0.125	1.95287801348178
-0.4375	-0.0625	1.95287801348178
-0.5	-0.0625	4.72745428078412
-0.4375	-0.0625	4.72745428078412
-0.46875	-0.03125	4.72745428078412
-0.5	0	5.23666196865798
-0.5	-0.0625	5.23666196865798
-0.46875	-0.03125	5.23666196865798
-0.5	-0.125	3.61742806221808
-0.4375	-0.0625	3.61742806221808
-0.5	-0.0625	3.61742806221808
-0.5	-0.125	-1.89130340776558
-0.5	-0.25	-1.89130340776558
-0.4375	-0.1875	-1.89130340776558
-0.375	-0.125	-0.638001420296578
-0.5	-0.125	-0.638001420296578
-0.4375	-0.1875	-0.638001420296578
-0.5	-0.375	-5.20634590102344
-0.375	-0.375	-5.20634590102344
-0.4375	-0.3125	-5.20634590102344
-0.5	-0.3125	-4.99686091365762
-0.4375	-0.3125	-4.99686091365762
-0.46875	-0.28125	-4.99686091365762
-0.5	-0.25	-4.38823324116909
-0.5	-0.3125	-4.38823324116909
-0.46875	-0.28125	-4.38823324116909
-0.5	-0.375	-4.65349039198406
-0.4375	-0.3125	-4.65349039198406
-0.5	-0.3125	-4.65349039198406
-0.5	-0.375	-2.77414069089879
-0.5	-0.5	-2.77414069089879
-0.4375	-0.4375	-2.77414069089879
-0.375	-0.375	-4.28105408811443
-0.5	-0.375	-4.28105408811443
-0.4375	-0.4375	-4.28105408811443
-0.3125	-0.3125	-7.94878043933709
-0.375	-0.25	-7.94878043933709
-0.375	-0.3125	-7.94878043933709
-0.375	-0.375	-7.49374111532281
-0.3125	-0.3125	-7.49374111532281
-0.375	-0.3125	-7.49374111532281
-0.3125	-0.25	-9.23003496948538
-0.3125	-0.3125	-9.23003496948538
-0.28125	-0.28125	-9.23003496948538
-0.25	-0.25	-9.46175213241734
-0.3125	-0.25	-9.46175213241734
-0.28125	-0.28125	-9.46175213241734
-0.375	-0.25	-8.51197272867261
-0.3125	-0.3125	-8.51197272867261
-0.3125	-0.25	-8.51197272867261
-0.4375	-0.25	-5.83557681857803
-0.4375	-0.3125	-5.83557681857803
-0.40625	-0.28125	-5.83557681857803
-0.375	-0.25	-6.20731936442629
-0.4375	-0.25	-6.20731936442629
-0.40625	-0.28125	-6.20731936442629
-0.4375	-0.25	-4.59680755396241
-0.5	-0.25	-4.59680755396241
-0.46875	-0.28125	-4.59680755396241
-0.4375	-0.3125	-5.33459496241531
-0.4375	-0.25	-5.33459496241531
-0.46875	-0.28125	-5.33459496241531
-0.4375	-0.3125	-6.44145538293295
-0.375	-0.375	-6.44145538293295
-0.375	-0.3125	-6.44145538293295
-0.375	-0.3125	-7.02412761645306
-0.375	-0.25	-7.02412761645306
-0.40625	-0.28125	-7.02412761645306
-0.4375	-0.3125	-6.47364317149853
-0.375	-0.3125	-6.47364317149853
-0.40625	-0.28125	-6.47364317149853
-0.1875	-0.0625	0.563104840346475
-0.25	-0.125	0.563104840346475
-0.1875	-0.125	0.563104840346475
-0.1875	-0.125	4.16842494706355
-0.125	-0.125	4.16842494706355
-0.15625	-0.09375	4.16842494706355
-0.1875	-0.0625	4.1809280841373
-0.1875	-0.125	4.1809280841373
-0.15625	-0.09375	4.1809280841373
-0.25	-0.0625	4.47550442913592
-0.1875	-0.0625	4.47550442913592
-0.21875	-0.03125	4.47550442913592
-0.25	0	4.30311147059977
-0.25	-0.0625	4.30311147059977
-0.21875	-0.03125	4.30311147059977
-0.25	-0.125	1.38134149836719
-0.1875	-0.0625	1.38134149836719
-0.25	-0.0625	1.38134149836719
-0.1875	-0.1875	-5.86280383478918
-0.25	-0.125	-5.86280383478918
-0.25	-0.1875	-5.86280383478918
-0.25	-0.25	-8.19262883784242
-0.1875	-0.1875	-8.19262883784242
-0.25	-0.1875	-8.19262883784242
-0.1875	-0.125	-2.72754513732054
-0.1875	-0.1875	-2.72754513732054
-0.15625	-0.15625	-2.72754513732054
-0.125	-0.125	1.48566025801514
-0.1875	-0.125	1.48566025801514
-0.15625	-0.15625	1.48566025801514
-0.25	-0.125	-3.61100358539926
-0.1875	-0.1875	-3.61100358539926
-0.1875	-0.125	-3.61100358539926
-0.09375	-0.03125	23.9863771023469
-0.125	-0.0625	23.9863771023469
-0.09375	-0.0625	23.9863771023469
-0.0625	-0.0625	30.0145667786971
-0.09375	-0.03125	30.0145667786971
-0.09375	-0.0625	30.0145667786971
-0.125	-0.03125	25.6647803810842
-0.09375	-0.03125	25.6647803810842
-0.109375	-0.015625	25.6647803810842
-0.125	0	23.1434693013341
-0.125	-0.03125	23.1434693013341
-0.109375	-0.015625	23.1434693013341
-0.125	-0.0625	22.5308167891657
-0.09375	-0.03125	22.5308167891657
-0.125	-0.03125	22.5308167891657
-0.125	-0.09375	15.904450478253
-0.09375	-0.09375	15.904450478253
-0.109375	-0.078125	15.904450478253
-0.125	-0.0625	15.4942949902183
-0.125	-0.09375	15.4942949902183
-0.109375	-0.078125	15.4942949902183
-0.125	-0.125	12.143276577334
-0.09375	-0.09375	12.143276577334
-0.125	-0.09375	12.143276577334
-0.09375	-0.0625	22.7351381424415
-0.09375	-0.09375	22.7351381424415
-0.078125	-0.078125	22.7351381424415
-0.0625	-0.0625	27.9500517622956
-0.09375	-0.0625	27.9500517622956
-0.078125	-0.078125	27.9500517622956
-0.09375	-0.0625	19.7483240721657
-0.125	-0.0625	19.7483240721657
-0.109375	-0.078125	19.7483240721657
-0.09375	-0.09375	20.2086492635045
-0.09375	-0.0625	20.2086492635045
-0.109375	-0.078125	20.2086492635045
-0.0625	-0.03125	47.9156311993871
-0.03125	-0.03125	47.9156311993871
-0.046875	-0.015625	47.9156311993871
-0.0625	0	45.4104464015997
-0.0625	-0.03125	45.4104464015997
-0.046875	-0.015625	45.4104464015997
-0.0625	-0.03125	39.487099420438
-0.0625	-0.0625	39.487099420438
-0.046875	-0.046875	39.487099420438
-0.03125	-0.03125	45.4074436774637
-0.0625	-0.03125	45.4074436774637
-0.046875	-0.046875	45.4074436774637
-0.03125	-0.015625	58.6546034884401
-0.015625	-0.015625	58.6546034884401
-0.0234375	-0.0078125	58.6546034884401
-0.03125	0	57.6432498935548
-0.03125	-0.015625	57.6432498935548
-0.0234375	-0.0078125	57.6432498935548
-0.03125	-0.03125	56.2973335091877
-0.015625	-0.015625	56.2973335091877
-0.03125	-0.015625	56.2973335091877
-0.015625	-0.0078125	61.9287790615058
-0.0078125	-0.0078125	61.9287790615058
-0.01171875	-0.00390625	61.9287790615058
-0.015625	0	62.3393924619891
-0.015625	-0.0078125	62.3393924619891
-0.01171875	-0.00390625	62.3393924619891
-0.015625	-0.015625	61.3514065217981
-0.0078125	-0.0078125	61.3514065217981
-0.015625	-0.0078125	61.3514065217981
-0.0078125	0	63.6061828218518
-0.0078125	-0.0078125	63.6061828218518
-0.00390625	-0.00390625	63.6061828218518
0	0	63.252168204452
-0.0078125	0	63.252168204452
-0.00390625	-0.00390625	63.252168204452
-0.0078125	0	62.270541896707
-0.015625	0	62.270541896707
-0.01171875	-0.00390625	62.270541896707
-0.0078125	-0.0078125	63.2750748142687
-0.0078125	0	63.2750748142687
-0.01171875	-0.00390625	63.2750748142687
-0.015625	0	59.7388995594798
-0.03125	0	59.7388995594798
-0.0234375	-0.0078125	59.7388995594798
-0.0234375	-0.0078125	60.5848732140415
-0.015625	-0.015625	60.5848732140415
-0.015625	-0.0078125	60.5848732140415
-0.015625	0	60.8170068770695
-0.0234375	-0.0078125	60.8170068770695
-0.015625	-0.0078125	60.8170068770695
-0.03125	0	50.5620446625953
-0.0625	0	50.5620446625953
-0.046875	-0.015625	50.5620446625953
-0.046875	-0.015625	52.7876454264425
-0.03125	-0.03125	52.7876454264425
-0.03125	-0.015625	52.7876454264425
-0.03125	0	54.4305760500771
-0.046875	-0.015625	54.4305760500771
-0.03125	-0.015625	54.4305760500771
-0.09375	0	33.2924724898256
-0.09375	-0.03125	33.2924724898256
-0.078125	-0.015625	33.2924724898256
-0.0625	0	37.6973920997648
-0.09375	0	37.6973920997648
-0.078125	-0.015625	37.6973920997648
-0.09375	0	26.7191066474638
-0.125	0	26.7191066474638
-0.109375	-0.015625	26.7191066474638
-0.09375	-0.03125	29.6815378706617
-0.09375	0	29.6815378706617
-0.109375	-0.015625	29.6815378706617
-0.09375	-0.03125	35.4428653399393
-0.0625	-0.0625	35.4428653399393
-0.0625	-0.03125	35.4428653399393
-0.0625	-0.03125	41.2431842594105
-0.0625	0	41.2431842594105
-0.078125	-0.015625	41.2431842594105
-0.09375	-0.03125	36.28953496012
-0.0625	-0.03125	36.28953496012
-0.078125	-0.015625	36.28953496012
-0.1875	0	9.79701316776654
-0.1875	-0.0625	9.79701316776654
-0.15625	-0.03125	9.79701316776654
-0.125	0	14.3870341064076
-0.1875	0	14.3870341064076
-0.15625	-0.03125	14.3870341064076
-0.1875	0	6.20883176376234
-0.25	0	6.20883176376234
-0.21875	-0.03125	6.20883176376234
-0.1875	-0.0625	7.29609570237957
-0.1875	0	7.29609570237957
-0.21875	-0.03125	7.29609570237957
-0.125	-0.0625	9.44993982522179
-0.1875	-0.0625	9.44993982522179
-0.15625	-0.09375	9.44993982522179
-0.15625	-0.09375	8.41985152327408
-0.125	-0.125	8.41985152327408
-0.125	-0.09375	8.41985152327408
-0.125	-0.0625	11.5566531928361
-0.15625	-0.09375	11.5566531928361
-0.125	-0.09375	11.5566531928361
-0.15625	-0.03125	17.1701615649134
-0.125	-0.0625	17.1701615649134
-0.125	-0.03125	17.1701615649134
-0.125	0	18.7386452719514
-0.15625	-0.03125	18.7386452719514
-0.125	-0.03125	18.7386452719514
-0.1875	-0.0625	11.9184313549229
-0.125	-0.0625	11.9184313549229
-0.15625	-0.03125	11.9184313549229
-0.375	-0.0625	2.78704985051042
-0.3125	-0.0625	2.78704985051042
-0.34375	-0.03125	2.78704985051042
-0.375	0	3.78619116853796
-0.375	-0.0625	3.78619116853796
-0.34375	-0.03125	3.78619116853796
-0.375	-0.125	1.26999060555921
-0.3125	-0.0625	1.26999060555921
-0.375	-0.0625	1.26999060555921
-0.3125	0	3.1601324444888
-0.3125	-0.0625	3.1601324444888
-0.28125	-0.03125	3.1601324444888
-0.25	0	3.79338283755988
-0.3125	0	3.79338283755988
-0.28125	-0.03125	3.79338283755988
-0.3125	0	3.90810543023529
-0.375	0	3.90810543023529
-0.34375	-0.03125	3.90810543023529
-0.3125	-0.0625	3.26684849875287
-0.3125	0	3.26684849875287
-0.34375	-0.03125	3.26684849875287
-0.4375	0	4.78467563167297
-0.4375	-0.0625	4.78467563167297
-0.40625	-0.03125	4.78467563167297
-0.375	0	4.78533651495811
-0.4375	0	4.78533651495811
-0.40625	-0.03125	4.78533651495811
-0.4375	0	5.41906474487615
-0.5	0	5.41906474487615
-0.46875	-0.03125	5.41906474487615
-0.4375	-0.0625	5.03231960073134
-0.4375	0	5.03231960073134
-0.46875	-0.03125	5.03231960073134
-0.4375	-0.0625	2.24642959232204
-0.375	-0.125	2.24642959232204
-0.375	-0.0625	2.24642959232204
-0.375	-0.0625	4.16003732358004
-0.375	0	4.16003732358004
-0.40625	-0.03125	4.16003732358004
-0.4375	-0.0625	3.95293738544979
-0.375	-0.0625	3.95293738544979
-0.40625	-0.03125	3.95293738544979
-0.25	-0.125	-3.99918788990128
-0.375	-0.125	-3.99918788990128
-0.3125	-0.1875	-3.99918788990128
-0.3125	-0.1875	-8.31260014706022
-0.25	-0.25	-8.31260014706022
-0.25	-0.1875	-8.31260014706022
-0.25	-0.125	-6.0453816363104
-0.3125	-0.1875	-6.0453816363104
-0.25	-0.1875	-6.0453816363104
-0.3125	-0.0625	0.398760246171779
-0.25	-0.125	0.398760246171779
-0.25	-0.0625	0.398760246171779
-0.25	-0.0625	3.6607755185208
-0.25	0	3.6607755185208
-0.28125	-0.03125	3.6607755185208
-0.3125	-0.0625	2.48149410835987
-0.25	-0.0625	2.48149410835987
-0.28125	-0.03125	2.48149410835987
-0.375	-0.125	-0.851413202347918
-0.25	-0.125	-0.851413202347918
-0.3125	-0.0625	-0.851413202347918
-0.75	-0.125	2.43899129095443
-0.625	-0.125	2.43899129095443
-0.6875	-0.0625	2.43899129095443
-0.75	0	2.94645294616613
-0.75	-0.125	2.94645294616613
-0.6875	-0.0625	2.94645294616613
-0.75	-0.25	0.522919819015105
-0.625	-0.125	0.522919819015105
-0.75	-0.125	0.522919819015105
-0.625	0	4.01630161842101
-0.625	-0.125	4.01630161842101
-0.5625	-0.0625	4.01630161842101
-0.5	0	5.02450710614147
-0.625	0	5.02450710614147
-0.5625	-0.0625	5.02450710614147
-0.625	0	3.86535729681844
-0.75	0	3.86535729681844
-0.6875	-0.0625	3.86535729681844
-0.625	-0.125	3.73249751473096
-0.625	0	3.73249751473096
-0.6875	-0.0625	3.73249751473096
-0.875	0	1.58089926000002
-0.875	-0.125	1.58089926000002
-0.8125	-0.0625	1.58089926000002
-0.75	0	2.31676505358839
-0.875	0	2.31676505358839
-0.8125	-0.0625	2.31676505358839
-0.875	0	0.765937962071469
-1	0	0.765937962071469
-0.9375	-0.0625	0.765937962071469
-0.875	-0.125	1.14724855748963
-0.875	0	1.14724855748963
-0.9375	-0.0625	1.14724855748963
-0.875	-0.125	0.456929081048559
-0.75	-0.25	0.456929081048559
-0.75	-0.125	0.456929081048559
-0.75	-0.125	2.53333877530476
-0.75	0	2.53333877530476
-0.8125	-0.0625	2.53333877530476
-0.875	-0.125	1.56348314325456
-0.75	-0.125	1.56348314325456
-0.8125	-0.0625	1.56348314325456
-0.625	-0.25	-2.60226682833391
-0.625	-0.375	-2.60226682833391
-0.5625	-0.3125	-2.60226682833391
-0.5	-0.25	-2.84624220375956
-0.625	-0.25	-2.84624220375956
-0.5625	-0.3125	-2.84624220375956
-0.625	-0.25	-1.75406384182737
-0.75	-0.25	-1.75406384182737
-0.6875	-0.3125	-1.75406384182737
-0.625	-0.375	-2.28646096054549
-0.625	-0.25	-2.28646096054549
-0.6875	-0.3125	-2.28646096054549
-0.625	-0.375	-2.38066125880278
-0.5	-0.5	-2.38066125880278
-0.5	-0.375	-2.38066125880278
-0.5625	-0.3125	-3.86092371488863
-0.5	-0.375	-3.86092371488863
-0.5	-0.3125	-3.86092371488863
-0.5	-0.25	-3.8234451354355
-0.5625	-0.3125	-3.8234451354355
-0.5	-0.3125	-3.8234451354355
-0.625	-0.375	-3.05382370972503
-0.5	-0.375	-3.05382370972503
-0.5625	-0.3125	-3.05382370972503
-0.625	-0.125	-0.143849696341169
-0.5	-0.25	-0.143849696341169
-0.5	-0.125	-0.143849696341169
-0.5625	-0.0625	3.75805158487481
-0.5	-0.125	3.75805158487481
-0.5	-0.0625	3.75805158487481
-0.5	0	4.99958711831212
-0.5625	-0.0625	4.99958711831212
-0.5	-0.0625	4.99958711831212
-0.625	-0.125	2.87740700642752
-0.5	-0.125	2.87740700642752
-0.5625	-0.0625	2.87740700642752
-0.625	-0.125	-0.720339857102168
-0.75	-0.25	-0.720339857102168
-0.625	-0.25	-0.720339857102168
-0.5	-0.25	-1.20699473603031
-0.625	-0.125	-1.20699473603031
-0.625	-0.25	-1.20699473603031


==> data/HyperbolicSolExact.dat <==
-0.25	-0.625	-1.49332438568528
-0.125	-0.625	3.30575018772865
-0.1875	-0.5625	-0.087764113552203
-0.25	-0.5	-4.33911085246454
-0.25	-0.625	-1.49332438568528
-0.1875	-0.5625	-0.087764113552203
-0.25	-0.625	-1.49332438568528
-0.25	-0.75	-0.827978886748132
-0.1875	-0.6875	0.699818475667496
-0.125	-0.625	3.30575018772865
-0.25	-0.625	-1.49332438568528
-0.1875	-0.6875	0.699818475667496
-0.125	-0.5	2.29783921523557
-0.125	-0.625	3.30575018772865
-0.0625	-0.5625	6.02967174276506
-0.0625	-0.5625	6.02967174276506
0	-0.5	7.08438828183111
-0.0625	-0.5	5.71529105133785
-0.125	-0.5	2.29783921523557
-0.0625	-0.5625	6.02967174276506
-0.0625	-0.5	5.71529105133785
-0.125	-0.5	2.29783921523557
-0.25	-0.5	-4.33911085246454
-0.1875	-0.5625	-0.087764113552203
-0.125	-0.625	3.30575018772865
-0.125	-0.5	2.29783921523557
-0.1875	-0.5625	-0.087764113552203
-0.375	-0.625	-2.11443981320976
-0.25	-0.5	-4.33911085246454
-0.375	-0.5	-4.75400892550352
-0.5	-0.5	-1.8602850963517
-0.375	-0.625	-2.11443981320976
-0.375	-0.5	-4.75400892550352
-0.375	-0.625	-2.11443981320976
-0.25	-0.75	-0.827978886748132
-0.25	-0.625	-1.49332438568528
-0.25	-0.5	-4.33911085246454
-0.375	-0.625	-2.11443981320976
-0.25	-0.625	-1.49332438568528
-0.125	-0.75	2.26691228846236
-0.125	-0.875	0.962030816054307
-0.0625	-0.8125	2.65011880848915
0	-0.75	4.29250872685291
-0.125	-0.75	2.26691228846236
-0.0625	-0.8125	2.65011880848915
-0.25	-0.75	-0.827978886748132
-0.125	-0.875	0.962030816054307
-0.125	-0.75	2.26691228846236
0	-0.875	1.93761350247145
-0.125	-0.875	0.962030816054307
-0.0625	-0.9375	0.795976635896025
0	-1	-2.59248255091728e-14
0	-0.875	1.93761350247145
-0.0625	-0.9375	0.795976635896025
0	-0.875	1.93761350247145
0	-0.75	4.29250872685291
-0.0625	-0.8125	2.65011880848915
-0.125	-0.875	0.962030816054307
0	-0.875	1.93761350247145
-0.0625	-0.8125	2.65011880848915
0	-0.625	6.5547781484842
-0.125	-0.625	3.30575018772865
-0.0625	-0.6875	4.78562657848656
0	-0.75	4.29250872685291
0	-0.625	6.5547781484842
-0.0625	-0.6875	4.78562657848656
0	-0.625	6.5547781484842
0	-0.5	7.08438828183111
-0.0625	-0.5625	6.02967174276506
-0.125	-0.625	3.30575018772865
0	-0.625	6.5547781484842
-0.0625	-0.5625	6.02967174276506
-0.125	-0.75	2.26691228846236
-0.125	-0.625	3.30575018772865
-0.1875	-0.6875	0.699818475667496
-0.25	-0.75	-0.827978886748132
-0.125	-0.75	2.26691228846236
-0.1875	-0.6875	0.699818475667496
-0.125	-0.75	2.26691228846236
0	-0.75	4.29250872685291
-0.0625	-0.6875	4.78562657848656
-0.125	-0.625	3.30575018772865
-0.125	-0.75	2.26691228846236
-0.0625	-0.6875	4.78562657848656
-0.125	-0.25	-4.57923389897591
-0.125	-0.375	-1.89257819108683
-0.0625	-0.3125	1.2471102805898
-0.0625	-0.25	1.6200361121745
-0.0625	-0.3125	1.2471102805898
-0.03125	-0.28125	2.87144214460462
0	-0.25	4.36565650505982
-0.0625	-0.25	1.6200361121745
-0.03125	-0.28125	2.87144214460462
-0.125	-0.25	-4.57923389897591
-0.0625	-0.3125	1.2471102805898
-0.0625	-0.25	1.6200361121745
-0.1875	-0.3125	-9.49306307967098
-0.125	-0.25	-4.57923389897591
-0.1875	-0.25	-10.296377724702
-0.1875	-0.25	-10.296377724702
-0.25	-0.25	-12.9795938683869
-0.21875	-0.28125	-12.0541356084483
-0.1875	-0.3125	-9.49306307967098
-0.1875	-0.25	-10.296377724702
-0.21875	-0.28125	-12.0541356084483
-0.125	-0.375	-1.89257819108683
-0.125	-0.25	-4.57923389897591
-0.1875	-0.3125	-9.49306307967098
-0.0625	-0.375	2.81568351148538
-0.0625	-0.4375	4.57589026572769
-0.03125	-0.40625	5.06690318643991
0	-0.375	4.76686006045293
-0.0625	-0.375	2.81568351148538
-0.03125	-0.40625	5.06690318643991
-0.125	-0.375	-1.89257819108683
-0.0625	-0.4375	4.57589026572769
-0.0625	-0.375	2.81568351148538
0	-0.4375	6.21664232835605
-0.0625	-0.4375	4.57589026572769
-0.03125	-0.46875	6.35945993080099
0	-0.5	7.08438828183111
0	-0.4375	6.21664232835605
-0.03125	-0.46875	6.35945993080099
0	-0.4375	6.21664232835605
0	-0.375	4.76686006045293
-0.03125	-0.40625	5.06690318643991
-0.0625	-0.4375	4.57589026572769
0	-0.4375	6.21664232835605
-0.03125	-0.40625	5.06690318643991
0	-0.3125	3.52666188710907
-0.0625	-0.3125	1.2471102805898
-0.03125	-0.34375	3.48360227622812
-0.03125	-0.34375	3.48360227622812
0	-0.375	4.76686006045293
0	-0.34375	4.03074832780217
0	-0.3125	3.52666188710907
-0.03125	-0.34375	3.48360227622812
0	-0.34375	4.03074832780217
-0.03125	-0.28125	2.87144214460462
0	-0.3125	3.52666188710907
0	-0.28125	3.52483931427343
0	-0.25	4.36565650505982
-0.03125	-0.28125	2.87144214460462
0	-0.28125	3.52483931427343
-0.0625	-0.3125	1.2471102805898
0	-0.3125	3.52666188710907
-0.03125	-0.28125	2.87144214460462
-0.0625	-0.3125	1.2471102805898
-0.125	-0.375	-1.89257819108683
-0.0625	-0.375	2.81568351148538
-0.0625	-0.375	2.81568351148538
0	-0.375	4.76686006045293
-0.03125	-0.34375	3.48360227622812
-0.0625	-0.3125	1.2471102805898
-0.0625	-0.375	2.81568351148538
-0.03125	-0.34375	3.48360227622812
-0.0625	-0.125	19.5653412978383
-0.0625	-0.1875	6.73998352114985
-0.03125	-0.15625	15.3827752215099
0	-0.125	25.5920840025804
-0.0625	-0.125	19.5653412978383
-0.03125	-0.15625	15.3827752215099
-0.09375	-0.15625	7.5245639450542
-0.0625	-0.125	19.5653412978383
-0.09375	-0.125	13.7486321789679
-0.125	-0.125	7.82254071947883
-0.09375	-0.15625	7.5245639450542
-0.09375	-0.125	13.7486321789679
-0.0625	-0.1875	6.73998352114985
-0.0625	-0.125	19.5653412978383
-0.09375	-0.15625	7.5245639450542
-0.03125	-0.21875	5.65372214959851
0	-0.1875	10.3685808147491
-0.03125	-0.1875	9.4081979362052
-0.0625	-0.1875	6.73998352114985
-0.03125	-0.21875	5.65372214959851
-0.03125	-0.1875	9.4081979362052
-0.03125	-0.21875	5.65372214959851
0	-0.25	4.36565650505982
0	-0.21875	6.47509276553112
0	-0.1875	10.3685808147491
-0.03125	-0.21875	5.65372214959851
0	-0.21875	6.47509276553112
0	-0.1875	10.3685808147491
0	-0.125	25.5920840025804
-0.03125	-0.15625	15.3827752215099
-0.03125	-0.15625	15.3827752215099
-0.0625	-0.1875	6.73998352114985
-0.03125	-0.1875	9.4081979362052
0	-0.1875	10.3685808147491
-0.03125	-0.15625	15.3827752215099
-0.03125	-0.1875	9.4081979362052
-0.03125	-0.09375	35.0903224195222
0	-0.0625	51.6919365381656
-0.03125	-0.0625	48.0605318730059
-0.0625	-0.0625	39.2846407894595
-0.03125	-0.09375	35.0903224195222
-0.03125	-0.0625	48.0605318730059
-0.03125	-0.09375	35.0903224195222
0	-0.125	25.5920840025804
0	-0.09375	37.4789549712945
0	-0.0625	51.6919365381656
-0.03125	-0.09375	35.0903224195222
0	-0.09375	37.4789549712945
-0.015625	-0.046875	57.9548321134995
0	-0.03125	66.2481361836429
-0.015625	-0.03125	64.654679524132
-0.03125	-0.03125	60.3996673516795
-0.015625	-0.046875	57.9548321134995
-0.015625	-0.03125	64.654679524132
0	-0.0625	51.6919365381656
0	-0.03125	66.2481361836429
-0.015625	-0.046875	57.9548321134995
-0.0078125	-0.0234375	69.0082285850879
0	-0.015625	72.3092364350582
-0.0078125	-0.015625	71.7191806491655
-0.015625	-0.015625	70.0615542765176
-0.0078125	-0.0234375	69.0082285850879
-0.0078125	-0.015625	71.7191806491655
0	-0.03125	66.2481361836429
0	-0.015625	72.3092364350582
-0.0078125	-0.0234375	69.0082285850879
0	-0.0078125	74.2787445796454
-0.0078125	-0.0078125	73.5996862568073
-0.00390625	-0.01171875	73.2659129679787
0	-0.015625	72.3092364350582
0	-0.0078125	74.2787445796454
-0.00390625	-0.01171875	73.2659129679787
0	-0.0078125	74.2787445796454
0	0	74.9936117794842
-0.00390625	-0.00390625	74.6325920114437
-0.0078125	-0.0078125	73.5996862568073
0	-0.0078125	74.2787445796454
-0.00390625	-0.00390625	74.6325920114437
-0.0078125	-0.0078125	73.5996862568073
-0.015625	-0.015625	70.0615542765176
-0.0078125	-0.015625	71.7191806491655
-0.0078125	-0.015625	71.7191806491655
0	-0.015625	72.3092364350582
-0.00390625	-0.01171875	73.2659129679787
-0.0078125	-0.0078125	73.5996862568073
-0.0078125	-0.015625	71.7191806491655
-0.00390625	-0.01171875	73.2659129679787
-0.015625	-0.015625	70.0615542765176
-0.03125	-0.03125	60.3996673516795
-0.015625	-0.03125	64.654679524132
-0.015625	-0.03125	64.654679524132
0	-0.03125	66.2481361836429
-0.0078125	-0.0234375	69.0082285850879
-0.015625	-0.015625	70.0615542765176
-0.015625	-0.03125	64.654679524132
-0.0078125	-0.0234375	69.0082285850879
-0.03125	-0.0625	48.0605318730059
-0.03125	-0.03125	60.3996673516795
-0.046875	-0.046875	49.7188419889746
-0.0625	-0.0625	39.2846407894595
-0.03125	-0.0625	48.0605318730059
-0.046875	-0.046875	49.7188419889746
-0.03125	-0.0625	48.0605318730059
0	-0.0625	51.6919365381656
-0.015625	-0.046875	57.9548321134995
-0.03125	-0.03125	60.3996673516795
-0.03125	-0.0625	48.0605318730059
-0.015625	-0.046875	57.9548321134995
-0.0625	-0.09375	28.9893214928746
-0.09375	-0.09375	21.2620157689502
-0.078125	-0.109375	20.8204324487989
-0.0625	-0.125	19.5653412978383
-0.0625	-0.09375	28.9893214928746
-0.078125	-0.109375	20.8204324487989
-0.0625	-0.09375	28.9893214928746
-0.0625	-0.0625	39.2846407894595
-0.078125	-0.078125	29.7151497951601
-0.09375	-0.09375	21.2620157689502
-0.0625	-0.09375	28.9893214928746
-0.078125	-0.078125	29.7151497951601
-0.09375	-0.09375	21.2620157689502
-0.125	-0.125	7.82254071947883
-0.09375	-0.125	13.7486321789679
-0.09375	-0.125	13.7486321789679
-0.0625	-0.125	19.5653412978383
-0.078125	-0.109375	20.8204324487989
-0.09375	-0.09375	21.2620157689502
-0.09375	-0.125	13.7486321789679
-0.078125	-0.109375	20.8204324487989
-0.0625	-0.125	19.5653412978383
0	-0.125	25.5920840025804
-0.03125	-0.09375	35.0903224195222
-0.03125	-0.09375	35.0903224195222
-0.0625	-0.0625	39.2846407894595
-0.0625	-0.09375	28.9893214928746
-0.0625	-0.125	19.5653412978383
-0.03125	-0.09375	35.0903224195222
-0.0625	-0.09375	28.9893214928746
-0.15625	-0.21875	-6.79424663729752
-0.125	-0.1875	-1.05759034625958
-0.15625	-0.1875	-4.74767059710427
-0.1875	-0.1875	-7.62076391490712
-0.15625	-0.21875	-6.79424663729752
-0.15625	-0.1875	-4.74767059710427
-0.125	-0.25	-4.57923389897591
-0.125	-0.1875	-1.05759034625958
-0.15625	-0.21875	-6.79424663729752
-0.15625	-0.15625	-1.51759236732545
-0.125	-0.1875	-1.05759034625958
-0.125	-0.15625	2.73047336334594
-0.125	-0.125	7.82254071947883
-0.15625	-0.15625	-1.51759236732545
-0.125	-0.15625	2.73047336334594
-0.15625	-0.15625	-1.51759236732545
-0.1875	-0.1875	-7.62076391490712
-0.15625	-0.1875	-4.74767059710427
-0.125	-0.1875	-1.05759034625958
-0.15625	-0.15625	-1.51759236732545
-0.15625	-0.1875	-4.74767059710427
-0.1875	-0.1875	-7.62076391490712
-0.25	-0.25	-12.9795938683869
-0.1875	-0.25	-10.296377724702
-0.1875	-0.25	-10.296377724702
-0.125	-0.25	-4.57923389897591
-0.15625	-0.21875	-6.79424663729752
-0.1875	-0.1875	-7.62076391490712
-0.1875	-0.25	-10.296377724702
-0.15625	-0.21875	-6.79424663729752
-0.0625	-0.1875	6.73998352114985
-0.125	-0.25	-4.57923389897591
-0.0625	-0.25	1.6200361121745
-0.0625	-0.25	1.6200361121745
0	-0.25	4.36565650505982
-0.03125	-0.21875	5.65372214959851
-0.0625	-0.1875	6.73998352114985
-0.0625	-0.25	1.6200361121745
-0.03125	-0.21875	5.65372214959851
-0.125	-0.1875	-1.05759034625958
-0.0625	-0.1875	6.73998352114985
-0.09375	-0.15625	7.5245639450542
-0.09375	-0.15625	7.5245639450542
-0.125	-0.125	7.82254071947883
-0.125	-0.15625	2.73047336334594
-0.125	-0.1875	-1.05759034625958
-0.09375	-0.15625	7.5245639450542
-0.125	-0.15625	2.73047336334594
-0.125	-0.25	-4.57923389897591
-0.0625	-0.1875	6.73998352114985
-0.125	-0.1875	-1.05759034625958
-0.3125	-0.4375	-7.83911885602152
-0.25	-0.375	-9.9812807693095
-0.3125	-0.375	-10.5630241046625
-0.375	-0.375	-9.18799448626036
-0.3125	-0.4375	-7.83911885602152
-0.3125	-0.375	-10.5630241046625
-0.3125	-0.4375	-7.83911885602152
-0.25	-0.5	-4.33911085246454
-0.25	-0.4375	-6.95420763003039
-0.25	-0.375	-9.9812807693095
-0.3125	-0.4375	-7.83911885602152
-0.25	-0.4375	-6.95420763003039
-0.25	-0.3125	-12.4628761747501
-0.3125	-0.3125	-12.5276979602245
-0.28125	-0.34375	-11.862984725294
-0.25	-0.375	-9.9812807693095
-0.25	-0.3125	-12.4628761747501
-0.28125	-0.34375	-11.862984725294
-0.25	-0.3125	-12.4628761747501
-0.25	-0.25	-12.9795938683869
-0.28125	-0.28125	-13.2787579435108
-0.3125	-0.3125	-12.5276979602245
-0.25	-0.3125	-12.4628761747501
-0.28125	-0.28125	-13.2787579435108
-0.3125	-0.3125	-12.5276979602245
-0.375	-0.375	-9.18799448626036
-0.3125	-0.375	-10.5630241046625
-0.3125	-0.375	-10.5630241046625
-0.25	-0.375	-9.9812807693095
-0.28125	-0.34375	-11.862984725294
-0.3125	-0.3125	-12.5276979602245
-0.3125	-0.375	-10.5630241046625
-0.28125	-0.34375	-11.862984725294
-0.375	-0.5	-4.75400892550352
-0.375	-0.375	-9.18799448626036
-0.4375	-0.4375	-5.16219138580145
-0.5	-0.5	-1.8602850963517
-0.375	-0.5	-4.75400892550352
-0.4375	-0.4375	-5.16219138580145
-0.375	-0.5	-4.75400892550352
-0.25	-0.5	-4.33911085246454
-0.3125	-0.4375	-7.83911885602152
-0.375	-0.375	-9.18799448626036
-0.375	-0.5	-4.75400892550352
-0.3125	-0.4375	-7.83911885602152
-0.125	-0.5	2.29783921523557
-0.125	-0.375	-1.89257819108683
-0.1875	-0.4375	-3.92167403391877
-0.25	-0.5	-4.33911085246454
-0.125	-0.5	2.29783921523557
-0.1875	-0.4375	-3.92167403391877
-0.0625	-0.4375	4.57589026572769
-0.125	-0.5	2.29783921523557
-0.0625	-0.5	5.71529105133785
-0.0625	-0.5	5.71529105133785
0	-0.5	7.08438828183111
-0.03125	-0.46875	6.35945993080099
-0.0625	-0.4375	4.57589026572769
-0.0625	-0.5	5.71529105133785
-0.03125	-0.46875	6.35945993080099
-0.125	-0.375	-1.89257819108683
-0.125	-0.5	2.29783921523557
-0.0625	-0.4375	4.57589026572769
-0.1875	-0.375	-6.86252172935483
-0.1875	-0.3125	-9.49306307967098
-0.21875	-0.34375	-10.1780521852552
-0.25	-0.375	-9.9812807693095
-0.1875	-0.375	-6.86252172935483
-0.21875	-0.34375	-10.1780521852552
-0.125	-0.375	-1.89257819108683
-0.1875	-0.3125	-9.49306307967098
-0.1875	-0.375	-6.86252172935483
-0.25	-0.3125	-12.4628761747501
-0.1875	-0.3125	-9.49306307967098
-0.21875	-0.28125	-12.0541356084483
-0.25	-0.25	-12.9795938683869
-0.25	-0.3125	-12.4628761747501
-0.21875	-0.28125	-12.0541356084483
-0.25	-0.3125	-12.4628761747501
-0.25	-0.375	-9.9812807693095
-0.21875	-0.34375	-10.1780521852552
-0.1875	-0.3125	-9.49306307967098
-0.25	-0.3125	-12.4628761747501
-0.21875	-0.34375	-10.1780521852552
-0.1875	-0.4375	-3.92167403391877
-0.25	-0.375	-9.9812807693095
-0.25	-0.4375	-6.95420763003039
-0.25	-0.5	-4.33911085246454
-0.1875	-0.4375	-3.92167403391877
-0.25	-0.4375	-6.95420763003039
-0.1875	-0.4375	-3.92167403391877
-0.125	-0.375	-1.89257819108683
-0.1875	-0.375	-6.86252172935483
-0.25	-0.375	-9.9812807693095
-0.1875	-0.4375	-3.92167403391877
-0.1875	-0.375	-6.86252172935483
-0.75	-0.75	0.589055832606594
-0.5	-1	-4.67610567483938e-16
-0.5	-0.75	-0.0429452102988245
-0.5	-0.5	-1.8602850963517
-0.75	-0.75	0.589055832606594
-0.5	-0.75	-0.0429452102988245
-1	-1	1.38987563278701e-29
-0.5	-1	-4.67610567483938e-16
-0.75	-0.75	0.589055832606594
-0.375	-0.875	-0.815204737227579
-0.25	-1	-2.25410599256827e-15
-0.25	-0.875	-0.555071744642525
-0.25	-0.75	-0.827978886748132
-0.375	-0.875	-0.815204737227579
-0.25	-0.875	-0.555071744642525
-0.375	-0.875	-0.815204737227579
-0.5	-1	-4.67610567483938e-16
-0.375	-1	-1.16615115284268e-15
-0.25	-1	-2.25410599256827e-15
-0.375	-0.875	-0.815204737227579
-0.375	-1	-1.16615115284268e-15
-0.125	-0.875	0.962030816054307
-0.25	-1	-2.25410599256827e-15
-0.125	-1	-6.34399383473945e-15
-0.125	-1	-6.34399383473945e-15
0	-1	-2.59248255091728e-14
-0.0625	-0.9375	0.795976635896025
-0.125	-0.875	0.962030816054307
-0.125	-1	-6.34399383473945e-15
-0.0625	-0.9375	0.795976635896025
-0.125	-0.875	0.962030816054307
-0.25	-0.75	-0.827978886748132
-0.25	-0.875	-0.555071744642525
-0.25	-1	-2.25410599256827e-15
-0.125	-0.875	0.962030816054307
-0.25	-0.875	-0.555071744642525
-0.5	-0.75	-0.0429452102988245
-0.25	-0.75	-0.827978886748132
-0.375	-0.625	-2.11443981320976
-0.5	-0.5	-1.8602850963517
-0.5	-0.75	-0.0429452102988245
-0.375	-0.625	-2.11443981320976
-0.5	-0.75	-0.0429452102988245
-0.5	-1	-4.67610567483938e-16
-0.375	-0.875	-0.815204737227579
-0.25	-0.75	-0.827978886748132
-0.5	-0.75	-0.0429452102988245
-0.375	-0.875	-0.815204737227579
0.375	-0.875	-0.815204737227579
0.5	-0.75	-0.0429452102988245
0.375	-0.75	-1.31851353317035
0.25	-0.75	-0.827978886748132
0.375	-0.875	-0.815204737227579
0.375	-0.75	-1.31851353317035
0.5	-1	-4.67610567483938e-16
0.5	-0.75	-0.0429452102988245
0.375	-0.875	-0.815204737227579
0.5	-0.75	-0.0429452102988245
0.5	-0.5	-1.8602850963517
0.375	-0.625	-2.11443981320976
0.375	-0.75	-1.31851353317035
0.375	-0.625	-2.11443981320976
0.3125	-0.6875	-1.77129914563178
0.25	-0.75	-0.827978886748132
0.375	-0.75	-1.31851353317035
0.3125	-0.6875	-1.77129914563178
0.5	-0.75	-0.0429452102988245
0.375	-0.625	-2.11443981320976
0.375	-0.75	-1.31851353317035
0.125	-0.875	0.962030816054307
0.25	-1	-2.25410599256827e-15
0.25	-0.875	-0.555071744642525
0.25	-0.75	-0.827978886748132
0.125	-0.875	0.962030816054307
0.25	-0.875	-0.555071744642525
0.125	-1	-6.34399383473945e-15
0.125	-0.875	0.962030816054307
0.0625	-0.9375	0.795976635896025
0	-1	-2.59248255091728e-14
0.125	-1	-6.34399383473945e-15
0.0625	-0.9375	0.795976635896025
0.25	-1	-2.25410599256827e-15
0.125	-0.875	0.962030816054307
0.125	-1	-6.34399383473945e-15
0.375	-0.875	-0.815204737227579
0.25	-1	-2.25410599256827e-15
0.375	-1	-1.16615115284268e-15
0.5	-1	-4.67610567483938e-16
0.375	-0.875	-0.815204737227579
0.375	-1	-1.16615115284268e-15
0.375	-0.875	-0.815204737227579
0.25	-0.75	-0.827978886748132
0.25	-0.875	-0.555071744642525
0.25	-1	-2.25410599256827e-15
0.375	-0.875	-0.815204737227579
0.25	-0.875	-0.555071744642525
0.5	-1	-4.67610567483938e-16
1	-1	1.38987563278701e-29
0.75	-0.75	0.589055832606594
0.75	-0.75	0.589055832606594
0.5	-0.5	-1.8602850963517
0.5	-0.75	-0.0429452102988245
0.5	-1	-4.67610567483938e-16
0.75	-0.75	0.589055832606594
0.5	-0.75	-0.0429452102988245
0.1875	-0.4375	-3.92167403391877
0.25	-0.375	-9.9812807693095
0.1875	-0.375	-6.86252172935483
0.125	-0.375	-1.89257819108683
0.1875	-0.4375	-3.92167403391877
0.1875	-0.375	-6.86252172935483
0.1875	-0.4375	-3.92167403391877
0.25	-0.5	-4.33911085246454
0.25	-0.4375	-6.95420763003039
0.25	-0.375	-9.9812807693095
0.1875	-0.4375	-3.92167403391877
0.25	-0.4375	-6.95420763003039
0.1875	-0.3125	-9.49306307967098
0.25	-0.375	-9.9812807693095
0.25	-0.3125	-12.4628761747501
0.25	-0.25	-12.9795938683869
0.1875	-0.3125	-9.49306307967098
0.25	-0.3125	-12.4628761747501
0.1875	-0.3125	-9.49306307967098
0.125	-0.375	-1.89257819108683
0.1875	-0.375	-6.86252172935483
0.25	-0.375	-9.9812807693095
0.1875	-0.3125	-9.49306307967098
0.1875	-0.375	-6.86252172935483
0.125	-0.5	2.29783921523557
0.125	-0.375	-1.89257819108683
0.0625	-0.4375	4.57589026572769
0.0625	-0.5	5.71529105133785
0.0625	-0.4375	4.57589026572769
0.03125	-0.46875	6.35945993080099
0	-0.5	7.08438828183111
0.0625	-0.5	5.71529105133785
0.03125	-0.46875	6.35945993080099
0.125	-0.5	2.29783921523557
0.0625	-0.4375	4.57589026572769
0.0625	-0.5	5.71529105133785
0.125	-0.5	2.29783921523557
0.25	-0.5	-4.33911085246454
0.1875	-0.4375	-3.92167403391877
0.125	-0.375	-1.89257819108683
0.125	-0.5	2.29783921523557
0.1875	-0.4375	-3.92167403391877
0.375	-0.5	-4.75400892550352
0.375	-0.375	-9.18799448626036
0.3125	-0.4375	-7.83911885602152
0.3125	-0.5	-5.32934529227347
0.3125	-0.4375	-7.83911885602152
0.28125	-0.46875	-6.28453096621655
0.25	-0.5	-4.33911085246454
0.3125	-0.5	-5.32934529227347
0.28125	-0.46875	-6.28453096621655
0.375	-0.5	-4.75400892550352
0.3125	-0.4375	-7.83911885602152
0.3125	-0.5	-5.32934529227347
0.5	-0.5	-1.8602850963517
0.375	-0.375	-9.18799448626036
0.375	-0.5	-4.75400892550352
0.3125	-0.3125	-12.5276979602245
0.25	-0.375	-9.9812807693095
0.3125	-0.375	-10.5630241046625
0.375	-0.375	-9.18799448626036
0.3125	-0.3125	-12.5276979602245
0.3125	-0.375	-10.5630241046625
0.3125	-0.3125	-12.5276979602245
0.25	-0.25	-12.9795938683869
0.25	-0.3125	-12.4628761747501
0.25	-0.375	-9.9812807693095
0.3125	-0.3125	-12.5276979602245
0.25	-0.3125	-12.4628761747501
0.25	-0.4375	-6.95420763003039
0.3125	-0.4375	-7.83911885602152
0.28125	-0.40625	-9.12775215350946
0.25	-0.375	-9.9812807693095
0.25	-0.4375	-6.95420763003039
0.28125	-0.40625	-9.12775215350946
0.25	-0.4375	-6.95420763003039
0.25	-0.5	-4.33911085246454
0.28125	-0.46875	-6.28453096621655
0.3125	-0.4375	-7.83911885602152
0.25	-0.4375	-6.95420763003039
0.28125	-0.46875	-6.28453096621655
0.3125	-0.4375	-7.83911885602152
0.375	-0.375	-9.18799448626036
0.3125	-0.375	-10.5630241046625
0.3125	-0.375	-10.5630241046625
0.25	-0.375	-9.9812807693095
0.28125	-0.40625	-9.12775215350946
0.3125	-0.4375	-7.83911885602152
0.3125	-0.375	-10.5630241046625
0.28125	-0.40625	-9.12775215350946
0.0625	-0.1875	6.73998352114985
0.125	-0.25	-4.57923389897591
0.125	-0.1875	-1.05759034625958
0.125	-0.1875	-1.05759034625958
0.125	-0.125	7.82254071947883
0.09375	-0.15625	7.5245639450542
0.0625	-0.1875	6.73998352114985
0.125	-0.1875	-1.05759034625958
0.09375	-0.15625	7.5245639450542
0.0625	-0.25	1.6200361121745
0.0625	-0.1875	6.73998352114985
0.03125	-0.21875	5.65372214959851
0	-0.25	4.36565650505982
0.0625	-0.25	1.6200361121745
0.03125	-0.21875	5.65372214959851
0.125	-0.25	-4.57923389897591
0.0625	-0.1875	6.73998352114985
0.0625	-0.25	1.6200361121745
0.1875	-0.1875	-7.62076391490712
0.125	-0.25	-4.57923389897591
0.1875	-0.25	-10.296377724702
0.25	-0.25	-12.9795938683869
0.1875	-0.1875	-7.62076391490712
0.1875	-0.25	-10.296377724702
0.1875	-0.1875	-7.62076391490712
0.125	-0.125	7.82254071947883
0.125	-0.1875	-1.05759034625958
0.125	-0.25	-4.57923389897591
0.1875	-0.1875	-7.62076391490712
0.125	-0.1875	-1.05759034625958
0.03125	-0.09375	35.0903224195222
0.0625	-0.125	19.5653412978383
0.0625	-0.09375	28.9893214928746
0.0625	-0.0625	39.2846407894595
0.03125	-0.09375	35.0903224195222
0.0625	-0.09375	28.9893214928746
0	-0.125	25.5920840025804
0.0625	-0.125	19.5653412978383
0.03125	-0.09375	35.0903224195222
0.09375	-0.09375	21.2620157689502
0.0625	-0.125	19.5653412978383
0.09375	-0.125	13.7486321789679
0.125	-0.125	7.82254071947883
0.09375	-0.09375	21.2620157689502
0.09375	-0.125	13.7486321789679
0.09375	-0.09375	21.2620157689502
0.0625	-0.0625	39.2846407894595
0.0625	-0.09375	28.9893214928746
0.0625	-0.125	19.5653412978383
0.09375	-0.09375	21.2620157689502
0.0625	-0.09375	28.9893214928746
0.03125	-0.0625	48.0605318730059
0.03125	-0.03125	60.3996673516795
0.015625	-0.046875	57.9548321134995
0	-0.0625	51.6919365381656
0.03125	-0.0625	48.0605318730059
0.015625	-0.046875	57.9548321134995
0.03125	-0.0625	48.0605318730059
0.0625	-0.0625	39.2846407894595
0.046875	-0.046875	49.7188419889746
0.03125	-0.03125	60.3996673516795
0.03125	-0.0625	48.0605318730059
0.046875	-0.046875	49.7188419889746
0.015625	-0.03125	64.654679524132
0.015625	-0.015625	70.0615542765176
0.0078125	-0.0234375	69.0082285850879
0	-0.03125	66.2481361836429
0.015625	-0.03125	64.654679524132
0.0078125	-0.0234375	69.0082285850879
0.03125	-0.03125	60.3996673516795
0.015625	-0.015625	70.0615542765176
0.015625	-0.03125	64.654679524132
0.0078125	-0.015625	71.7191806491655
0.0078125	-0.0078125	73.5996862568073
0.00390625	-0.01171875	73.2659129679787
0	-0.015625	72.3092364350582
0.0078125	-0.015625	71.7191806491655
0.00390625	-0.01171875	73.2659129679787
0.015625	-0.015625	70.0615542765176
0.0078125	-0.0078125	73.5996862568073
0.0078125	-0.015625	71.7191806491655
0	-0.0078125	74.2787445796454
0.0078125	-0.0078125	73.5996862568073
0.00390625	-0.00390625	74.6325920114437
0	0	74.9936117794842
0	-0.0078125	74.2787445796454
0.00390625	-0.00390625	74.6325920114437
0	-0.0078125	74.2787445796454
0	-0.015625	72.3092364350582
0.00390625	-0.01171875	73.2659129679787
0.0078125	-0.0078125	73.5996862568073
0	-0.0078125	74.2787445796454
0.00390625	-0.01171875	73.2659129679787
0	-0.015625	72.3092364350582
0	-0.03125	66.2481361836429
0.0078125	-0.0234375	69.0082285850879
0.0078125	-0.0234375	69.0082285850879
0.015625	-0.015625	70.0615542765176
0.0078125	-0.015625	71.7191806491655
0	-0.015625	72.3092364350582
0.0078125	-0.0234375	69.0082285850879
0.0078125	-0.015625	71.7191806491655
0	-0.03125	66.2481361836429
0	-0.0625	51.6919365381656
0.015625	-0.046875	57.9548321134995
0.015625	-0.046875	57.9548321134995
0.03125	-0.03125	60.3996673516795
0.015625	-0.03125	64.654679524132
0	-0.03125	66.2481361836429
0.015625	-0.046875	57.9548321134995
0.015625	-0.03125	64.654679524132
0.03125	-0.09375	35.0903224195222
0	-0.0625	51.6919365381656
0	-0.09375	37.4789549712945
0	-0.125	25.5920840025804
0.03125	-0.09375	35.0903224195222
0	-0.09375	37.4789549712945
0.03125	-0.09375	35.0903224195222
0.0625	-0.0625	39.2846407894595
0.03125	-0.0625	48.0605318730059
0	-0.0625	51.6919365381656
0.03125	-0.09375	35.0903224195222
0.03125	-0.0625	48.0605318730059
0	-0.1875	10.3685808147491
0.0625	-0.1875	6.73998352114985
0.03125	-0.15625	15.3827752215099
0	-0.125	25.5920840025804
0	-0.1875	10.3685808147491
0.03125	-0.15625	15.3827752215099
0.03125	-0.21875	5.65372214959851
0	-0.1875	10.3685808147491
0	-0.21875	6.47509276553112
0	-0.25	4.36565650505982
0.03125	-0.21875	5.65372214959851
0	-0.21875	6.47509276553112
0.0625	-0.1875	6.73998352114985
0	-0.1875	10.3685808147491
0.03125	-0.21875	5.65372214959851
0.09375	-0.15625	7.5245639450542
0.0625	-0.125	19.5653412978383
0.0625	-0.15625	12.0705870782724
0.0625	-0.1875	6.73998352114985
0.09375	-0.15625	7.5245639450542
0.0625	-0.15625	12.0705870782724
0.09375	-0.15625	7.5245639450542
0.125	-0.125	7.82254071947883
0.09375	-0.125	13.7486321789679
0.0625	-0.125	19.5653412978383
0.09375	-0.15625	7.5245639450542
0.09375	-0.125	13.7486321789679
0.0625	-0.125	19.5653412978383
0	-0.125	25.5920840025804
0.03125	-0.15625	15.3827752215099
0.03125	-0.15625	15.3827752215099
0.0625	-0.1875	6.73998352114985
0.0625	-0.15625	12.0705870782724
0.0625	-0.125	19.5653412978383
0.03125	-0.15625	15.3827752215099
0.0625	-0.15625	12.0705870782724
0.0625	-0.375	2.81568351148538
0.0625	-0.3125	1.2471102805898
0.03125	-0.34375	3.48360227622812
0	-0.375	4.76686006045293
0.0625	-0.375	2.81568351148538
0.03125	-0.34375	3.48360227622812
0.125	-0.375	-1.89257819108683
0.0625	-0.3125	1.2471102805898
0.0625	-0.375	2.81568351148538
0.03125	-0.28125	2.87144214460462
0	-0.3125	3.52666188710907
0.03125	-0.3125	2.93525978116065
0.0625	-0.3125	1.2471102805898
0.03125	-0.28125	2.87144214460462
0.03125	-0.3125	2.93525978116065
0.03125	-0.28125	2.87144214460462
0	-0.25	4.36565650505982
0	-0.28125	3.52483931427343
0	-0.3125	3.52666188710907
0.03125	-0.28125	2.87144214460462
0	-0.28125	3.52483931427343
0.03125	-0.34375	3.48360227622812
0	-0.3125	3.52666188710907
0	-0.34375	4.03074832780217
0	-0.375	4.76686006045293
0.03125	-0.34375	3.48360227622812
0	-0.34375	4.03074832780217
0.03125	-0.34375	3.48360227622812
0.0625	-0.3125	1.2471102805898
0.03125	-0.3125	2.93525978116065
0	-0.3125	3.52666188710907
0.03125	-0.34375	3.48360227622812
0.03125	-0.3125	2.93525978116065
0	-0.4375	6.21664232835605
0.0625	-0.4375	4.57589026572769
0.03125	-0.40625	5.06690318643991
0	-0.375	4.76686006045293
0	-0.4375	6.21664232835605
0.03125	-0.40625	5.06690318643991
0	-0.4375	6.21664232835605
0	-0.5	7.08438828183111
0.03125	-0.46875	6.35945993080099
0.0625	-0.4375	4.57589026572769
0	-0.4375	6.21664232835605
0.03125	-0.46875	6.35945993080099
0.0625	-0.4375	4.57589026572769
0.125	-0.375	-1.89257819108683
0.0625	-0.375	2.81568351148538
0.0625	-0.375	2.81568351148538
0	-0.375	4.76686006045293
0.03125	-0.40625	5.06690318643991
0.0625	-0.4375	4.57589026572769
0.0625	-0.375	2.81568351148538
0.03125	-0.40625	5.06690318643991
0.125	-0.25	-4.57923389897591
0.125	-0.375	-1.89257819108683
0.1875	-0.3125	-9.49306307967098
0.1875	-0.3125	-9.49306307967098
0.25	-0.25	-12.9795938683869
0.1875	-0.25	-10.296377724702
0.125	-0.25	-4.57923389897591
0.1875	-0.3125	-9.49306307967098
0.1875	-0.25	-10.296377724702
0.0625	-0.3125	1.2471102805898
0.125	-0.25	-4.57923389897591
0.0625	-0.25	1.6200361121745
0.0625	-0.25	1.6200361121745
0	-0.25	4.36565650505982
0.03125	-0.28125	2.87144214460462
0.0625	-0.3125	1.2471102805898
0.0625	-0.25	1.6200361121745
0.03125	-0.28125	2.87144214460462
0.125	-0.375	-1.89257819108683
0.125	-0.25	-4.57923389897591
0.0625	-0.3125	1.2471102805898
0.125	-0.75	2.26691228846236
0.125	-0.625	3.30575018772865
0.0625	-0.6875	4.78562657848656
0	-0.75	4.29250872685291
0.125	-0.75	2.26691228846236
0.0625	-0.6875	4.78562657848656
0.25	-0.75	-0.827978886748132
0.125	-0.625	3.30575018772865
0.125	-0.75	2.26691228846236
0	-0.625	6.5547781484842
0.125	-0.625	3.30575018772865
0.0625	-0.5625	6.02967174276506
0	-0.5	7.08438828183111
0	-0.625	6.5547781484842
0.0625	-0.5625	6.02967174276506
0	-0.625	6.5547781484842
0	-0.75	4.29250872685291
0.0625	-0.6875	4.78562657848656
0.125	-0.625	3.30575018772865
0	-0.625	6.5547781484842
0.0625	-0.6875	4.78562657848656
0	-0.875	1.93761350247145
0.125	-0.875	0.962030816054307
0.0625	-0.8125	2.65011880848915
0	-0.75	4.29250872685291
0	-0.875	1.93761350247145
0.0625	-0.8125	2.65011880848915
0	-0.875	1.93761350247145
0	-1	-2.59248255091728e-14
0.0625	-0.9375	0.795976635896025
0.125	-0.875	0.962030816054307
0	-0.875	1.93761350247145
0.0625	-0.9375	0.795976635896025
0.125	-0.875	0.962030816054307
0.25	-0.75	-0.827978886748132
0.125	-0.75	2.26691228846236
0.125	-0.75	2.26691228846236
0	-0.75	4.29250872685291
0.0625	-0.8125	2.65011880848915
0.125	-0.875	0.962030816054307
0.125	-0.75	2.26691228846236
0.0625	-0.8125	2.65011880848915
0.25	-0.625	-1.49332438568528
0.375	-0.625	-2.11443981320976
0.3125	-0.5625	-3.49376408647069
0.25	-0.5	-4.33911085246454
0.25	-0.625	-1.49332438568528
0.3125	-0.5625	-3.49376408647069
0.25	-0.625	-1.49332438568528
0.25	-0.75	-0.827978886748132
0.3125	-0.6875	-1.77129914563178
0.375	-0.625	-2.11443981320976
0.25	-0.625	-1.49332438568528
0.3125	-0.6875	-1.77129914563178
0.375	-0.625	-2.11443981320976
0.5	-0.5	-1.8602850963517
0.375	-0.5	-4.75400892550352
0.3125	-0.5625	-3.49376408647069
0.375	-0.5	-4.75400892550352
0.3125	-0.5	-5.32934529227347
0.25	-0.5	-4.33911085246454
0.3125	-0.5625	-3.49376408647069
0.3125	-0.5	-5.32934529227347
0.375	-0.625	-2.11443981320976
0.375	-0.5	-4.75400892550352
0.3125	-0.5625	-3.49376408647069
0.125	-0.625	3.30575018772865
0.25	-0.5	-4.33911085246454
0.125	-0.5	2.29783921523557
0.0625	-0.5625	6.02967174276506
0.125	-0.5	2.29783921523557
0.0625	-0.5	5.71529105133785
0	-0.5	7.08438828183111
0.0625	-0.5625	6.02967174276506
0.0625	-0.5	5.71529105133785
0.125	-0.625	3.30575018772865
0.125	-0.5	2.29783921523557
0.0625	-0.5625	6.02967174276506
0.125	-0.625	3.30575018772865
0.25	-0.75	-0.827978886748132
0.25	-0.625	-1.49332438568528
0.25	-0.5	-4.33911085246454
0.125	-0.625	3.30575018772865
0.25	-0.625	-1.49332438568528
0.625	-0.125	3.30575018772865
0.5	-0.25	-4.33911085246454
0.625	-0.25	-1.49332438568527
0.75	-0.25	-0.827978886748132
0.625	-0.125	3.30575018772865
0.625	-0.25	-1.49332438568527
0.5	-0.125	2.29783921523557
0.625	-0.125	3.30575018772865
0.5625	-0.0625	6.02967174276505
0.5625	-0.0625	6.02967174276505
0.5	0	7.08438828183112
0.5	-0.0625	5.71529105133786
0.5	-0.125	2.29783921523557
0.5625	-0.0625	6.02967174276505
0.5	-0.0625	5.71529105133786
0.5	-0.25	-4.33911085246454
0.625	-0.125	3.30575018772865
0.5	-0.125	2.29783921523557
0.5	-0.375	-4.75400892550353
0.625	-0.375	-2.11443981320976
0.5625	-0.3125	-3.49376408647069
0.5625	-0.3125	-3.49376408647069
0.5	-0.25	-4.33911085246454
0.5	-0.3125	-5.32934529227348
0.5	-0.375	-4.75400892550353
0.5625	-0.3125	-3.49376408647069
0.5	-0.3125	-5.32934529227348
0.5	-0.5	-1.8602850963517
0.625	-0.375	-2.11443981320976
0.5	-0.375	-4.75400892550353
0.625	-0.25	-1.49332438568527
0.625	-0.375	-2.11443981320976
0.6875	-0.3125	-1.77129914563177
0.75	-0.25	-0.827978886748132
0.625	-0.25	-1.49332438568527
0.6875	-0.3125	-1.77129914563177
0.625	-0.25	-1.49332438568527
0.5	-0.25	-4.33911085246454
0.5625	-0.3125	-3.49376408647069
0.625	-0.375	-2.11443981320976
0.625	-0.25	-1.49332438568527
0.5625	-0.3125	-3.49376408647069
0.75	-0.125	2.26691228846236
0.875	-0.125	0.962030816054305
0.8125	-0.0625	2.65011880848914
0.75	0	4.2925087268529
0.75	-0.125	2.26691228846236
0.8125	-0.0625	2.65011880848914
0.75	-0.25	-0.827978886748132
0.875	-0.125	0.962030816054305
0.75	-0.125	2.26691228846236
0.875	0	1.93761350247145
0.875	-0.125	0.962030816054305
0.9375	-0.0625	0.795976635896027
1	0	-2.59248255091729e-14
0.875	0	1.93761350247145
0.9375	-0.0625	0.795976635896027
0.875	0	1.93761350247145
0.75	0	4.2925087268529
0.8125	-0.0625	2.65011880848914
0.875	-0.125	0.962030816054305
0.875	0	1.93761350247145
0.8125	-0.0625	2.65011880848914
0.625	0	6.5547781484842
0.625	-0.125	3.30575018772865
0.6875	-0.0625	4.78562657848656
0.75	0	4.2925087268529
0.625	0	6.5547781484842
0.6875	-0.0625	4.78562657848656
0.625	0	6.5547781484842
0.5	0	7.08438828183112
0.5625	-0.0625	6.02967174276505
0.625	-0.125	3.30575018772865
0.625	0	6.5547781484842
0.5625	-0.0625	6.02967174276505
0.625	-0.125	3.30575018772865
0.75	-0.25	-0.827978886748132
0.75	-0.125	2.26691228846236
0.75	-0.125	2.26691228846236
0.75	0	4.2925087268529
0.6875	-0.0625	4.78562657848656
0.625	-0.125	3.30575018772865
0.75	-0.125	2.26691228846236
0.6875	-0.0625	4.78562657848656
0.25	-0.125	-4.57923389897591
0.375	-0.125	-1.89257819108682
0.3125	-0.0625	1.24711028058979
0.25	-0.0625	1.6200361121745
0.3125	-0.0625	1.24711028058979
0.28125	-0.03125	2.8714421446046
0.25	0	4.36565650505981
0.25	-0.0625	1.6200361121745
0.28125	-0.03125	2.8714421446046
0.25	-0.125	-4.57923389897591
0.3125	-0.0625	1.24711028058979
0.25	-0.0625	1.6200361121745
0.3125	-0.1875	-9.49306307967099
0.25	-0.125	-4.57923389897591
0.25	-0.1875	-10.296377724702
0.25	-0.25	-12.9795938683869
0.3125	-0.1875	-9.49306307967099
0.25	-0.1875	-10.296377724702
0.375	-0.125	-1.89257819108682
0.25	-0.125	-4.57923389897591
0.3125	-0.1875	-9.49306307967099
0.375	-0.0625	2.81568351148538
0.4375	-0.0625	4.57589026572769
0.40625	-0.03125	5.06690318643993
0.375	0	4.76686006045293
0.375	-0.0625	2.81568351148538
0.40625	-0.03125	5.06690318643993
0.375	-0.125	-1.89257819108682
0.4375	-0.0625	4.57589026572769
0.375	-0.0625	2.81568351148538
0.4375	0	6.21664232835605
0.4375	-0.0625	4.57589026572769
0.46875	-0.03125	6.35945993080099
0.5	0	7.08438828183112
0.4375	0	6.21664232835605
0.46875	-0.03125	6.35945993080099
0.4375	0	6.21664232835605
0.375	0	4.76686006045293
0.40625	-0.03125	5.06690318643993
0.4375	-0.0625	4.57589026572769
0.4375	0	6.21664232835605
0.40625	-0.03125	5.06690318643993
0.3125	0	3.52666188710907
0.3125	-0.0625	1.24711028058979
0.34375	-0.03125	3.48360227622811
0.375	0	4.76686006045293
0.3125	0	3.52666188710907
0.34375	-0.03125	3.48360227622811
0.3125	0	3.52666188710907
0.25	0	4.36565650505981
0.28125	-0.03125	2.8714421446046
0.3125	-0.0625	1.24711028058979
0.3125	0	3.52666188710907
0.28125	-0.03125	2.8714421446046
0.3125	-0.0625	1.24711028058979
0.375	-0.125	-1.89257819108682
0.375	-0.0625	2.81568351148538
0.375	-0.0625	2.81568351148538
0.375	0	4.76686006045293
0.34375	-0.03125	3.48360227622811
0.3125	-0.0625	1.24711028058979
0.375	-0.0625	2.81568351148538
0.34375	-0.03125	3.48360227622811
0.125	-0.0625	19.5653412978383
0.1875	-0.0625	6.73998352114986
0.15625	-0.03125	15.3827752215099
0.15625	-0.03125	15.3827752215099
0.125	0	25.5920840025804
0.125	-0.03125	23.9397484800715
0.125	-0.0625	19.5653412978383
0.15625	-0.03125	15.3827752215099
0.125	-0.03125	23.9397484800715
0.125	-0.125	7.82254071947883
0.1875	-0.0625	6.73998352114986
0.125	-0.0625	19.5653412978383
0.1875	0	10.3685808147491
0.1875	-0.0625	6.73998352114986
0.21875	-0.03125	5.65372214959851
0.25	0	4.36565650505981
0.1875	0	10.3685808147491
0.21875	-0.03125	5.65372214959851
0.1875	0	10.3685808147491
0.125	0	25.5920840025804
0.15625	-0.03125	15.3827752215099
0.1875	-0.0625	6.73998352114986
0.1875	0	10.3685808147491
0.15625	-0.03125	15.3827752215099
0.0625	-0.03125	48.0605318730059
0.09375	-0.03125	35.0903224195222
0.078125	-0.015625	43.5968101769289
0.0625	0	51.6919365381656
0.0625	-0.03125	48.0605318730059
0.078125	-0.015625	43.5968101769289
0.078125	-0.046875	38.1700039020127
0.0625	-0.03125	48.0605318730059
0.0625	-0.046875	44.0733096301266
0.0625	-0.0625	39.2846407894595
0.078125	-0.046875	38.1700039020127
0.0625	-0.046875	44.0733096301266
0.09375	-0.03125	35.0903224195222
0.0625	-0.03125	48.0605318730059
0.078125	-0.046875	38.1700039020127
0.09375	0	37.4789549712945
0.09375	-0.03125	35.0903224195222
0.109375	-0.015625	30.6604633801273
0.125	0	25.5920840025804
0.09375	0	37.4789549712945
0.109375	-0.015625	30.6604633801273
0.09375	0	37.4789549712945
0.0625	0	51.6919365381656
0.078125	-0.015625	43.5968101769289
0.09375	-0.03125	35.0903224195222
0.09375	0	37.4789549712945
0.078125	-0.015625	43.5968101769289
0.046875	-0.015625	57.9548321134995
0.03125	0	66.2481361836429
0.03125	-0.015625	64.6546795241319
0.03125	-0.03125	60.3996673516795
0.046875	-0.015625	57.9548321134995
0.03125	-0.015625	64.6546795241319
0.0625	0	51.6919365381656
0.03125	0	66.2481361836429
0.046875	-0.015625	57.9548321134995
0.0234375	-0.0078125	69.0082285850879
0.015625	0	72.3092364350582
0.015625	-0.0078125	71.7191806491655
0.015625	-0.015625	70.0615542765176
0.0234375	-0.0078125	69.0082285850879
0.015625	-0.0078125	71.7191806491655
0.03125	0	66.2481361836429
0.015625	0	72.3092364350582
0.0234375	-0.0078125	69.0082285850879
0.0078125	0	74.2787445796454
0.0078125	-0.0078125	73.5996862568073
0.01171875	-0.00390625	73.2659129679785
0.015625	0	72.3092364350582
0.0078125	0	74.2787445796454
0.01171875	-0.00390625	73.2659129679785
0.0078125	0	74.2787445796454
0	0	74.9936117794842
0.00390625	-0.00390625	74.6325920114437
0.0078125	-0.0078125	73.5996862568073
0.0078125	0	74.2787445796454
0.00390625	-0.00390625	74.6325920114437
0.0078125	-0.0078125	73.5996862568073
0.015625	-0.015625	70.0615542765176
0.015625	-0.0078125	71.7191806491655
0.015625	-0.0078125	71.7191806491655
0.015625	0	72.3092364350582
0.01171875	-0.00390625	73.2659129679785
0.0078125	-0.0078125	73.5996862568073
0.015625	-0.0078125	71.7191806491655
0.01171875	-0.00390625	73.2659129679785
0.015625	-0.015625	70.0615542765176
0.03125	-0.03125	60.3996673516795
0.03125	-0.015625	64.6546795241319
0.03125	-0.015625	64.6546795241319
0.03125	0	66.2481361836429
0.0234375	-0.0078125	69.0082285850879
0.015625	-0.015625	70.0615542765176
0.03125	-0.015625	64.6546795241319
0.0234375	-0.0078125	69.0082285850879
0.046875	-0.046875	49.7188419889746
0.0625	-0.03125	48.0605318730059
0.046875	-0.03125	54.5671908220836
0.03125	-0.03125	60.3996673516795
0.046875	-0.046875	49.7188419889746
0.046875	-0.03125	54.5671908220836
0.046875	-0.046875	49.7188419889746
0.0625	-0.0625	39.2846407894595
0.0625	-0.046875	44.0733096301266
0.0625	-0.03125	48.0605318730059
0.046875	-0.046875	49.7188419889746
0.0625	-0.046875	44.0733096301266
0.0625	-0.03125	48.0605318730059
0.0625	0	51.6919365381656
0.046875	-0.015625	57.9548321134995
0.046875	-0.015625	57.9548321134995
0.03125	-0.03125	60.3996673516795
0.046875	-0.03125	54.5671908220836
0.0625	-0.03125	48.0605318730059
0.046875	-0.015625	57.9548321134995
0.046875	-0.03125	54.5671908220836
0.09375	-0.09375	21.2620157689502
0.125	-0.0625	19.5653412978383
0.09375	-0.0625	28.9893214928746
0.0625	-0.0625	39.2846407894595
0.09375	-0.09375	21.2620157689502
0.09375	-0.0625	28.9893214928746
0.125	-0.125	7.82254071947883
0.125	-0.0625	19.5653412978383
0.09375	-0.09375	21.2620157689502
0.09375	-0.03125	35.0903224195222
0.125	-0.0625	19.5653412978383
0.125	-0.03125	23.9397484800715
0.125	-0.03125	23.9397484800715
0.125	0	25.5920840025804
0.109375	-0.015625	30.6604633801273
0.09375	-0.03125	35.0903224195222
0.125	-0.03125	23.9397484800715
0.109375	-0.015625	30.6604633801273
0.09375	-0.0625	28.9893214928746
0.09375	-0.03125	35.0903224195222
0.078125	-0.046875	38.1700039020127
0.0625	-0.0625	39.2846407894595
0.09375	-0.0625	28.9893214928746
0.078125	-0.046875	38.1700039020127
0.125	-0.0625	19.5653412978383
0.09375	-0.03125	35.0903224195222
0.09375	-0.0625	28.9893214928746
0.1875	-0.1875	-7.62076391490712
0.25	-0.125	-4.57923389897591
0.1875	-0.125	-1.05759034625958
0.125	-0.125	7.82254071947883
0.1875	-0.1875	-7.62076391490712
0.1875	-0.125	-1.05759034625958
0.1875	-0.1875	-7.62076391490712
0.25	-0.25	-12.9795938683869
0.25	-0.1875	-10.296377724702
0.25	-0.125	-4.57923389897591
0.1875	-0.1875	-7.62076391490712
0.25	-0.1875	-10.296377724702
0.1875	-0.0625	6.73998352114986
0.25	-0.125	-4.57923389897591
0.25	-0.0625	1.6200361121745
0.25	-0.0625	1.6200361121745
0.25	0	4.36565650505981
0.21875	-0.03125	5.65372214959851
0.1875	-0.0625	6.73998352114986
0.25	-0.0625	1.6200361121745
0.21875	-0.03125	5.65372214959851
0.1875	-0.0625	6.73998352114986
0.125	-0.125	7.82254071947883
0.1875	-0.125	-1.05759034625958
0.25	-0.125	-4.57923389897591
0.1875	-0.0625	6.73998352114986
0.1875	-0.125	-1.05759034625958
0.375	-0.3125	-10.5630241046625
0.4375	-0.3125	-7.83911885602153
0.40625	-0.28125	-9.12775215350948
0.375	-0.25	-9.9812807693095
0.375	-0.3125	-10.5630241046625
0.40625	-0.28125	-9.12775215350948
0.375	-0.375	-9.18799448626036
0.4375	-0.3125	-7.83911885602153
0.375	-0.3125	-10.5630241046625
0.4375	-0.25	-6.95420763003039
0.4375	-0.3125	-7.83911885602153
0.46875	-0.28125	-6.28453096621655
0.5	-0.25	-4.33911085246454
0.4375	-0.25	-6.95420763003039
0.46875	-0.28125	-6.28453096621655
0.4375	-0.25	-6.95420763003039
0.375	-0.25	-9.9812807693095
0.40625	-0.28125	-9.12775215350948
0.4375	-0.3125	-7.83911885602153
0.4375	-0.25	-6.95420763003039
0.40625	-0.28125	-9.12775215350948
0.3125	-0.3125	-12.5276979602245
0.375	-0.25	-9.9812807693095
0.3125	-0.25	-12.4628761747501
0.25	-0.25	-12.9795938683869
0.3125	-0.3125	-12.5276979602245
0.3125	-0.25	-12.4628761747501
0.3125	-0.3125	-12.5276979602245
0.375	-0.375	-9.18799448626036
0.375	-0.3125	-10.5630241046625
0.375	-0.25	-9.9812807693095
0.3125	-0.3125	-12.5276979602245
0.375	-0.3125	-10.5630241046625
0.375	-0.375	-9.18799448626036
0.5	-0.5	-1.8602850963517
0.5	-0.375	-4.75400892550353
0.4375	-0.3125	-7.83911885602153
0.5	-0.375	-4.75400892550353
0.5	-0.3125	-5.32934529227348
0.5	-0.3125	-5.32934529227348
0.5	-0.25	-4.33911085246454
0.46875	-0.28125	-6.28453096621655
0.4375	-0.3125	-7.83911885602153
0.5	-0.3125	-5.32934529227348
0.46875	-0.28125	-6.28453096621655
0.375	-0.375	-9.18799448626036
0.5	-0.375	-4.75400892550353
0.4375	-0.3125	-7.83911885602153
0.5	-0.125	2.29783921523557
0.375	-0.125	-1.89257819108682
0.4375	-0.1875	-3.92167403391877
0.5	-0.25	-4.33911085246454
0.5	-0.125	2.29783921523557
0.4375	-0.1875	-3.92167403391877
0.4375	-0.0625	4.57589026572769
0.5	-0.125	2.29783921523557
0.5	-0.0625	5.71529105133786
0.5	-0.0625	5.71529105133786
0.5	0	7.08438828183112
0.46875	-0.03125	6.35945993080099
0.4375	-0.0625	4.57589026572769
0.5	-0.0625	5.71529105133786
0.46875	-0.03125	6.35945993080099
0.375	-0.125	-1.89257819108682
0.5	-0.125	2.29783921523557
0.4375	-0.0625	4.57589026572769
0.3125	-0.1875	-9.49306307967099
0.375	-0.25	-9.9812807693095
0.375	-0.1875	-6.86252172935482
0.375	-0.125	-1.89257819108682
0.3125	-0.1875	-9.49306307967099
0.375	-0.1875	-6.86252172935482
0.3125	-0.1875	-9.49306307967099
0.25	-0.25	-12.9795938683869
0.3125	-0.25	-12.4628761747501
0.375	-0.25	-9.9812807693095
0.3125	-0.1875	-9.49306307967099
0.3125	-0.25	-12.4628761747501
0.4375	-0.1875	-3.92167403391877
0.375	-0.25	-9.9812807693095
0.4375	-0.25	-6.95420763003039
0.5	-0.25	-4.33911085246454
0.4375	-0.1875	-3.92167403391877
0.4375	-0.25	-6.95420763003039
0.4375	-0.1875	-3.92167403391877
0.375	-0.125	-1.89257819108682
0.375	-0.1875	-6.86252172935482
0.375	-0.25	-9.9812807693095
0.4375	-0.1875	-3.92167403391877
0.375	-0.1875	-6.86252172935482
0.75	-0.75	0.589055832606594
1	-0.5	-4.6761056748394e-16
0.75	-0.5	-0.0429452102988247
0.5	-0.5	-1.8602850963517
0.75	-0.75	0.589055832606594
0.75	-0.5	-0.0429452102988247
1	-1	1.38987563278701e-29
1	-0.5	-4.6761056748394e-16
0.75	-0.75	0.589055832606594
0.875	-0.375	-0.815204737227578
1	-0.25	-2.25410599256826e-15
0.875	-0.25	-0.555071744642527
0.75	-0.25	-0.827978886748132
0.875	-0.375	-0.815204737227578
0.875	-0.25	-0.555071744642527
0.875	-0.375	-0.815204737227578
1	-0.5	-4.6761056748394e-16
1	-0.375	-1.16615115284268e-15
1	-0.25	-2.25410599256826e-15
0.875	-0.375	-0.815204737227578
1	-0.375	-1.16615115284268e-15
0.875	-0.125	0.962030816054305
1	-0.25	-2.25410599256826e-15
1	-0.125	-6.34399383473947e-15
1	-0.125	-6.34399383473947e-15
1	0	-2.59248255091729e-14
0.9375	-0.0625	0.795976635896027
0.875	-0.125	0.962030816054305
1	-0.125	-6.34399383473947e-15
0.9375	-0.0625	0.795976635896027
0.875	-0.125	0.962030816054305
0.75	-0.25	-0.827978886748132
0.875	-0.25	-0.555071744642527
1	-0.25	-2.25410599256826e-15
0.875	-0.125	0.962030816054305
0.875	-0.25	-0.555071744642527
0.625	-0.375	-2.11443981320976
0.75	-0.5	-0.0429452102988247
0.75	-0.375	-1.31851353317034
0.75	-0.375	-1.31851353317034
0.75	-0.25	-0.827978886748132
0.6875	-0.3125	-1.77129914563177
0.625	-0.375	-2.11443981320976
0.75	-0.375	-1.31851353317034
0.6875	-0.3125	-1.77129914563177
0.5	-0.5	-1.8602850963517
0.75	-0.5	-0.0429452102988247
0.625	-0.375	-2.11443981320976
0.75	-0.5	-0.0429452102988247
1	-0.5	-4.6761056748394e-16
0.875	-0.375	-0.815204737227578
0.875	-0.375	-0.815204737227578
0.75	-0.25	-0.827978886748132
0.75	-0.375	-1.31851353317034
0.75	-0.5	-0.0429452102988247
0.875	-0.375	-0.815204737227578
0.75	-0.375	-1.31851353317034
0.875	0.375	-0.815204737227578
0.75	0.5	-0.0429452102988247
0.75	0.375	-1.31851353317034
0.75	0.25	-0.827978886748132
0.875	0.375	-0.815204737227578
0.75	0.375	-1.31851353317034
1	0.5	-4.6761056748394e-16
0.75	0.5	-0.0429452102988247
0.875	0.375	-0.815204737227578
0.75	0.5	-0.0429452102988247
0.5	0.5	-1.8602850963517
0.625	0.375	-2.11443981320976
0.75	0.375	-1.31851353317034
0.625	0.375	-2.11443981320976
0.6875	0.3125	-1.77129914563177
0.75	0.25	-0.827978886748132
0.75	0.375	-1.31851353317034
0.6875	0.3125	-1.77129914563177
0.75	0.5	-0.0429452102988247
0.625	0.375	-2.11443981320976
0.75	0.375	-1.31851353317034
0.875	0.125	0.962030816054305
1	0.25	-2.25410599256826e-15
0.875	0.25	-0.555071744642527
0.75	0.25	-0.827978886748132
0.875	0.125	0.962030816054305
0.875	0.25	-0.555071744642527
1	0.125	-6.34399383473947e-15
0.875	0.125	0.962030816054305
0.9375	0.0625	0.795976635896027
1	0	-2.59248255091729e-14
1	0.125	-6.34399383473947e-15
0.9375	0.0625	0.795976635896027
1	0.25	-2.25410599256826e-15
0.875	0.125	0.962030816054305
1	0.125	-6.34399383473947e-15
0.875	0.375	-0.815204737227578
1	0.25	-2.25410599256826e-15
1	0.375	-1.16615115284268e-15
1	0.5	-4.6761056748394e-16
0.875	0.375	-0.815204737227578
1	0.375	-1.16615115284268e-15
0.875	0.375	-0.815204737227578
0.75	0.25	-0.827978886748132
0.875	0.25	-0.555071744642527
1	0.25	-2.25410599256826e-15
0.875	0.375	-0.815204737227578
0.875	0.25	-0.555071744642527
1	0.5	-4.6761056748394e-16
1	1	1.38987563278701e-29
0.75	0.75	0.589055832606594
0.75	0.75	0.589055832606594
0.5	0.5	-1.8602850963517
0.75	0.5	-0.0429452102988247
1	0.5	-4.6761056748394e-16
0.75	0.75	0.589055832606594
0.75	0.5	-0.0429452102988247
0.4375	0.1875	-3.92167403391877
0.375	0.25	-9.9812807693095
0.375	0.1875	-6.86252172935482
0.375	0.125	-1.89257819108682
0.4375	0.1875	-3.92167403391877
0.375	0.1875	-6.86252172935482
0.4375	0.1875	-3.92167403391877
0.5	0.25	-4.33911085246454
0.4375	0.25	-6.95420763003039
0.375	0.25	-9.9812807693095
0.4375	0.1875	-3.92167403391877
0.4375	0.25	-6.95420763003039
0.3125	0.1875	-9.49306307967099
0.375	0.25	-9.9812807693095
0.3125	0.25	-12.4628761747501
0.25	0.25	-12.9795938683869
0.3125	0.1875	-9.49306307967099
0.3125	0.25	-12.4628761747501
0.3125	0.1875	-9.49306307967099
0.375	0.125	-1.89257819108682
0.375	0.1875	-6.86252172935482
0.375	0.25	-9.9812807693095
0.3125	0.1875	-9.49306307967099
0.375	0.1875	-6.86252172935482
0.5	0.125	2.29783921523557
0.375	0.125	-1.89257819108682
0.4375	0.0625	4.57589026572769
0.5	0.0625	5.71529105133786
0.4375	0.0625	4.57589026572769
0.46875	0.03125	6.35945993080099
0.5	0	7.08438828183112
0.5	0.0625	5.71529105133786
0.46875	0.03125	6.35945993080099
0.5	0.125	2.29783921523557
0.4375	0.0625	4.57589026572769
0.5	0.0625	5.71529105133786
0.5	0.125	2.29783921523557
0.5	0.25	-4.33911085246454
0.4375	0.1875	-3.92167403391877
0.375	0.125	-1.89257819108682
0.5	0.125	2.29783921523557
0.4375	0.1875	-3.92167403391877
0.5	0.375	-4.75400892550353
0.375	0.375	-9.18799448626036
0.4375	0.3125	-7.83911885602153
0.5	0.3125	-5.32934529227348
0.4375	0.3125	-7.83911885602153
0.46875	0.28125	-6.28453096621655
0.5	0.25	-4.33911085246454
0.5	0.3125	-5.32934529227348
0.46875	0.28125	-6.28453096621655
0.5	0.375	-4.75400892550353
0.4375	0.3125	-7.83911885602153
0.5	0.3125	-5.32934529227348
0.5	0.5	-1.8602850963517
0.375	0.375	-9.18799448626036
0.5	0.375	-4.75400892550353
0.3125	0.3125	-12.5276979602245
0.375	0.25	-9.9812807693095
0.375	0.3125	-10.5630241046625
0.375	0.375	-9.18799448626036
0.3125	0.3125	-12.5276979602245
0.375	0.3125	-10.5630241046625
0.3125	0.3125	-12.5276979602245
0.25	0.25	-12.9795938683869
0.3125	0.25	-12.4628761747501
0.375	0.25	-9.9812807693095
0.3125	0.3125	-12.5276979602245
0.3125	0.25	-12.4628761747501
0.4375	0.25	-6.95420763003039
0.4375	0.3125	-7.83911885602153
0.40625	0.28125	-9.12775215350948
0.375	0.25	-9.9812807693095
0.4375	0.25	-6.95420763003039
0.40625	0.28125	-9.12775215350948
0.4375	0.25	-6.95420763003039
0.5	0.25	-4.33911085246454
0.46875	0.28125	-6.28453096621655
0.4375	0.3125	-7.83911885602153
0.4375	0.25	-6.95420763003039
0.46875	0.28125	-6.28453096621655
0.4375	0.3125	-7.83911885602153
0.375	0.375	-9.18799448626036
0.375	0.3125	-10.5630241046625
0.375	0.3125	-10.5630241046625
0.375	0.25	-9.9812807693095
0.40625	0.28125	-9.12775215350948
0.4375	0.3125	-7.83911885602153
0.375	0.3125	-10.5630241046625
0.40625	0.28125	-9.12775215350948
0.1875	0.0625	6.73998352114986
0.25	0.125	-4.57923389897591
0.1875	0.125	-1.05759034625958
0.1875	0.125	-1.05759034625958
0.125	0.125	7.82254071947883
0.15625	0.09375	7.52456394505421
0.1875	0.0625	6.73998352114986
0.1875	0.125	-1.05759034625958
0.15625	0.09375	7.52456394505421
0.25	0.0625	1.6200361121745
0.1875	0.0625	6.73998352114986
0.21875	0.03125	5.65372214959851
0.25	0	4.36565650505981
0.25	0.0625	1.6200361121745
0.21875	0.03125	5.65372214959851
0.25	0.125	-4.57923389897591
0.1875	0.0625	6.73998352114986
0.25	0.0625	1.6200361121745
0.1875	0.1875	-7.62076391490712
0.25	0.125	-4.57923389897591
0.25	0.1875	-10.296377724702
0.25	0.25	-12.9795938683869
0.1875	0.1875	-7.62076391490712
0.25	0.1875	-10.296377724702
0.1875	0.1875	-7.62076391490712
0.125	0.125	7.82254071947883
0.1875	0.125	-1.05759034625958
0.25	0.125	-4.57923389897591
0.1875	0.1875	-7.62076391490712
0.1875	0.125	-1.05759034625958
0.09375	0.03125	35.0903224195222
0.125	0.0625	19.5653412978383
0.09375	0.0625	28.9893214928746
0.0625	0.0625	39.2846407894595
0.09375	0.03125	35.0903224195222
0.09375	0.0625	28.9893214928746
0.125	0	25.5920840025804
0.125	0.0625	19.5653412978383
0.09375	0.03125	35.0903224195222
0.125	0.09375	13.7486321789679
0.09375	0.09375	21.2620157689502
0.109375	0.078125	20.8204324487989
0.125	0.0625	19.5653412978383
0.125	0.09375	13.7486321789679
0.109375	0.078125	20.8204324487989
0.125	0.125	7.82254071947883
0.09375	0.09375	21.2620157689502
0.125	0.09375	13.7486321789679
0.09375	0.0625	28.9893214928746
0.09375	0.09375	21.2620157689502
0.078125	0.078125	29.7151497951601
0.0625	0.0625	39.2846407894595
0.09375	0.0625	28.9893214928746
0.078125	0.078125	29.7151497951601
0.09375	0.0625	28.9893214928746
0.125	0.0625	19.5653412978383
0.109375	0.078125	20.8204324487989
0.09375	0.09375	21.2620157689502
0.09375	0.0625	28.9893214928746
0.109375	0.078125	20.8204324487989
0.0625	0.03125	48.0605318730059
0.03125	0.03125	60.3996673516795
0.046875	0.015625	57.9548321134995
0.0625	0	51.6919365381656
0.0625	0.03125	48.0605318730059
0.046875	0.015625	57.9548321134995
0.0625	0.03125	48.0605318730059
0.0625	0.0625	39.2846407894595
0.046875	0.046875	49.7188419889746
0.03125	0.03125	60.3996673516795
0.0625	0.03125	48.0605318730059
0.046875	0.046875	49.7188419889746
0.03125	0.015625	64.6546795241319
0.015625	0.015625	70.0615542765176
0.0234375	0.0078125	69.0082285850879
0.03125	0	66.2481361836429
0.03125	0.015625	64.6546795241319
0.0234375	0.0078125	69.0082285850879
0.03125	0.03125	60.3996673516795
0.015625	0.015625	70.0615542765176
0.03125	0.015625	64.6546795241319
0.015625	0.0078125	71.7191806491655
0.0078125	0.0078125	73.5996862568073
0.01171875	0.00390625	73.2659129679785
0.015625	0	72.3092364350582
0.015625	0.0078125	71.7191806491655
0.01171875	0.00390625	73.2659129679785
0.015625	0.015625	70.0615542765176
0.0078125	0.0078125	73.5996862568073
0.015625	0.0078125	71.7191806491655
0.0078125	0	74.2787445796454
0.0078125	0.0078125	73.5996862568073
0.00390625	0.00390625	74.6325920114437
0	0	74.9936117794842
0.0078125	0	74.2787445796454
0.00390625	0.00390625	74.6325920114437
0.0078125	0	74.2787445796454
0.015625	0	72.3092364350582
0.01171875	0.00390625	73.2659129679785
0.0078125	0.0078125	73.5996862568073
0.0078125	0	74.2787445796454
0.01171875	0.00390625	73.2659129679785
0.015625	0	72.3092364350582
0.03125	0	66.2481361836429
0.0234375	0.0078125	69.0082285850879
0.0234375	0.0078125	69.0082285850879
0.015625	0.015625	70.0615542765176
0.015625	0.0078125	71.7191806491655
0.015625	0	72.3092364350582
0.0234375	0.0078125	69.0082285850879
0.015625	0.0078125	71.7191806491655
0.03125	0	66.2481361836429
0.0625	0	51.6919365381656
0.046875	0.015625	57.9548321134995
0.046875	0.015625	57.9548321134995
0.03125	0.03125	60.3996673516795
0.03125	0.015625	64.6546795241319
0.03125	0	66.2481361836429
0.046875	0.015625	57.9548321134995
0.03125	0.015625	64.6546795241319
0.09375	0.03125	35.0903224195222
0.0625	0	51.6919365381656
0.09375	0	37.4789549712945
0.125	0	25.5920840025804
0.09375	0.03125	35.0903224195222
0.09375	0	37.4789549712945
0.09375	0.03125	35.0903224195222
0.0625	0.0625	39.2846407894595
0.0625	0.03125	48.0605318730059
0.0625	0	51.6919365381656
0.09375	0.03125	35.0903224195222
0.0625	0.03125	48.0605318730059
0.1875	0	10.3685808147491
0.1875	0.0625	6.73998352114986
0.15625	0.03125	15.3827752215099
0.125	0	25.5920840025804
0.1875	0	10.3685808147491
0.15625	0.03125	15.3827752215099
0.1875	0	10.3685808147491
0.25	0	4.36565650505981
0.21875	0.03125	5.65372214959851
0.1875	0.0625	6.73998352114986
0.1875	0	10.3685808147491
0.21875	0.03125	5.65372214959851
0.125	0.0625	19.5653412978383
0.1875	0.0625	6.73998352114986
0.15625	0.09375	7.52456394505421
0.15625	0.09375	7.52456394505421
0.125	0.125	7.82254071947883
0.125	0.09375	13.7486321789679
0.125	0.0625	19.5653412978383
0.15625	0.09375	7.52456394505421
0.125	0.09375	13.7486321789679
0.125	0.0625	19.5653412978383
0.125	0	25.5920840025804
0.15625	0.03125	15.3827752215099
0.1875	0.0625	6.73998352114986
0.125	0.0625	19.5653412978383
0.15625	0.03125	15.3827752215099
0.375	0.0625	2.81568351148538
0.3125	0.0625	1.24711028058979
0.34375	0.03125	3.48360227622811
0.375	0	4.76686006045293
0.375	0.0625	2.81568351148538
0.34375	0.03125	3.48360227622811
0.375	0.125	-1.89257819108682
0.3125	0.0625	1.24711028058979
0.375	0.0625	2.81568351148538
0.3125	0	3.52666188710907
0.3125	0.0625	1.24711028058979
0.28125	0.03125	2.8714421446046
0.25	0	4.36565650505981
0.3125	0	3.52666188710907
0.28125	0.03125	2.8714421446046
0.3125	0	3.52666188710907
0.375	0	4.76686006045293
0.34375	0.03125	3.48360227622811
0.3125	0.0625	1.24711028058979
0.3125	0	3.52666188710907
0.34375	0.03125	3.48360227622811
0.4375	0	6.21664232835605
0.4375	0.0625	4.57589026572769
0.40625	0.03125	5.06690318643993
0.375	0	4.76686006045293
0.4375	0	6.21664232835605
0.40625	0.03125	5.06690318643993
0.4375	0	6.21664232835605
0.5	0	7.08438828183112
0.46875	0.03125	6.35945993080099
0.4375	0.0625	4.57589026572769
0.4375	0	6.21664232835605
0.46875	0.03125	6.35945993080099
0.4375	0.0625	4.57589026572769
0.375	0.125	-1.89257819108682
0.375	0.0625	2.81568351148538
0.375	0.0625	2.81568351148538
0.375	0	4.76686006045293
0.40625	0.03125	5.06690318643993
0.4375	0.0625	4.57589026572769
0.375	0.0625	2.81568351148538
0.40625	0.03125	5.06690318643993
0.25	0.125	-4.57923389897591
0.375	0.125	-1.89257819108682
0.3125	0.1875	-9.49306307967099
0.3125	0.1875	-9.49306307967099
0.25	0.25	-12.9795938683869
0.25	0.1875	-10.296377724702
0.25	0.125	-4.57923389897591
0.3125	0.1875	-9.49306307967099
0.25	0.1875	-10.296377724702
0.3125	0.0625	1.24711028058979
0.25	0.125	-4.57923389897591
0.25	0.0625	1.6200361121745
0.25	0.0625	1.6200361121745
0.25	0	4.36565650505981
0.28125	0.03125	2.8714421446046
0.3125	0.0625	1.24711028058979
0.25	0.0625	1.6200361121745
0.28125	0.03125	2.8714421446046
0.375	0.125	-1.89257819108682
0.25	0.125	-4.57923389897591
0.3125	0.0625	1.24711028058979
0.75	0.125	2.26691228846236
0.625	0.125	3.30575018772865
0.6875	0.0625	4.78562657848656
0.75	0	4.2925087268529
0.75	0.125	2.26691228846236
0.6875	0.0625	4.78562657848656
0.75	0.25	-0.827978886748132
0.625	0.125	3.30575018772865
0.75	0.125	2.26691228846236
0.625	0	6.5547781484842
0.625	0.125	3.30575018772865
0.5625	0.0625	6.02967174276505
0.5	0	7.08438828183112
0.625	0	6.5547781484842
0.5625	0.0625	6.02967174276505
0.625	0	6.5547781484842
0.75	0	4.2925087268529
0.6875	0.0625	4.78562657848656
0.625	0.125	3.30575018772865
0.625	0	6.5547781484842
0.6875	0.0625	4.78562657848656
0.875	0	1.93761350247145
0.875	0.125	0.962030816054305
0.8125	0.0625	2.65011880848914
0.75	0	4.2925087268529
0.875	0	1.93761350247145
0.8125	0.0625	2.65011880848914
0.875	0	1.93761350247145
1	0	-2.59248255091729e-14
0.9375	0.0625	0.795976635896027
0.875	0.125	0.962030816054305
0.875	0	1.93761350247145
0.9375	0.0625	0.795976635896027
0.875	0.125	0.962030816054305
0.75	0.25	-0.827978886748132
0.75	0.125	2.26691228846236
0.75	0.125	2.26691228846236
0.75	0	4.2925087268529
0.8125	0.0625	2.65011880848914
0.875	0.125	0.962030816054305
0.75	0.125	2.26691228846236
0.8125	0.0625	2.65011880848914
0.625	0.25	-1.49332438568527
0.625	0.375	-2.11443981320976
0.5625	0.3125	-3.49376408647069
0.5	0.25	-4.33911085246454
0.625	0.25	-1.49332438568527
0.5625	0.3125	-3.49376408647069
0.625	0.25	-1.49332438568527
0.75	0.25	-0.827978886748132
0.6875	0.3125	-1.77129914563177
0.625	0.375	-2.11443981320976
0.625	0.25	-1.49332438568527
0.6875	0.3125	-1.77129914563177
0.625	0.375	-2.11443981320976
0.5	0.5	-1.8602850963517
0.5	0.375	-4.75400892550353
0.5625	0.3125	-3.49376408647069
0.5	0.375	-4.75400892550353
0.5	0.3125	-5.32934529227348
0.5	0.25	-4.33911085246454
0.5625	0.3125	-3.49376408647069
0.5	0.3125	-5.32934529227348
0.625	0.375	-2.11443981320976
0.5	0.375	-4.75400892550353
0.5625	0.3125	-3.49376408647069
0.625	0.125	3.30575018772865
0.5	0.25	-4.33911085246454
0.5	0.125	2.29783921523557
0.5625	0.0625	6.02967174276505
0.5	0.125	2.29783921523557
0.5	0.0625	5.71529105133786
0.5	0	7.08438828183112
0.5625	0.0625	6.02967174276505
0.5	0.0625	5.71529105133786
0.625	0.125	3.30575018772865
0.5	0.125	2.29783921523557
0.5625	0.0625	6.02967174276505
0.625	0.125	3.30575018772865
0.75	0.25	-0.827978886748132
0.625	0.25	-1.49332438568527
0.5	0.25	-4.33911085246454
0.625	0.125	3.30575018772865
0.625	0.25	-1.49332438568527
0.125	0.625	3.30575018772865
0.25	0.5	-4.33911085246454
0.25	0.625	-1.49332438568528
0.25	0.75	-0.827978886748132
0.125	0.625	3.30575018772865
0.25	0.625	-1.49332438568528
0.125	0.5	2.29783921523557
0.125	0.625	3.30575018772865
0.0625	0.5625	6.02967174276506
0.0625	0.5625	6.02967174276506
0	0.5	7.08438828183111
0.0625	0.5	5.71529105133785
0.125	0.5	2.29783921523557
0.0625	0.5625	6.02967174276506
0.0625	0.5	5.71529105133785
0.25	0.5	-4.33911085246454
0.125	0.625	3.30575018772865
0.125	0.5	2.29783921523557
0.375	0.5	-4.75400892550352
0.375	0.625	-2.11443981320976
0.3125	0.5625	-3.49376408647069
0.3125	0.5625	-3.49376408647069
0.25	0.5	-4.33911085246454
0.3125	0.5	-5.32934529227347
0.375	0.5	-4.75400892550352
0.3125	0.5625	-3.49376408647069
0.3125	0.5	-5.32934529227347
0.5	0.5	-1.8602850963517
0.375	0.625	-2.11443981320976
0.375	0.5	-4.75400892550352
0.25	0.625	-1.49332438568528
0.375	0.625	-2.11443981320976
0.3125	0.6875	-1.77129914563178
0.25	0.75	-0.827978886748132
0.25	0.625	-1.49332438568528
0.3125	0.6875	-1.77129914563178
0.25	0.625	-1.49332438568528
0.25	0.5	-4.33911085246454
0.3125	0.5625	-3.49376408647069
0.375	0.625	-2.11443981320976
0.25	0.625	-1.49332438568528
0.3125	0.5625	-3.49376408647069
0.125	0.75	2.26691228846236
0.125	0.875	0.962030816054307
0.0625	0.8125	2.65011880848915
0	0.75	4.29250872685291
0.125	0.75	2.26691228846236
0.0625	0.8125	2.65011880848915
0.25	0.75	-0.827978886748132
0.125	0.875	0.962030816054307
0.125	0.75	2.26691228846236
0	0.875	1.93761350247145
0.125	0.875	0.962030816054307
0.0625	0.9375	0.795976635896025
0	1	-2.59248255091728e-14
0	0.875	1.93761350247145
0.0625	0.9375	0.795976635896025
0	0.875	1.93761350247145
0	0.75	4.29250872685291
0.0625	0.8125	2.65011880848915
0.125	0.875	0.962030816054307
0	0.875	1.93761350247145
0.0625	0.8125	2.65011880848915
0	0.625	6.5547781484842
0.125	0.625	3.30575018772865
0.0625	0.6875	4.78562657848656
0	0.75	4.29250872685291
0	0.625	6.5547781484842
0.0625	0.6875	4.78562657848656
0	0.625	6.5547781484842
0	0.5	7.08438828183111
0.0625	0.5625	6.02967174276506
0.125	0.625	3.30575018772865
0	0.625	6.5547781484842
0.0625	0.5625	6.02967174276506
0.125	0.625	3.30575018772865
0.25	0.75	-0.827978886748132
0.125	0.75	2.26691228846236
0.125	0.75	2.26691228846236
0	0.75	4.29250872685291
0.0625	0.6875	4.78562657848656
0.125	0.625	3.30575018772865
0.125	0.75	2.26691228846236
0.0625	0.6875	4.78562657848656
0.125	0.25	-4.57923389897591
0.125	0.375	-1.89257819108683
0.0625	0.3125	1.2471102805898
0.0625	0.25	1.6200361121745
0.0625	0.3125	1.2471102805898
0.03125	0.28125	2.87144214460462
0	0.25	4.36565650505982
0.0625	0.25	1.6200361121745
0.03125	0.28125	2.87144214460462
0.125	0.25	-4.57923389897591
0.0625	0.3125	1.2471102805898
0.0625	0.25	1.6200361121745
0.1875	0.3125	-9.49306307967098
0.125	0.25	-4.57923389897591
0.1875	0.25	-10.296377724702
0.25	0.25	-12.9795938683869
0.1875	0.3125	-9.49306307967098
0.1875	0.25	-10.296377724702
0.125	0.375	-1.89257819108683
0.125	0.25	-4.57923389897591
0.1875	0.3125	-9.49306307967098
0.0625	0.375	2.81568351148538
0.0625	0.4375	4.57589026572769
0.03125	0.40625	5.06690318643991
0	0.375	4.76686006045293
0.0625	0.375	2.81568351148538
0.03125	0.40625	5.06690318643991
0.125	0.375	-1.89257819108683
0.0625	0.4375	4.57589026572769
0.0625	0.375	2.81568351148538
0	0.4375	6.21664232835605
0.0625	0.4375	4.57589026572769
0.03125	0.46875	6.35945993080099
0	0.5	7.08438828183111
0	0.4375	6.21664232835605
0.03125	0.46875	6.35945993080099
0	0.4375	6.21664232835605
0	0.375	4.76686006045293
0.03125	0.40625	5.06690318643991
0.0625	0.4375	4.57589026572769
0	0.4375	6.21664232835605
0.03125	0.40625	5.06690318643991
0	0.3125	3.52666188710907
0.0625	0.3125	1.2471102805898
0.03125	0.34375	3.48360227622812
0.03125	0.34375	3.48360227622812
0	0.375	4.76686006045293
0	0.34375	4.03074832780217
0	0.3125	3.52666188710907
0.03125	0.34375	3.48360227622812
0	0.34375	4.03074832780217
0.03125	0.28125	2.87144214460462
0	0.3125	3.52666188710907
0	0.28125	3.52483931427343
0	0.25	4.36565650505982
0.03125	0.28125	2.87144214460462
0	0.28125	3.52483931427343
0.0625	0.3125	1.2471102805898
0	0.3125	3.52666188710907
0.03125	0.28125	2.87144214460462
0.0625	0.3125	1.2471102805898
0.125	0.375	-1.89257819108683
0.0625	0.375	2.81568351148538
0.0625	0.375	2.81568351148538
0	0.375	4.76686006045293
0.03125	0.34375	3.48360227622812
0.0625	0.3125	1.2471102805898
0.0625	0.375	2.81568351148538
0.03125	0.34375	3.48360227622812
0.03125	0.15625	15.3827752215099
0.0625	0.125	19.5653412978383
0.0625	0.15625	12.0705870782724
0.0625	0.1875	6.73998352114985
0.03125	0.15625	15.3827752215099
0.0625	0.15625	12.0705870782724
0.03125	0.15625	15.3827752215099
0	0.125	25.5920840025804
0.03125	0.125	23.9397484800715
0.0625	0.125	19.5653412978383
0.03125	0.15625	15.3827752215099
0.03125	0.125	23.9397484800715
0.09375	0.15625	7.5245639450542
0.0625	0.125	19.5653412978383
0.09375	0.125	13.7486321789679
0.125	0.125	7.82254071947883
0.09375	0.15625	7.5245639450542
0.09375	0.125	13.7486321789679
0.09375	0.15625	7.5245639450542
0.0625	0.1875	6.73998352114985
0.0625	0.15625	12.0705870782724
0.0625	0.125	19.5653412978383
0.09375	0.15625	7.5245639450542
0.0625	0.15625	12.0705870782724
0	0.1875	10.3685808147491
0.0625	0.1875	6.73998352114985
0.03125	0.21875	5.65372214959851
0	0.25	4.36565650505982
0	0.1875	10.3685808147491
0.03125	0.21875	5.65372214959851
0	0.1875	10.3685808147491
0	0.125	25.5920840025804
0.03125	0.15625	15.3827752215099
0.0625	0.1875	6.73998352114985
0	0.1875	10.3685808147491
0.03125	0.15625	15.3827752215099
0.03125	0.0625	48.0605318730059
0.03125	0.09375	35.0903224195222
0.015625	0.078125	43.5968101769289
0	0.0625	51.6919365381656
0.03125	0.0625	48.0605318730059
0.015625	0.078125	43.5968101769289
0.0625	0.0625	39.2846407894595
0.03125	0.09375	35.0903224195222
0.03125	0.0625	48.0605318730059
0	0.09375	37.4789549712945
0.03125	0.09375	35.0903224195222
0.015625	0.109375	30.6604633801273
0	0.125	25.5920840025804
0	0.09375	37.4789549712945
0.015625	0.109375	30.6604633801273
0	0.09375	37.4789549712945
0	0.0625	51.6919365381656
0.015625	0.078125	43.5968101769289
0.03125	0.09375	35.0903224195222
0	0.09375	37.4789549712945
0.015625	0.078125	43.5968101769289
0.015625	0.046875	57.9548321134995
0	0.03125	66.2481361836429
0.015625	0.03125	64.654679524132
0.03125	0.03125	60.3996673516795
0.015625	0.046875	57.9548321134995
0.015625	0.03125	64.654679524132
0	0.0625	51.6919365381656
0	0.03125	66.2481361836429
0.015625	0.046875	57.9548321134995
0.0078125	0.0234375	69.0082285850879
0	0.015625	72.3092364350582
0.0078125	0.015625	71.7191806491655
0.015625	0.015625	70.0615542765176
0.0078125	0.0234375	69.0082285850879
0.0078125	0.015625	71.7191806491655
0	0.03125	66.2481361836429
0	0.015625	72.3092364350582
0.0078125	0.0234375	69.0082285850879
0	0.0078125	74.2787445796454
0.0078125	0.0078125	73.5996862568073
0.00390625	0.01171875	73.2659129679787
0	0.015625	72.3092364350582
0	0.0078125	74.2787445796454
0.00390625	0.01171875	73.2659129679787
0	0.0078125	74.2787445796454
0	0	74.9936117794842
0.00390625	0.00390625	74.6325920114437
0.0078125	0.0078125	73.5996862568073
0	0.0078125	74.2787445796454
0.00390625	0.00390625	74.6325920114437
0.0078125	0.0078125	73.5996862568073
0.015625	0.015625	70.0615542765176
0.0078125	0.015625	71.7191806491655
0.0078125	0.015625	71.7191806491655
0	0.015625	72.3092364350582
0.00390625	0.01171875	73.2659129679787
0.0078125	0.0078125	73.5996862568073
0.0078125	0.015625	71.7191806491655
0.00390625	0.01171875	73.2659129679787
0.015625	0.015625	70.0615542765176
0.03125	0.03125	60.3996673516795
0.015625	0.03125	64.654679524132
0.015625	0.03125	64.654679524132
0	0.03125	66.2481361836429
0.0078125	0.0234375	69.0082285850879
0.015625	0.015625	70.0615542765176
0.015625	0.03125	64.654679524132
0.0078125	0.0234375	69.0082285850879
0.03125	0.0625	48.0605318730059
0.03125	0.03125	60.3996673516795
0.046875	0.046875	49.7188419889746
0.0625	0.0625	39.2846407894595
0.03125	0.0625	48.0605318730059
0.046875	0.046875	49.7188419889746
0.03125	0.0625	48.0605318730059
0	0.0625	51.6919365381656
0.015625	0.046875	57.9548321134995
0.03125	0.03125	60.3996673516795
0.03125	0.0625	48.0605318730059
0.015625	0.046875	57.9548321134995
0.09375	0.09375	21.2620157689502
0.0625	0.125	19.5653412978383
0.0625	0.09375	28.9893214928746
0.0625	0.09375	28.9893214928746
0.0625	0.0625	39.2846407894595
0.078125	0.078125	29.7151497951601
0.09375	0.09375	21.2620157689502
0.0625	0.09375	28.9893214928746
0.078125	0.078125	29.7151497951601
0.09375	0.09375	21.2620157689502
0.125	0.125	7.82254071947883
0.09375	0.125	13.7486321789679
0.0625	0.125	19.5653412978383
0.09375	0.09375	21.2620157689502
0.09375	0.125	13.7486321789679
0.03125	0.09375	35.0903224195222
0.0625	0.125	19.5653412978383
0.03125	0.125	23.9397484800715
0.03125	0.125	23.9397484800715
0	0.125	25.5920840025804
0.015625	0.109375	30.6604633801273
0.03125	0.09375	35.0903224195222
0.03125	0.125	23.9397484800715
0.015625	0.109375	30.6604633801273
0.03125	0.09375	35.0903224195222
0.0625	0.0625	39.2846407894595
0.0625	0.09375	28.9893214928746
0.0625	0.125	19.5653412978383
0.03125	0.09375	35.0903224195222
0.0625	0.09375	28.9893214928746
0.1875	0.1875	-7.62076391490712
0.125	0.25	-4.57923389897591
0.125	0.1875	-1.05759034625958
0.125	0.125	7.82254071947883
0.1875	0.1875	-7.62076391490712
0.125	0.1875	-1.05759034625958
0.1875	0.1875	-7.62076391490712
0.25	0.25	-12.9795938683869
0.1875	0.25	-10.296377724702
0.125	0.25	-4.57923389897591
0.1875	0.1875	-7.62076391490712
0.1875	0.25	-10.296377724702
0.0625	0.1875	6.73998352114985
0.125	0.25	-4.57923389897591
0.0625	0.25	1.6200361121745
0.0625	0.25	1.6200361121745
0	0.25	4.36565650505982
0.03125	0.21875	5.65372214959851
0.0625	0.1875	6.73998352114985
0.0625	0.25	1.6200361121745
0.03125	0.21875	5.65372214959851
0.125	0.1875	-1.05759034625958
0.0625	0.1875	6.73998352114985
0.09375	0.15625	7.5245639450542
0.125	0.125	7.82254071947883
0.125	0.1875	-1.05759034625958
0.09375	0.15625	7.5245639450542
0.125	0.25	-4.57923389897591
0.0625	0.1875	6.73998352114985
0.125	0.1875	-1.05759034625958
0.3125	0.375	-10.5630241046625
0.3125	0.4375	-7.83911885602152
0.28125	0.40625	-9.12775215350946
0.25	0.375	-9.9812807693095
0.3125	0.375	-10.5630241046625
0.28125	0.40625	-9.12775215350946
0.375	0.375	-9.18799448626036
0.3125	0.4375	-7.83911885602152
0.3125	0.375	-10.5630241046625
0.25	0.4375	-6.95420763003039
0.3125	0.4375	-7.83911885602152
0.28125	0.46875	-6.28453096621655
0.25	0.5	-4.33911085246454
0.25	0.4375	-6.95420763003039
0.28125	0.46875	-6.28453096621655
0.25	0.4375	-6.95420763003039
0.25	0.375	-9.9812807693095
0.28125	0.40625	-9.12775215350946
0.3125	0.4375	-7.83911885602152
0.25	0.4375	-6.95420763003039
0.28125	0.40625	-9.12775215350946
0.3125	0.3125	-12.5276979602245
0.25	0.375	-9.9812807693095
0.25	0.3125	-12.4628761747501
0.25	0.25	-12.9795938683869
0.3125	0.3125	-12.5276979602245
0.25	0.3125	-12.4628761747501
0.3125	0.3125	-12.5276979602245
0.375	0.375	-9.18799448626036
0.3125	0.375	-10.5630241046625
0.25	0.375	-9.9812807693095
0.3125	0.3125	-12.5276979602245
0.3125	0.375	-10.5630241046625
0.375	0.375	-9.18799448626036
0.5	0.5	-1.8602850963517
0.375	0.5	-4.75400892550352
0.3125	0.4375	-7.83911885602152
0.375	0.5	-4.75400892550352
0.3125	0.5	-5.32934529227347
0.3125	0.5	-5.32934529227347
0.25	0.5	-4.33911085246454
0.28125	0.46875	-6.28453096621655
0.3125	0.4375	-7.83911885602152
0.3125	0.5	-5.32934529227347
0.28125	0.46875	-6.28453096621655
0.375	0.375	-9.18799448626036
0.375	0.5	-4.75400892550352
0.3125	0.4375	-7.83911885602152
0.125	0.5	2.29783921523557
0.125	0.375	-1.89257819108683
0.1875	0.4375	-3.92167403391877
0.25	0.5	-4.33911085246454
0.125	0.5	2.29783921523557
0.1875	0.4375	-3.92167403391877
0.0625	0.4375	4.57589026572769
0.125	0.5	2.29783921523557
0.0625	0.5	5.71529105133785
0.0625	0.5	5.71529105133785
0	0.5	7.08438828183111
0.03125	0.46875	6.35945993080099
0.0625	0.4375	4.57589026572769
0.0625	0.5	5.71529105133785
0.03125	0.46875	6.35945993080099
0.125	0.375	-1.89257819108683
0.125	0.5	2.29783921523557
0.0625	0.4375	4.57589026572769
0.1875	0.3125	-9.49306307967098
0.25	0.375	-9.9812807693095
0.1875	0.375	-6.86252172935483
0.125	0.375	-1.89257819108683
0.1875	0.3125	-9.49306307967098
0.1875	0.375	-6.86252172935483
0.1875	0.3125	-9.49306307967098
0.25	0.25	-12.9795938683869
0.25	0.3125	-12.4628761747501
0.25	0.375	-9.9812807693095
0.1875	0.3125	-9.49306307967098
0.25	0.3125	-12.4628761747501
0.1875	0.4375	-3.92167403391877
0.25	0.375	-9.9812807693095
0.25	0.4375	-6.95420763003039
0.25	0.5	-4.33911085246454
0.1875	0.4375	-3.92167403391877
0.25	0.4375	-6.95420763003039
0.1875	0.4375	-3.92167403391877
0.125	0.375	-1.89257819108683
0.1875	0.375	-6.86252172935483
0.25	0.375	-9.9812807693095
0.1875	0.4375	-3.92167403391877
0.1875	0.375	-6.86252172935483
0.75	0.75	0.589055832606594
0.5	1	-4.67610567483938e-16
0.5	0.75	-0.0429452102988245
0.5	0.5	-1.8602850963517
0.75	0.75	0.589055832606594
0.5	0.75	-0.0429452102988245
1	1	1.38987563278701e-29
0.5	1	-4.67610567483938e-16
0.75	0.75	0.589055832606594
0.375	0.875	-0.815204737227579
0.25	1	-2.25410599256827e-15
0.25	0.875	-0.555071744642525
0.25	0.75	-0.827978886748132
0.375	0.875	-0.815204737227579
0.25	0.875	-0.555071744642525
0.375	0.875	-0.815204737227579
0.5	1	-4.67610567483938e-16
0.375	1	-1.16615115284268e-15
0.25	1	-2.25410599256827e-15
0.375	0.875	-0.815204737227579
0.375	1	-1.16615115284268e-15
0.125	0.875	0.962030816054307
0.25	1	-2.25410599256827e-15
0.125	1	-6.34399383473945e-15
0.125	1	-6.34399383473945e-15
0	1	-2.59248255091728e-14
0.0625	0.9375	0.795976635896025
0.125	0.875	0.962030816054307
0.125	1	-6.34399383473945e-15
0.0625	0.9375	0.795976635896025
0.125	0.875	0.962030816054307
0.25	0.75	-0.827978886748132
0.25	0.875	-0.555071744642525
0.25	1	-2.25410599256827e-15
0.125	0.875	0.962030816054307
0.25	0.875	-0.555071744642525
0.375	0.625	-2.11443981320976
0.5	0.75	-0.0429452102988245
0.375	0.75	-1.31851353317035
0.375	0.75	-1.31851353317035
0.25	0.75	-0.827978886748132
0.3125	0.6875	-1.77129914563178
0.375	0.625	-2.11443981320976
0.375	0.75	-1.31851353317035
0.3125	0.6875	-1.77129914563178
0.5	0.5	-1.8602850963517
0.5	0.75	-0.0429452102988245
0.375	0.625	-2.11443981320976
0.5	0.75	-0.0429452102988245
0.5	1	-4.67610567483938e-16
0.375	0.875	-0.815204737227579
0.375	0.875	-0.815204737227579
0.25	0.75	-0.827978886748132
0.375	0.75	-1.31851353317035
0.5	0.75	-0.0429452102988245
0.375	0.875	-0.815204737227579
0.375	0.75	-1.31851353317035
-0.5	0.75	-0.0429452102988245
-0.25	0.75	-0.827978886748132
-0.375	0.875	-0.815204737227579
-0.5	1	-4.67610567483938e-16
-0.5	0.75	-0.0429452102988245
-0.375	0.875	-0.815204737227579
-0.5	0.75	-0.0429452102988245
-0.5	0.5	-1.8602850963517
-0.375	0.625	-2.11443981320976
-0.25	0.75	-0.827978886748132
-0.5	0.75	-0.0429452102988245
-0.375	0.625	-2.11443981320976
-0.125	0.875	0.962030816054307
-0.25	1	-2.25410599256827e-15
-0.25	0.875	-0.555071744642525
-0.25	0.75	-0.827978886748132
-0.125	0.875	0.962030816054307
-0.25	0.875	-0.555071744642525
-0.125	1	-6.34399383473945e-15
-0.125	0.875	0.962030816054307
-0.0625	0.9375	0.795976635896025
0	1	-2.59248255091728e-14
-0.125	1	-6.34399383473945e-15
-0.0625	0.9375	0.795976635896025
-0.25	1	-2.25410599256827e-15
-0.125	0.875	0.962030816054307
-0.125	1	-6.34399383473945e-15
-0.375	0.875	-0.815204737227579
-0.25	1	-2.25410599256827e-15
-0.375	1	-1.16615115284268e-15
-0.5	1	-4.67610567483938e-16
-0.375	0.875	-0.815204737227579
-0.375	1	-1.16615115284268e-15
-0.375	0.875	-0.815204737227579
-0.25	0.75	-0.827978886748132
-0.25	0.875	-0.555071744642525
-0.25	1	-2.25410599256827e-15
-0.375	0.875	-0.815204737227579
-0.25	0.875	-0.555071744642525
-0.75	0.75	0.589055832606594
-0.5	1	-4.67610567483938e-16
-0.75	1	-2.06824666248755e-17
-1	1	1.38987563278701e-29
-0.75	0.75	0.589055832606594
-0.75	1	-2.06824666248755e-17
-0.75	0.75	0.589055832606594
-0.5	0.5	-1.8602850963517
-0.5	0.75	-0.0429452102988245
-0.5	1	-4.67610567483938e-16
-0.75	0.75	0.589055832606594
-0.5	0.75	-0.0429452102988245
-0.1875	0.4375	-3.92167403391877
-0.25	0.375	-9.9812807693095
-0.1875	0.375	-6.86252172935483
-0.125	0.375	-1.89257819108683
-0.1875	0.4375	-3.92167403391877
-0.1875	0.375	-6.86252172935483
-0.1875	0.4375	-3.92167403391877
-0.25	0.5	-4.33911085246454
-0.25	0.4375	-6.95420763003039
-0.25	0.375	-9.9812807693095
-0.1875	0.4375	-3.92167403391877
-0.25	0.4375	-6.95420763003039
-0.25	0.3125	-12.4628761747501
-0.1875	0.3125	-9.49306307967098
-0.21875	0.34375	-10.1780521852552
-0.25	0.375	-9.9812807693095
-0.25	0.3125	-12.4628761747501
-0.21875	0.34375	-10.1780521852552
-0.25	0.3125	-12.4628761747501
-0.25	0.25	-12.9795938683869
-0.21875	0.28125	-12.0541356084483
-0.1875	0.3125	-9.49306307967098
-0.25	0.3125	-12.4628761747501
-0.21875	0.28125	-12.0541356084483
-0.1875	0.3125	-9.49306307967098
-0.125	0.375	-1.89257819108683
-0.1875	0.375	-6.86252172935483
-0.1875	0.375	-6.86252172935483
-0.25	0.375	-9.9812807693095
-0.21875	0.34375	-10.1780521852552
-0.1875	0.3125	-9.49306307967098
-0.1875	0.375	-6.86252172935483
-0.21875	0.34375	-10.1780521852552
-0.125	0.5	2.29783921523557
-0.125	0.375	-1.89257819108683
-0.0625	0.4375	4.57589026572769
-0.0625	0.5	5.71529105133785
-0.0625	0.4375	4.57589026572769
-0.03125	0.46875	6.35945993080099
0	0.5	7.08438828183111
-0.0625	0.5	5.71529105133785
-0.03125	0.46875	6.35945993080099
-0.125	0.5	2.29783921523557
-0.0625	0.4375	4.57589026572769
-0.0625	0.5	5.71529105133785
-0.125	0.5	2.29783921523557
-0.25	0.5	-4.33911085246454
-0.1875	0.4375	-3.92167403391877
-0.125	0.375	-1.89257819108683
-0.125	0.5	2.29783921523557
-0.1875	0.4375	-3.92167403391877
-0.375	0.5	-4.75400892550352
-0.375	0.375	-9.18799448626036
-0.3125	0.4375	-7.83911885602152
-0.25	0.5	-4.33911085246454
-0.375	0.5	-4.75400892550352
-0.3125	0.4375	-7.83911885602152
-0.375	0.5	-4.75400892550352
-0.5	0.5	-1.8602850963517
-0.4375	0.4375	-5.16219138580145
-0.375	0.375	-9.18799448626036
-0.375	0.5	-4.75400892550352
-0.4375	0.4375	-5.16219138580145
-0.3125	0.3125	-12.5276979602245
-0.25	0.375	-9.9812807693095
-0.3125	0.375	-10.5630241046625
-0.375	0.375	-9.18799448626036
-0.3125	0.3125	-12.5276979602245
-0.3125	0.375	-10.5630241046625
-0.3125	0.3125	-12.5276979602245
-0.25	0.25	-12.9795938683869
-0.25	0.3125	-12.4628761747501
-0.25	0.375	-9.9812807693095
-0.3125	0.3125	-12.5276979602245
-0.25	0.3125	-12.4628761747501
-0.3125	0.4375	-7.83911885602152
-0.25	0.375	-9.9812807693095
-0.25	0.4375	-6.95420763003039
-0.25	0.5	-4.33911085246454
-0.3125	0.4375	-7.83911885602152
-0.25	0.4375	-6.95420763003039
-0.3125	0.4375	-7.83911885602152
-0.375	0.375	-9.18799448626036
-0.3125	0.375	-10.5630241046625
-0.25	0.375	-9.9812807693095
-0.3125	0.4375	-7.83911885602152
-0.3125	0.375	-10.5630241046625
-0.0625	0.1875	6.73998352114985
-0.125	0.25	-4.57923389897591
-0.125	0.1875	-1.05759034625958
-0.09375	0.15625	7.5245639450542
-0.125	0.1875	-1.05759034625958
-0.125	0.15625	2.73047336334594
-0.125	0.125	7.82254071947883
-0.09375	0.15625	7.5245639450542
-0.125	0.15625	2.73047336334594
-0.0625	0.1875	6.73998352114985
-0.125	0.1875	-1.05759034625958
-0.09375	0.15625	7.5245639450542
-0.0625	0.25	1.6200361121745
-0.0625	0.1875	6.73998352114985
-0.03125	0.21875	5.65372214959851
0	0.25	4.36565650505982
-0.0625	0.25	1.6200361121745
-0.03125	0.21875	5.65372214959851
-0.125	0.25	-4.57923389897591
-0.0625	0.1875	6.73998352114985
-0.0625	0.25	1.6200361121745
-0.1875	0.25	-10.296377724702
-0.1875	0.1875	-7.62076391490712
-0.15625	0.21875	-6.79424663729752
-0.125	0.25	-4.57923389897591
-0.1875	0.25	-10.296377724702
-0.15625	0.21875	-6.79424663729752
-0.25	0.25	-12.9795938683869
-0.1875	0.1875	-7.62076391490712
-0.1875	0.25	-10.296377724702
-0.15625	0.15625	-1.51759236732545
-0.125	0.1875	-1.05759034625958
-0.15625	0.1875	-4.74767059710427
-0.1875	0.1875	-7.62076391490712
-0.15625	0.15625	-1.51759236732545
-0.15625	0.1875	-4.74767059710427
-0.15625	0.15625	-1.51759236732545
-0.125	0.125	7.82254071947883
-0.125	0.15625	2.73047336334594
-0.125	0.1875	-1.05759034625958
-0.15625	0.15625	-1.51759236732545
-0.125	0.15625	2.73047336334594
-0.125	0.1875	-1.05759034625958
-0.125	0.25	-4.57923389897591
-0.15625	0.21875	-6.79424663729752
-0.15625	0.21875	-6.79424663729752
-0.1875	0.1875	-7.62076391490712
-0.15625	0.1875	-4.74767059710427
-0.125	0.1875	-1.05759034625958
-0.15625	0.21875	-6.79424663729752
-0.15625	0.1875	-4.74767059710427
-0.0625	0.09375	28.9893214928746
-0.03125	0.09375	35.0903224195222
-0.046875	0.109375	26.9490052570432
-0.0625	0.125	19.5653412978383
-0.0625	0.09375	28.9893214928746
-0.046875	0.109375	26.9490052570432
-0.0625	0.0625	39.2846407894595
-0.03125	0.09375	35.0903224195222
-0.0625	0.09375	28.9893214928746
-0.03125	0.125	23.9397484800715
-0.03125	0.09375	35.0903224195222
-0.015625	0.109375	30.6604633801273
0	0.125	25.5920840025804
-0.03125	0.125	23.9397484800715
-0.015625	0.109375	30.6604633801273
-0.03125	0.125	23.9397484800715
-0.0625	0.125	19.5653412978383
-0.046875	0.109375	26.9490052570432
-0.03125	0.09375	35.0903224195222
-0.03125	0.125	23.9397484800715
-0.046875	0.109375	26.9490052570432
-0.09375	0.09375	21.2620157689502
-0.0625	0.125	19.5653412978383
-0.09375	0.125	13.7486321789679
-0.125	0.125	7.82254071947883
-0.09375	0.09375	21.2620157689502
-0.09375	0.125	13.7486321789679
-0.0625	0.09375	28.9893214928746
-0.09375	0.09375	21.2620157689502
-0.078125	0.078125	29.7151497951601
-0.0625	0.0625	39.2846407894595
-0.0625	0.09375	28.9893214928746
-0.078125	0.078125	29.7151497951601
-0.0625	0.125	19.5653412978383
-0.09375	0.09375	21.2620157689502
-0.0625	0.09375	28.9893214928746
-0.03125	0.0625	48.0605318730059
-0.03125	0.03125	60.3996673516795
-0.015625	0.046875	57.9548321134995
0	0.0625	51.6919365381656
-0.03125	0.0625	48.0605318730059
-0.015625	0.046875	57.9548321134995
-0.03125	0.0625	48.0605318730059
-0.0625	0.0625	39.2846407894595
-0.046875	0.046875	49.7188419889746
-0.03125	0.03125	60.3996673516795
-0.03125	0.0625	48.0605318730059
-0.046875	0.046875	49.7188419889746
-0.015625	0.03125	64.654679524132
-0.015625	0.015625	70.0615542765176
-0.0078125	0.0234375	69.0082285850879
0	0.03125	66.2481361836429
-0.015625	0.03125	64.654679524132
-0.0078125	0.0234375	69.0082285850879
-0.03125	0.03125	60.3996673516795
-0.015625	0.015625	70.0615542765176
-0.015625	0.03125	64.654679524132
-0.0078125	0.015625	71.7191806491655
-0.0078125	0.0078125	73.5996862568073
-0.00390625	0.01171875	73.2659129679787
0	0.015625	72.3092364350582
-0.0078125	0.015625	71.7191806491655
-0.00390625	0.01171875	73.2659129679787
-0.015625	0.015625	70.0615542765176
-0.0078125	0.0078125	73.5996862568073
-0.0078125	0.015625	71.7191806491655
0	0.0078125	74.2787445796454
-0.0078125	0.0078125	73.5996862568073
-0.00390625	0.00390625	74.6325920114437
0	0	74.9936117794842
0	0.0078125	74.2787445796454
-0.00390625	0.00390625	74.6325920114437
0	0.0078125	74.2787445796454
0	0.015625	72.3092364350582
-0.00390625	0.01171875	73.2659129679787
-0.0078125	0.0078125	73.5996862568073
0	0.0078125	74.2787445796454
-0.00390625	0.01171875	73.2659129679787
0	0.015625	72.3092364350582
0	0.03125	66.2481361836429
-0.0078125	0.0234375	69.0082285850879
-0.0078125	0.0234375	69.0082285850879
-0.015625	0.015625	70.0615542765176
-0.0078125	0.015625	71.7191806491655
0	0.015625	72.3092364350582
-0.0078125	0.0234375	69.0082285850879
-0.0078125	0.015625	71.7191806491655
0	0.03125	66.2481361836429
0	0.0625	51.6919365381656
-0.015625	0.046875	57.9548321134995
-0.015625	0.046875	57.9548321134995
-0.03125	0.03125	60.3996673516795
-0.015625	0.03125	64.654679524132
0	0.03125	66.2481361836429
-0.015625	0.046875	57.9548321134995
-0.015625	0.03125	64.654679524132
0	0.09375	37.4789549712945
-0.03125	0.09375	35.0903224195222
-0.015625	0.078125	43.5968101769289
0	0.0625	51.6919365381656
0	0.09375	37.4789549712945
-0.015625	0.078125	43.5968101769289
0	0.09375	37.4789549712945
0	0.125	25.5920840025804
-0.015625	0.109375	30.6604633801273
-0.03125	0.09375	35.0903224195222
0	0.09375	37.4789549712945
-0.015625	0.109375	30.6604633801273
-0.03125	0.09375	35.0903224195222
-0.0625	0.0625	39.2846407894595
-0.03125	0.0625	48.0605318730059
-0.03125	0.0625	48.0605318730059
0	0.0625	51.6919365381656
-0.015625	0.078125	43.5968101769289
-0.03125	0.09375	35.0903224195222
-0.03125	0.0625	48.0605318730059
-0.015625	0.078125	43.5968101769289
0	0.1875	10.3685808147491
-0.0625	0.1875	6.73998352114985
-0.03125	0.15625	15.3827752215099
0	0.125	25.5920840025804
0	0.1875	10.3685808147491
-0.03125	0.15625	15.3827752215099
0	0.1875	10.3685808147491
0	0.25	4.36565650505982
-0.03125	0.21875	5.65372214959851
-0.0625	0.1875	6.73998352114985
0	0.1875	10.3685808147491
-0.03125	0.21875	5.65372214959851
-0.09375	0.15625	7.5245639450542
-0.0625	0.125	19.5653412978383
-0.0625	0.15625	12.0705870782724
-0.0625	0.1875	6.73998352114985
-0.09375	0.15625	7.5245639450542
-0.0625	0.15625	12.0705870782724
-0.09375	0.15625	7.5245639450542
-0.125	0.125	7.82254071947883
-0.09375	0.125	13.7486321789679
-0.0625	0.125	19.5653412978383
-0.09375	0.15625	7.5245639450542
-0.09375	0.125	13.7486321789679
-0.03125	0.15625	15.3827752215099
-0.0625	0.125	19.5653412978383
-0.03125	0.125	23.9397484800715
0	0.125	25.5920840025804
-0.03125	0.15625	15.3827752215099
-0.03125	0.125	23.9397484800715
-0.03125	0.15625	15.3827752215099
-0.0625	0.1875	6.73998352114985
-0.0625	0.15625	12.0705870782724
-0.0625	0.125	19.5653412978383
-0.03125	0.15625	15.3827752215099
-0.0625	0.15625	12.0705870782724
-0.0625	0.375	2.81568351148538
-0.0625	0.3125	1.2471102805898
-0.03125	0.34375	3.48360227622812
0	0.375	4.76686006045293
-0.0625	0.375	2.81568351148538
-0.03125	0.34375	3.48360227622812
-0.0625	0.375	2.81568351148538
-0.125	0.375	-1.89257819108683
-0.09375	0.34375	-0.394551182695682
-0.0625	0.3125	1.2471102805898
-0.0625	0.375	2.81568351148538
-0.09375	0.34375	-0.394551182695682
-0.03125	0.28125	2.87144214460462
0	0.3125	3.52666188710907
-0.03125	0.3125	2.93525978116065
-0.0625	0.3125	1.2471102805898
-0.03125	0.28125	2.87144214460462
-0.03125	0.3125	2.93525978116065
-0.03125	0.28125	2.87144214460462
0	0.25	4.36565650505982
0	0.28125	3.52483931427343
0	0.3125	3.52666188710907
-0.03125	0.28125	2.87144214460462
0	0.28125	3.52483931427343
-0.03125	0.34375	3.48360227622812
0	0.3125	3.52666188710907
0	0.34375	4.03074832780217
0	0.375	4.76686006045293
-0.03125	0.34375	3.48360227622812
0	0.34375	4.03074832780217
-0.03125	0.34375	3.48360227622812
-0.0625	0.3125	1.2471102805898
-0.03125	0.3125	2.93525978116065
0	0.3125	3.52666188710907
-0.03125	0.34375	3.48360227622812
-0.03125	0.3125	2.93525978116065
0	0.4375	6.21664232835605
-0.0625	0.4375	4.57589026572769
-0.03125	0.40625	5.06690318643991
0	0.375	4.76686006045293
0	0.4375	6.21664232835605
-0.03125	0.40625	5.06690318643991
0	0.4375	6.21664232835605
0	0.5	7.08438828183111
-0.03125	0.46875	6.35945993080099
-0.0625	0.4375	4.57589026572769
0	0.4375	6.21664232835605
-0.03125	0.46875	6.35945993080099
-0.0625	0.4375	4.57589026572769
-0.125	0.375	-1.89257819108683
-0.0625	0.375	2.81568351148538
-0.0625	0.375	2.81568351148538
0	0.375	4.76686006045293
-0.03125	0.40625	5.06690318643991
-0.0625	0.4375	4.57589026572769
-0.0625	0.375	2.81568351148538
-0.03125	0.40625	5.06690318643991
-0.1875	0.3125	-9.49306307967098
-0.125	0.25	-4.57923389897591
-0.125	0.3125	-4.13314286527054
-0.125	0.375	-1.89257819108683
-0.1875	0.3125	-9.49306307967098
-0.125	0.3125	-4.13314286527054
-0.1875	0.25	-10.296377724702
-0.1875	0.3125	-9.49306307967098
-0.21875	0.28125	-12.0541356084483
-0.25	0.25	-12.9795938683869
-0.1875	0.25	-10.296377724702
-0.21875	0.28125	-12.0541356084483
-0.125	0.25	-4.57923389897591
-0.1875	0.3125	-9.49306307967098
-0.1875	0.25	-10.296377724702
-0.0625	0.25	1.6200361121745
-0.0625	0.3125	1.2471102805898
-0.09375	0.28125	-1.64179463854763
-0.125	0.25	-4.57923389897591
-0.0625	0.25	1.6200361121745
-0.09375	0.28125	-1.64179463854763
-0.0625	0.25	1.6200361121745
0	0.25	4.36565650505982
-0.03125	0.28125	2.87144214460462
-0.0625	0.3125	1.2471102805898
-0.0625	0.25	1.6200361121745
-0.03125	0.28125	2.87144214460462
-0.125	0.3125	-4.13314286527054
-0.0625	0.3125	1.2471102805898
-0.09375	0.34375	-0.394551182695682
-0.125	0.375	-1.89257819108683
-0.125	0.3125	-4.13314286527054
-0.09375	0.34375	-0.394551182695682
-0.125	0.3125	-4.13314286527054
-0.125	0.25	-4.57923389897591
-0.09375	0.28125	-1.64179463854763
-0.0625	0.3125	1.2471102805898
-0.125	0.3125	-4.13314286527054
-0.09375	0.28125	-1.64179463854763
-0.125	0.75	2.26691228846236
-0.125	0.625	3.30575018772865
-0.0625	0.6875	4.78562657848656
0	0.75	4.29250872685291
-0.125	0.75	2.26691228846236
-0.0625	0.6875	4.78562657848656
-0.125	0.75	2.26691228846236
-0.25	0.75	-0.827978886748132
-0.1875	0.6875	0.699818475667496
-0.125	0.625	3.30575018772865
-0.125	0.75	2.26691228846236
-0.1875	0.6875	0.699818475667496
0	0.625	6.5547781484842
-0.125	0.625	3.30575018772865
-0.0625	0.5625	6.02967174276506
0	0.5	7.08438828183111
0	0.625	6.5547781484842
-0.0625	0.5625	6.02967174276506
0	0.625	6.5547781484842
0	0.75	4.29250872685291
-0.0625	0.6875	4.78562657848656
-0.125	0.625	3.30575018772865
0	0.625	6.5547781484842
-0.0625	0.6875	4.78562657848656
0	0.875	1.93761350247145
-0.125	0.875	0.962030816054307
-0.0625	0.8125	2.65011880848915
0	0.75	4.29250872685291
0	0.875	1.93761350247145
-0.0625	0.8125	2.65011880848915
0	0.875	1.93761350247145
0	1	-2.59248255091728e-14
-0.0625	0.9375	0.795976635896025
-0.125	0.875	0.962030816054307
0	0.875	1.93761350247145
-0.0625	0.9375	0.795976635896025
-0.125	0.875	0.962030816054307
-0.25	0.75	-0.827978886748132
-0.125	0.75	2.26691228846236
-0.125	0.75	2.26691228846236
0	0.75	4.29250872685291
-0.0625	0.8125	2.65011880848915
-0.125	0.875	0.962030816054307
-0.125	0.75	2.26691228846236
-0.0625	0.8125	2.65011880848915
-0.375	0.625	-2.11443981320976
-0.25	0.5	-4.33911085246454
-0.25	0.625	-1.49332438568528
-0.25	0.75	-0.827978886748132
-0.375	0.625	-2.11443981320976
-0.25	0.625	-1.49332438568528
-0.375	0.625	-2.11443981320976
-0.5	0.5	-1.8602850963517
-0.375	0.5	-4.75400892550352
-0.25	0.5	-4.33911085246454
-0.375	0.625	-2.11443981320976
-0.375	0.5	-4.75400892550352
-0.125	0.5	2.29783921523557
-0.125	0.625	3.30575018772865
-0.1875	0.5625	-0.087764113552203
-0.25	0.5	-4.33911085246454
-0.125	0.5	2.29783921523557
-0.1875	0.5625	-0.087764113552203
-0.0625	0.5625	6.02967174276506
-0.125	0.5	2.29783921523557
-0.0625	0.5	5.71529105133785
0	0.5	7.08438828183111
-0.0625	0.5625	6.02967174276506
-0.0625	0.5	5.71529105133785
-0.125	0.625	3.30575018772865
-0.125	0.5	2.29783921523557
-0.0625	0.5625	6.02967174276506
-0.25	0.625	-1.49332438568528
-0.125	0.625	3.30575018772865
-0.1875	0.6875	0.699818475667496
-0.25	0.75	-0.827978886748132
-0.25	0.625	-1.49332438568528
-0.1875	0.6875	0.699818475667496
-0.25	0.625	-1.49332438568528
-0.25	0.5	-4.33911085246454
-0.1875	0.5625	-0.087764113552203
-0.125	0.625	3.30575018772865
-0.25	0.625	-1.49332438568528
-0.1875	0.5625	-0.087764113552203
-0.625	0.25	-1.49332438568527
-0.625	0.125	3.30575018772865
-0.5625	0.1875	-0.0877641135522047
-0.5	0.25	-4.33911085246454
-0.625	0.25	-1.49332438568527
-0.5625	0.1875	-0.0877641135522047
-0.625	0.25	-1.49332438568527
-0.75	0.25	-0.827978886748132
-0.6875	0.1875	0.699818475667495
-0.625	0.125	3.30575018772865
-0.625	0.25	-1.49332438568527
-0.6875	0.1875	0.699818475667495
-0.5	0.125	2.29783921523557
-0.625	0.125	3.30575018772865
-0.5625	0.0625	6.02967174276505
-0.5625	0.0625	6.02967174276505
-0.5	0	7.08438828183112
-0.5	0.0625	5.71529105133786
-0.5	0.125	2.29783921523557
-0.5625	0.0625	6.02967174276505
-0.5	0.0625	5.71529105133786
-0.5	0.125	2.29783921523557
-0.5	0.25	-4.33911085246454
-0.5625	0.1875	-0.0877641135522047
-0.625	0.125	3.30575018772865
-0.5	0.125	2.29783921523557
-0.5625	0.1875	-0.0877641135522047
-0.625	0.375	-2.11443981320976
-0.5	0.25	-4.33911085246454
-0.5	0.375	-4.75400892550353
-0.5	0.5	-1.8602850963517
-0.625	0.375	-2.11443981320976
-0.5	0.375	-4.75400892550353
-0.625	0.375	-2.11443981320976
-0.75	0.25	-0.827978886748132
-0.625	0.25	-1.49332438568527
-0.5	0.25	-4.33911085246454
-0.625	0.375	-2.11443981320976
-0.625	0.25	-1.49332438568527
-0.75	0.125	2.26691228846236
-0.875	0.125	0.962030816054305
-0.8125	0.0625	2.65011880848914
-0.75	0	4.2925087268529
-0.75	0.125	2.26691228846236
-0.8125	0.0625	2.65011880848914
-0.75	0.25	-0.827978886748132
-0.875	0.125	0.962030816054305
-0.75	0.125	2.26691228846236
-0.875	0	1.93761350247145
-0.875	0.125	0.962030816054305
-0.9375	0.0625	0.795976635896027
-1	0	-2.59248255091729e-14
-0.875	0	1.93761350247145
-0.9375	0.0625	0.795976635896027
-0.875	0	1.93761350247145
-0.75	0	4.2925087268529
-0.8125	0.0625	2.65011880848914
-0.875	0.125	0.962030816054305
-0.875	0	1.93761350247145
-0.8125	0.0625	2.65011880848914
-0.625	0	6.5547781484842
-0.625	0.125	3.30575018772865
-0.6875	0.0625	4.78562657848656
-0.75	0	4.2925087268529
-0.625	0	6.5547781484842
-0.6875	0.0625	4.78562657848656
-0.625	0	6.5547781484842
-0.5	0	7.08438828183112
-0.5625	0.0625	6.02967174276505
-0.625	0.125	3.30575018772865
-0.625	0	6.5547781484842
-0.5625	0.0625	6.02967174276505
-0.75	0.125	2.26691228846236
-0.625	0.125	3.30575018772865
-0.6875	0.1875	0.699818475667495
-0.75	0.25	-0.827978886748132
-0.75	0.125	2.26691228846236
-0.6875	0.1875	0.699818475667495
-0.75	0.125	2.26691228846236
-0.75	0	4.2925087268529
-0.6875	0.0625	4.78562657848656
-0.625	0.125	3.30575018772865
-0.75	0.125	2.26691228846236
-0.6875	0.0625	4.78562657848656
-0.25	0.125	-4.57923389897591
-0.375	0.125	-1.89257819108682
-0.3125	0.0625	1.24711028058979
-0.25	0.0625	1.6200361121745
-0.3125	0.0625	1.24711028058979
-0.28125	0.03125	2.8714421446046
-0.25	0	4.36565650505981
-0.25	0.0625	1.6200361121745
-0.28125	0.03125	2.8714421446046
-0.25	0.125	-4.57923389897591
-0.3125	0.0625	1.24711028058979
-0.25	0.0625	1.6200361121745
-0.3125	0.1875	-9.49306307967099
-0.25	0.125	-4.57923389897591
-0.25	0.1875	-10.296377724702
-0.25	0.1875	-10.296377724702
-0.25	0.25	-12.9795938683869
-0.28125	0.21875	-12.0541356084483
-0.3125	0.1875	-9.49306307967099
-0.25	0.1875	-10.296377724702
-0.28125	0.21875	-12.0541356084483
-0.375	0.125	-1.89257819108682
-0.25	0.125	-4.57923389897591
-0.3125	0.1875	-9.49306307967099
-0.375	0.0625	2.81568351148538
-0.4375	0.0625	4.57589026572769
-0.40625	0.03125	5.06690318643993
-0.375	0	4.76686006045293
-0.375	0.0625	2.81568351148538
-0.40625	0.03125	5.06690318643993
-0.375	0.125	-1.89257819108682
-0.4375	0.0625	4.57589026572769
-0.375	0.0625	2.81568351148538
-0.4375	0	6.21664232835605
-0.4375	0.0625	4.57589026572769
-0.46875	0.03125	6.35945993080099
-0.5	0	7.08438828183112
-0.4375	0	6.21664232835605
-0.46875	0.03125	6.35945993080099
-0.4375	0	6.21664232835605
-0.375	0	4.76686006045293
-0.40625	0.03125	5.06690318643993
-0.4375	0.0625	4.57589026572769
-0.4375	0	6.21664232835605
-0.40625	0.03125	5.06690318643993
-0.3125	0	3.52666188710907
-0.3125	0.0625	1.24711028058979
-0.34375	0.03125	3.48360227622811
-0.375	0	4.76686006045293
-0.3125	0	3.52666188710907
-0.34375	0.03125	3.48360227622811
-0.3125	0	3.52666188710907
-0.25	0	4.36565650505981
-0.28125	0.03125	2.8714421446046
-0.3125	0.0625	1.24711028058979
-0.3125	0	3.52666188710907
-0.28125	0.03125	2.8714421446046
-0.3125	0.0625	1.24711028058979
-0.375	0.125	-1.89257819108682
-0.375	0.0625	2.81568351148538
-0.375	0.0625	2.81568351148538
-0.375	0	4.76686006045293
-0.34375	0.03125	3.48360227622811
-0.3125	0.0625	1.24711028058979
-0.375	0.0625	2.81568351148538
-0.34375	0.03125	3.48360227622811
-0.15625	0.03125	15.3827752215099
-0.125	0.0625	19.5653412978383
-0.15625	0.0625	12.0705870782724
-0.1875	0.0625	6.73998352114986
-0.15625	0.03125	15.3827752215099
-0.15625	0.0625	12.0705870782724
-0.15625	0.03125	15.3827752215099
-0.125	0	25.5920840025804
-0.125	0.03125	23.9397484800715
-0.125	0.0625	19.5653412978383
-0.15625	0.03125	15.3827752215099
-0.125	0.03125	23.9397484800715
-0.15625	0.09375	7.52456394505421
-0.125	0.0625	19.5653412978383
-0.125	0.09375	13.7486321789679
-0.125	0.125	7.82254071947883
-0.15625	0.09375	7.52456394505421
-0.125	0.09375	13.7486321789679
-0.15625	0.09375	7.52456394505421
-0.1875	0.0625	6.73998352114986
-0.15625	0.0625	12.0705870782724
-0.125	0.0625	19.5653412978383
-0.15625	0.09375	7.52456394505421
-0.15625	0.0625	12.0705870782724
-0.1875	0	10.3685808147491
-0.1875	0.0625	6.73998352114986
-0.21875	0.03125	5.65372214959851
-0.25	0	4.36565650505981
-0.1875	0	10.3685808147491
-0.21875	0.03125	5.65372214959851
-0.1875	0	10.3685808147491
-0.125	0	25.5920840025804
-0.15625	0.03125	15.3827752215099
-0.1875	0.0625	6.73998352114986
-0.1875	0	10.3685808147491
-0.15625	0.03125	15.3827752215099
-0.078125	0.015625	43.5968101769289
-0.0625	0.03125	48.0605318730059
-0.078125	0.03125	41.4459683702897
-0.09375	0.03125	35.0903224195222
-0.078125	0.015625	43.5968101769289
-0.078125	0.03125	41.4459683702897
-0.0625	0	51.6919365381656
-0.0625	0.03125	48.0605318730059
-0.078125	0.015625	43.5968101769289
-0.078125	0.046875	38.1700039020127
-0.0625	0.03125	48.0605318730059
-0.0625	0.046875	44.0733096301266
-0.0625	0.0625	39.2846407894595
-0.078125	0.046875	38.1700039020127
-0.0625	0.046875	44.0733096301266
-0.078125	0.046875	38.1700039020127
-0.09375	0.03125	35.0903224195222
-0.078125	0.03125	41.4459683702897
-0.0625	0.03125	48.0605318730059
-0.078125	0.046875	38.1700039020127
-0.078125	0.03125	41.4459683702897
-0.09375	0	37.4789549712945
-0.09375	0.03125	35.0903224195222
-0.109375	0.015625	30.6604633801273
-0.125	0	25.5920840025804
-0.09375	0	37.4789549712945
-0.109375	0.015625	30.6604633801273
-0.09375	0	37.4789549712945
-0.0625	0	51.6919365381656
-0.078125	0.015625	43.5968101769289
-0.09375	0.03125	35.0903224195222
-0.09375	0	37.4789549712945
-0.078125	0.015625	43.5968101769289
-0.046875	0.015625	57.9548321134995
-0.03125	0	66.2481361836429
-0.03125	0.015625	64.6546795241319
-0.03125	0.03125	60.3996673516795
-0.046875	0.015625	57.9548321134995
-0.03125	0.015625	64.6546795241319
-0.0625	0	51.6919365381656
-0.03125	0	66.2481361836429
-0.046875	0.015625	57.9548321134995
-0.0234375	0.0078125	69.0082285850879
-0.015625	0	72.3092364350582
-0.015625	0.0078125	71.7191806491655
-0.015625	0.015625	70.0615542765176
-0.0234375	0.0078125	69.0082285850879
-0.015625	0.0078125	71.7191806491655
-0.03125	0	66.2481361836429
-0.015625	0	72.3092364350582
-0.0234375	0.0078125	69.0082285850879
-0.0078125	0	74.2787445796454
-0.0078125	0.0078125	73.5996862568073
-0.01171875	0.00390625	73.2659129679785
-0.015625	0	72.3092364350582
-0.0078125	0	74.2787445796454
-0.01171875	0.00390625	73.2659129679785
-0.0078125	0	74.2787445796454
0	0	74.9936117794842
-0.00390625	0.00390625	74.6325920114437
-0.0078125	0.0078125	73.5996862568073
-0.0078125	0	74.2787445796454
-0.00390625	0.00390625	74.6325920114437
-0.0078125	0.0078125	73.5996862568073
-0.015625	0.015625	70.0615542765176
-0.015625	0.0078125	71.7191806491655
-0.015625	0.0078125	71.7191806491655
-0.015625	0	72.3092364350582
-0.01171875	0.00390625	73.2659129679785
-0.0078125	0.0078125	73.5996862568073
-0.015625	0.0078125	71.7191806491655
-0.01171875	0.00390625	73.2659129679785
-0.015625	0.015625	70.0615542765176
-0.03125	0.03125	60.3996673516795
-0.03125	0.015625	64.6546795241319
-0.03125	0.015625	64.6546795241319
-0.03125	0	66.2481361836429
-0.0234375	0.0078125	69.0082285850879
-0.015625	0.015625	70.0615542765176
-0.03125	0.015625	64.6546795241319
-0.0234375	0.0078125	69.0082285850879
-0.046875	0.046875	49.7188419889746
-0.0625	0.03125	48.0605318730059
-0.046875	0.03125	54.5671908220836
-0.03125	0.03125	60.3996673516795
-0.046875	0.046875	49.7188419889746
-0.046875	0.03125	54.5671908220836
-0.046875	0.046875	49.7188419889746
-0.0625	0.0625	39.2846407894595
-0.0625	0.046875	44.0733096301266
-0.0625	0.03125	48.0605318730059
-0.046875	0.046875	49.7188419889746
-0.0625	0.046875	44.0733096301266
-0.0625	0.03125	48.0605318730059
-0.0625	0	51.6919365381656
-0.046875	0.015625	57.9548321134995
-0.046875	0.015625	57.9548321134995
-0.03125	0.03125	60.3996673516795
-0.046875	0.03125	54.5671908220836
-0.0625	0.03125	48.0605318730059
-0.046875	0.015625	57.9548321134995
-0.046875	0.03125	54.5671908220836
-0.09375	0.0625	28.9893214928746
-0.09375	0.09375	21.2620157689502
-0.109375	0.078125	20.8204324487989
-0.125	0.0625	19.5653412978383
-0.09375	0.0625	28.9893214928746
-0.109375	0.078125	20.8204324487989
-0.09375	0.0625	28.9893214928746
-0.0625	0.0625	39.2846407894595
-0.078125	0.078125	29.7151497951601
-0.09375	0.09375	21.2620157689502
-0.09375	0.0625	28.9893214928746
-0.078125	0.078125	29.7151497951601
-0.09375	0.09375	21.2620157689502
-0.125	0.125	7.82254071947883
-0.125	0.09375	13.7486321789679
-0.125	0.09375	13.7486321789679
-0.125	0.0625	19.5653412978383
-0.109375	0.078125	20.8204324487989
-0.09375	0.09375	21.2620157689502
-0.125	0.09375	13.7486321789679
-0.109375	0.078125	20.8204324487989
-0.09375	0.03125	35.0903224195222
-0.125	0.0625	19.5653412978383
-0.125	0.03125	23.9397484800715
-0.125	0.03125	23.9397484800715
-0.125	0	25.5920840025804
-0.109375	0.015625	30.6604633801273
-0.09375	0.03125	35.0903224195222
-0.125	0.03125	23.9397484800715
-0.109375	0.015625	30.6604633801273
-0.09375	0.0625	28.9893214928746
-0.09375	0.03125	35.0903224195222
-0.078125	0.046875	38.1700039020127
-0.0625	0.0625	39.2846407894595
-0.09375	0.0625	28.9893214928746
-0.078125	0.046875	38.1700039020127
-0.125	0.0625	19.5653412978383
-0.09375	0.03125	35.0903224195222
-0.09375	0.0625	28.9893214928746
-0.21875	0.15625	-6.79424663729751
-0.1875	0.125	-1.05759034625958
-0.1875	0.15625	-4.74767059710426
-0.1875	0.1875	-7.62076391490712
-0.21875	0.15625	-6.79424663729751
-0.1875	0.15625	-4.74767059710426
-0.21875	0.15625	-6.79424663729751
-0.25	0.125	-4.57923389897591
-0.21875	0.125	-3.44710055486522
-0.1875	0.125	-1.05759034625958
-0.21875	0.15625	-6.79424663729751
-0.21875	0.125	-3.44710055486522
-0.15625	0.15625	-1.51759236732545
-0.1875	0.125	-1.05759034625958
-0.15625	0.125	2.73047336334594
-0.125	0.125	7.82254071947883
-0.15625	0.15625	-1.51759236732545
-0.15625	0.125	2.73047336334594
-0.15625	0.15625	-1.51759236732545
-0.1875	0.1875	-7.62076391490712
-0.1875	0.15625	-4.74767059710426
-0.1875	0.125	-1.05759034625958
-0.15625	0.15625	-1.51759236732545
-0.1875	0.15625	-4.74767059710426
-0.1875	0.1875	-7.62076391490712
-0.25	0.25	-12.9795938683869
-0.25	0.1875	-10.296377724702
-0.25	0.1875	-10.296377724702
-0.25	0.125	-4.57923389897591
-0.21875	0.15625	-6.79424663729751
-0.1875	0.1875	-7.62076391490712
-0.25	0.1875	-10.296377724702
-0.21875	0.15625	-6.79424663729751
-0.25	0.0625	1.6200361121745
-0.1875	0.0625	6.73998352114986
-0.21875	0.09375	0.140292521012207
-0.25	0.125	-4.57923389897591
-0.25	0.0625	1.6200361121745
-0.21875	0.09375	0.140292521012207
-0.25	0.0625	1.6200361121745
-0.25	0	4.36565650505981
-0.21875	0.03125	5.65372214959851
-0.1875	0.0625	6.73998352114986
-0.25	0.0625	1.6200361121745
-0.21875	0.03125	5.65372214959851
-0.1875	0.125	-1.05759034625958
-0.1875	0.0625	6.73998352114986
-0.15625	0.09375	7.52456394505421
-0.15625	0.09375	7.52456394505421
-0.125	0.125	7.82254071947883
-0.15625	0.125	2.73047336334594
-0.1875	0.125	-1.05759034625958
-0.15625	0.09375	7.52456394505421
-0.15625	0.125	2.73047336334594
-0.21875	0.09375	0.140292521012207
-0.1875	0.125	-1.05759034625958
-0.21875	0.125	-3.44710055486522
-0.25	0.125	-4.57923389897591
-0.21875	0.09375	0.140292521012207
-0.21875	0.125	-3.44710055486522
-0.1875	0.0625	6.73998352114986
-0.1875	0.125	-1.05759034625958
-0.21875	0.09375	0.140292521012207
-0.4375	0.3125	-7.83911885602153
-0.375	0.25	-9.9812807693095
-0.375	0.3125	-10.5630241046625
-0.375	0.375	-9.18799448626036
-0.4375	0.3125	-7.83911885602153
-0.375	0.3125	-10.5630241046625
-0.4375	0.3125	-7.83911885602153
-0.5	0.25	-4.33911085246454
-0.4375	0.25	-6.95420763003039
-0.375	0.25	-9.9812807693095
-0.4375	0.3125	-7.83911885602153
-0.4375	0.25	-6.95420763003039
-0.3125	0.3125	-12.5276979602245
-0.375	0.25	-9.9812807693095
-0.3125	0.25	-12.4628761747501
-0.25	0.25	-12.9795938683869
-0.3125	0.3125	-12.5276979602245
-0.3125	0.25	-12.4628761747501
-0.3125	0.3125	-12.5276979602245
-0.375	0.375	-9.18799448626036
-0.375	0.3125	-10.5630241046625
-0.375	0.25	-9.9812807693095
-0.3125	0.3125	-12.5276979602245
-0.375	0.3125	-10.5630241046625
-0.5	0.375	-4.75400892550353
-0.375	0.375	-9.18799448626036
-0.4375	0.4375	-5.16219138580145
-0.5	0.5	-1.8602850963517
-0.5	0.375	-4.75400892550353
-0.4375	0.4375	-5.16219138580145
-0.5	0.375	-4.75400892550353
-0.5	0.25	-4.33911085246454
-0.4375	0.3125	-7.83911885602153
-0.375	0.375	-9.18799448626036
-0.5	0.375	-4.75400892550353
-0.4375	0.3125	-7.83911885602153
-0.5	0.125	2.29783921523557
-0.375	0.125	-1.89257819108682
-0.4375	0.1875	-3.92167403391877
-0.5	0.25	-4.33911085246454
-0.5	0.125	2.29783921523557
-0.4375	0.1875	-3.92167403391877
-0.4375	0.0625	4.57589026572769
-0.5	0.125	2.29783921523557
-0.5	0.0625	5.71529105133786
-0.5	0.0625	5.71529105133786
-0.5	0	7.08438828183112
-0.46875	0.03125	6.35945993080099
-0.4375	0.0625	4.57589026572769
-0.5	0.0625	5.71529105133786
-0.46875	0.03125	6.35945993080099
-0.375	0.125	-1.89257819108682
-0.5	0.125	2.29783921523557
-0.4375	0.0625	4.57589026572769
-0.375	0.1875	-6.86252172935482
-0.3125	0.1875	-9.49306307967099
-0.34375	0.21875	-10.1780521852552
-0.375	0.25	-9.9812807693095
-0.375	0.1875	-6.86252172935482
-0.34375	0.21875	-10.1780521852552
-0.375	0.125	-1.89257819108682
-0.3125	0.1875	-9.49306307967099
-0.375	0.1875	-6.86252172935482
-0.3125	0.25	-12.4628761747501
-0.3125	0.1875	-9.49306307967099
-0.28125	0.21875	-12.0541356084483
-0.25	0.25	-12.9795938683869
-0.3125	0.25	-12.4628761747501
-0.28125	0.21875	-12.0541356084483
-0.3125	0.25	-12.4628761747501
-0.375	0.25	-9.9812807693095
-0.34375	0.21875	-10.1780521852552
-0.3125	0.1875	-9.49306307967099
-0.3125	0.25	-12.4628761747501
-0.34375	0.21875	-10.1780521852552
-0.4375	0.1875	-3.92167403391877
-0.375	0.25	-9.9812807693095
-0.4375	0.25	-6.95420763003039
-0.5	0.25	-4.33911085246454
-0.4375	0.1875	-3.92167403391877
-0.4375	0.25	-6.95420763003039
-0.4375	0.1875	-3.92167403391877
-0.375	0.125	-1.89257819108682
-0.375	0.1875	-6.86252172935482
-0.375	0.25	-9.9812807693095
-0.4375	0.1875	-3.92167403391877
-0.375	0.1875	-6.86252172935482
-0.75	0.75	0.589055832606594
-1	0.5	-4.6761056748394e-16
-0.75	0.5	-0.0429452102988247
-0.5	0.5	-1.8602850963517
-0.75	0.75	0.589055832606594
-0.75	0.5	-0.0429452102988247
-0.75	0.75	0.589055832606594
-1	1	1.38987563278701e-29
-1	0.75	-2.06824666248777e-17
-1	0.5	-4.6761056748394e-16
-0.75	0.75	0.589055832606594
-1	0.75	-2.06824666248777e-17
-0.875	0.375	-0.815204737227578
-1	0.25	-2.25410599256826e-15
-0.875	0.25	-0.555071744642527
-0.75	0.25	-0.827978886748132
-0.875	0.375	-0.815204737227578
-0.875	0.25	-0.555071744642527
-0.875	0.375	-0.815204737227578
-1	0.5	-4.6761056748394e-16
-1	0.375	-1.16615115284268e-15
-1	0.25	-2.25410599256826e-15
-0.875	0.375	-0.815204737227578
-1	0.375	-1.16615115284268e-15
-0.875	0.125	0.962030816054305
-1	0.25	-2.25410599256826e-15
-1	0.125	-6.34399383473947e-15
-1	0.125	-6.34399383473947e-15
-1	0	-2.59248255091729e-14
-0.9375	0.0625	0.795976635896027
-0.875	0.125	0.962030816054305
-1	0.125	-6.34399383473947e-15
-0.9375	0.0625	0.795976635896027
-0.875	0.125	0.962030816054305
-0.75	0.25	-0.827978886748132
-0.875	0.25	-0.555071744642527
-1	0.25	-2.25410599256826e-15
-0.875	0.125	0.962030816054305
-0.875	0.25	-0.555071744642527
-0.75	0.5	-0.0429452102988247
-0.75	0.25	-0.827978886748132
-0.625	0.375	-2.11443981320976
-0.5	0.5	-1.8602850963517
-0.75	0.5	-0.0429452102988247
-0.625	0.375	-2.11443981320976
-0.75	0.5	-0.0429452102988247
-1	0.5	-4.6761056748394e-16
-0.875	0.375	-0.815204737227578
-0.75	0.25	-0.827978886748132
-0.75	0.5	-0.0429452102988247
-0.875	0.375	-0.815204737227578
-0.875	-0.375	-0.815204737227578
-0.75	-0.5	-0.0429452102988247
-0.75	-0.375	-1.31851353317034
-0.75	-0.25	-0.827978886748132
-0.875	-0.375	-0.815204737227578
-0.75	-0.375	-1.31851353317034
-1	-0.5	-4.6761056748394e-16
-0.75	-0.5	-0.0429452102988247
-0.875	-0.375	-0.815204737227578
-0.75	-0.5	-0.0429452102988247
-0.5	-0.5	-1.8602850963517
-0.625	-0.375	-2.11443981320976
-0.75	-0.375	-1.31851353317034
-0.625	-0.375	-2.11443981320976
-0.6875	-0.3125	-1.77129914563177
-0.75	-0.25	-0.827978886748132
-0.75	-0.375	-1.31851353317034
-0.6875	-0.3125	-1.77129914563177
-0.75	-0.5	-0.0429452102988247
-0.625	-0.375	-2.11443981320976
-0.75	-0.375	-1.31851353317034
-0.875	-0.125	0.962030816054305
-1	-0.25	-2.25410599256826e-15
-0.875	-0.25	-0.555071744642527
-0.75	-0.25	-0.827978886748132
-0.875	-0.125	0.962030816054305
-0.875	-0.25	-0.555071744642527
-1	-0.125	-6.34399383473947e-15
-0.875	-0.125	0.962030816054305
-0.9375	-0.0625	0.795976635896027
-1	0	-2.59248255091729e-14
-1	-0.125	-6.34399383473947e-15
-0.9375	-0.0625	0.795976635896027
-1	-0.25	-2.25410599256826e-15
-0.875	-0.125	0.962030816054305
-1	-0.125	-6.34399383473947e-15
-0.875	-0.375	-0.815204737227578
-1	-0.25	-2.25410599256826e-15
-1	-0.375	-1.16615115284268e-15
-1	-0.5	-4.6761056748394e-16
-0.875	-0.375	-0.815204737227578
-1	-0.375	-1.16615115284268e-15
-0.875	-0.375	-0.815204737227578
-0.75	-0.25	-0.827978886748132
-0.875	-0.25	-0.555071744642527
-1	-0.25	-2.25410599256826e-15
-0.875	-0.375	-0.815204737227578
-0.875	-0.25	-0.555071744642527
-1	-0.5	-4.6761056748394e-16
-1	-1	1.38987563278701e-29
-0.75	-0.75	0.589055832606594
-0.75	-0.75	0.589055832606594
-0.5	-0.5	-1.8602850963517
-0.75	-0.5	-0.0429452102988247
-1	-0.5	-4.6761056748394e-16
-0.75	-0.75	0.589055832606594
-0.75	-0.5	-0.0429452102988247
-0.4375	-0.1875	-3.92167403391877
-0.375	-0.25	-9.9812807693095
-0.375	-0.1875	-6.86252172935482
-0.375	-0.125	-1.89257819108682
-0.4375	-0.1875	-3.92167403391877
-0.375	-0.1875	-6.86252172935482
-0.4375	-0.1875	-3.92167403391877
-0.5	-0.25	-4.33911085246454
-0.4375	-0.25	-6.95420763003039
-0.375	-0.25	-9.9812807693095
-0.4375	-0.1875	-3.92167403391877
-0.4375	-0.25	-6.95420763003039
-0.3125	-0.1875	-9.49306307967099
-0.375	-0.25	-9.9812807693095
-0.3125	-0.25	-12.4628761747501
-0.25	-0.25	-12.9795938683869
-0.3125	-0.1875	-9.49306307967099
-0.3125	-0.25	-12.4628761747501
-0.3125	-0.1875	-9.49306307967099
-0.375	-0.125	-1.89257819108682
-0.375	-0.1875	-6.86252172935482
-0.375	-0.25	-9.9812807693095
-0.3125	-0.1875	-9.49306307967099
-0.375	-0.1875	-6.86252172935482
-0.5	-0.125	2.29783921523557
-0.375	-0.125	-1.89257819108682
-0.4375	-0.0625	4.57589026572769
-0.5	-0.0625	5.71529105133786
-0.4375	-0.0625	4.57589026572769
-0.46875	-0.03125	6.35945993080099
-0.5	0	7.08438828183112
-0.5	-0.0625	5.71529105133786
-0.46875	-0.03125	6.35945993080099
-0.5	-0.125	2.29783921523557
-0.4375	-0.0625	4.57589026572769
-0.5	-0.0625	5.71529105133786
-0.5	-0.125	2.29783921523557
-0.5	-0.25	-4.33911085246454
-0.4375	-0.1875	-3.92167403391877
-0.375	-0.125	-1.89257819108682
-0.5	-0.125	2.29783921523557
-0.4375	-0.1875	-3.92167403391877
-0.5	-0.375	-4.75400892550353
-0.375	-0.375	-9.18799448626036
-0.4375	-0.3125	-7.83911885602153
-0.5	-0.3125	-5.32934529227348
-0.4375	-0.3125	-7.83911885602153
-0.46875	-0.28125	-6.28453096621655
-0.5	-0.25	-4.33911085246454
-0.5	-0.3125	-5.32934529227348
-0.46875	-0.28125	-6.28453096621655
-0.5	-0.375	-4.75400892550353
-0.4375	-0.3125	-7.83911885602153
-0.5	-0.3125	-5.32934529227348
-0.5	-0.375	-4.75400892550353
-0.5	-0.5	-1.8602850963517
-0.4375	-0.4375	-5.16219138580145
-0.375	-0.375	-9.18799448626036
-0.5	-0.375	-4.75400892550353
-0.4375	-0.4375	-5.16219138580145
-0.3125	-0.3125	-12.5276979602245
-0.375	-0.25	-9.9812807693095
-0.375	-0.3125	-10.5630241046625
-0.375	-0.375	-9.18799448626036
-0.3125	-0.3125	-12.5276979602245
-0.375	-0.3125	-10.5630241046625
-0.3125	-0.25	-12.4628761747501
-0.3125	-0.3125	-12.5276979602245
-0.28125	-0.28125	-13.2787579435108
-0.25	-0.25	-12.9795938683869
-0.3125	-0.25	-12.4628761747501
-0.28125	-0.28125	-13.2787579435108
-0.375	-0.25	-9.9812807693095
-0.3125	-0.3125	-12.5276979602245
-0.3125	-0.25	-12.4628761747501
-0.4375	-0.25	-6.95420763003039
-0.4375	-0.3125	-7.83911885602153
-0.40625	-0.28125	-9.12775215350948
-0.375	-0.25	-9.9812807693095
-0.4375	-0.25	-6.95420763003039
-0.40625	-0.28125	-9.12775215350948
-0.4375	-0.25	-6.95420763003039
-0.5	-0.25	-4.33911085246454
-0.46875	-0.28125	-6.28453096621655
-0.4375	-0.3125	-7.83911885602153
-0.4375	-0.25	-6.95420763003039
-0.46875	-0.28125	-6.28453096621655
-0.4375	-0.3125	-7.83911885602153
-0.375	-0.375	-9.18799448626036
-0.375	-0.3125	-10.5630241046625
-0.375	-0.3125	-10.5630241046625
-0.375	-0.25	-9.9812807693095
-0.40625	-0.28125	-9.12775215350948
-0.4375	-0.3125	-7.83911885602153
-0.375	-0.3125	-10.5630241046625
-0.40625	-0.28125	-9.12775215350948
-0.1875	-0.0625	6.73998352114986
-0.25	-0.125	-4.57923389897591
-0.1875	-0.125	-1.05759034625958
-0.1875	-0.125	-1.05759034625958
-0.125	-0.125	7.82254071947883
-0.15625	-0.09375	7.52456394505421
-0.1875	-0.0625	6.73998352114986
-0.1875	-0.125	-1.05759034625958
-0.15625	-0.09375	7.52456394505421
-0.25	-0.0625	1.6200361121745
-0.1875	-0.0625	6.73998352114986
-0.21875	-0.03125	5.65372214959851
-0.25	0	4.36565650505981
-0.25	-0.0625	1.6200361121745
-0.21875	-0.03125	5.65372214959851
-0.25	-0.125	-4.57923389897591
-0.1875	-0.0625	6.73998352114986
-0.25	-0.0625	1.6200361121745
-0.1875	-0.1875	-7.62076391490712
-0.25	-0.125	-4.57923389897591
-0.25	-0.1875	-10.296377724702
-0.25	-0.25	-12.9795938683869
-0.1875	-0.1875	-7.62076391490712
-0.25	-0.1875	-10.296377724702
-0.1875	-0.125	-1.05759034625958
-0.1875	-0.1875	-7.62076391490712
-0.15625	-0.15625	-1.51759236732545
-0.125	-0.125	7.82254071947883
-0.1875	-0.125	-1.05759034625958
-0.15625	-0.15625	-1.51759236732545
-0.25	-0.125	-4.57923389897591
-0.1875	-0.1875	-7.62076391490712
-0.1875	-0.125	-1.05759034625958
-0.09375	-0.03125	35.0903224195222
-0.125	-0.0625	19.5653412978383
-0.09375	-0.0625	28.9893214928746
-0.0625	-0.0625	39.2846407894595
-0.09375	-0.03125	35.0903224195222
-0.09375	-0.0625	28.9893214928746
-0.125	-0.03125	23.9397484800715
-0.09375	-0.03125	35.0903224195222
-0.109375	-0.015625	30.6604633801273
-0.125	0	25.5920840025804
-0.125	-0.03125	23.9397484800715
-0.109375	-0.015625	30.6604633801273
-0.125	-0.0625	19.5653412978383
-0.09375	-0.03125	35.0903224195222
-0.125	-0.03125	23.9397484800715
-0.125	-0.09375	13.7486321789679
-0.09375	-0.09375	21.2620157689502
-0.109375	-0.078125	20.8204324487989
-0.125	-0.0625	19.5653412978383
-0.125	-0.09375	13.7486321789679
-0.109375	-0.078125	20.8204324487989
-0.125	-0.125	7.82254071947883
-0.09375	-0.09375	21.2620157689502
-0.125	-0.09375	13.7486321789679
-0.09375	-0.0625	28.9893214928746
-0.09375	-0.09375	21.2620157689502
-0.078125	-0.078125	29.7151497951601
-0.0625	-0.0625	39.2846407894595
-0.09375	-0.0625	28.9893214928746
-0.078125	-0.078125	29.7151497951601
-0.09375	-0.0625	28.9893214928746
-0.125	-0.0625	19.5653412978383
-0.109375	-0.078125	20.8204324487989
-0.09375	-0.09375	21.2620157689502
-0.09375	-0.0625	28.9893214928746
-0.109375	-0.078125	20.8204324487989
-0.0625	-0.03125	48.0605318730059
-0.03125	-0.03125	60.3996673516795
-0.046875	-0.015625	57.9548321134995
-0.0625	0	51.6919365381656
-0.0625	-0.03125	48.0605318730059
-0.046875	-0.015625	57.9548321134995
-0.0625	-0.03125	48.0605318730059
-0.0625	-0.0625	39.2846407894595
-0.046875	-0.046875	49.7188419889746
-0.03125	-0.03125	60.3996673516795
-0.0625	-0.03125	48.0605318730059
-0.046875	-0.046875	49.7188419889746
-0.03125	-0.015625	64.6546795241319
-0.015625	-0.015625	70.0615542765176
-0.0234375	-0.0078125	69.0082285850879
-0.03125	0	66.2481361836429
-0.03125	-0.015625	64.6546795241319
-0.0234375	-0.0078125	69.0082285850879
-0.03125	-0.03125	60.3996673516795
-0.015625	-0.015625	70.0615542765176
-0.03125	-0.015625	64.6546795241319
-0.015625	-0.0078125	71.7191806491655
-0.0078125	-0.0078125	73.5996862568073
-0.01171875	-0.00390625	73.2659129679785
-0.015625	0	72.3092364350582
-0.015625	-0.0078125	71.7191806491655
-0.01171875	-0.00390625	73.2659129679785
-0.015625	-0.015625	70.0615542765176
-0.0078125	-0.0078125	73.5996862568073
-0.015625	-0.0078125	71.7191806491655
-0.0078125	0	74.2787445796454
-0.0078125	-0.0078125	73.5996862568073
-0.00390625	-0.00390625	74.6325920114437
0	0	74.9936117794842
-0.0078125	0	74.2787445796454
-0.00390625	-0.00390625	74.6325920114437
-0.0078125	0	74.2787445796454
-0.015625	0	72.3092364350582
-0.01171875	-0.00390625	73.2659129679785
-0.0078125	-0.0078125	73.5996862568073
-0.0078125	0	74.2787445796454
-0.01171875	-0.00390625	73.2659129679785
-0.015625	0	72.3092364350582
-0.03125	0	66.2481361836429
-0.0234375	-0.0078125	69.0082285850879
-0.0234375	-0.0078125	69.0082285850879
-0.015625	-0.015625	70.0615542765176
-0.015625	-0.0078125	71.7191806491655
-0.015625	0	72.3092364350582
-0.0234375	-0.0078125	69.0082285850879
-0.015625	-0.0078125	71.7191806491655
-0.03125	0	66.2481361836429
-0.0625	0	51.6919365381656
-0.046875	-0.015625	57.9548321134995
-0.046875	-0.015625	57.9548321134995
-0.03125	-0.03125	60.3996673516795
-0.03125	-0.015625	64.6546795241319
-0.03125	0	66.2481361836429
-0.046875	-0.015625	57.9548321134995
-0.03125	-0.015625	64.6546795241319
-0.09375	0	37.4789549712945
-0.09375	-0.03125	35.0903224195222
-0.078125	-0.015625	43.5968101769289
-0.0625	0	51.6919365381656
-0.09375	0	37.4789549712945
-0.078125	-0.015625	43.5968101769289
-0.09375	0	37.4789549712945
-0.125	0	25.5920840025804
-0.109375	-0.015625	30.6604633801273
-0.09375	-0.03125	35.0903224195222
-0.09375	0	37.4789549712945
-0.109375	-0.015625	30.6604633801273
-0.09375	-0.03125	35.0903224195222
-0.0625	-0.0625	39.2846407894595
-0.0625	-0.03125	48.0605318730059
-0.0625	-0.03125	48.0605318730059
-0.0625	0	51.6919365381656
-0.078125	-0.015625	43.5968101769289
-0.09375	-0.03125	35.0903224195222
-0.0625	-0.03125	48.0605318730059
-0.078125	-0.015625	43.5968101769289
-0.1875	0	10.3685808147491
-0.1875	-0.0625	6.73998352114986
-0.15625	-0.03125	15.3827752215099
-0.125	0	25.5920840025804
-0.1875	0	10.3685808147491
-0.15625	-0.03125	15.3827752215099
-0.1875	0	10.3685808147491
-0.25	0	4.36565650505981
-0.21875	-0.03125	5.65372214959851
-0.1875	-0.0625	6.73998352114986
-0.1875	0	10.3685808147491
-0.21875	-0.03125	5.65372214959851
-0.125	-0.0625	19.5653412978383
-0.1875	-0.0625	6.73998352114986
-0.15625	-0.09375	7.52456394505421
-0.15625	-0.09375	7.52456394505421
-0.125	-0.125	7.82254071947883
-0.125	-0.09375	13.7486321789679
-0.125	-0.0625	19.5653412978383
-0.15625	-0.09375	7.52456394505421
-0.125	-0.09375	13.7486321789679
-0.15625	-0.03125	15.3827752215099
-0.125	-0.0625	19.5653412978383
-0.125	-0.03125	23.9397484800715
-0.125	0	25.5920840025804
-0.15625	-0.03125	15.3827752215099
-0.125	-0.03125	23.9397484800715
-0.1875	-0.0625	6.73998352114986
-0.125	-0.0625	19.5653412978383
-0.15625	-0.03125	15.3827752215099
-0.375	-0.0625	2.81568351148538
-0.3125	-0.0625	1.24711028058979
-0.34375	-0.03125	3.48360227622811
-0.375	0	4.76686006045293
-0.375	-0.0625	2.81568351148538
-0.34375	-0.03125	3.48360227622811
-0.375	-0.125	-1.89257819108682
-0.3125	-0.0625	1.24711028058979
-0.375	-0.0625	2.81568351148538
-0.3125	0	3.52666188710907
-0.3125	-0.0625	1.24711028058979
-0.28125	-0.03125	2.8714421446046
-0.25	0	4.36565650505981
-0.3125	0	3.52666188710907
-0.28125	-0.03125	2.8714421446046
-0.3125	0	3.52666188710907
-0.375	0	4.76686006045293
-0.34375	-0.03125	3.48360227622811
-0.3125	-0.0625	1.24711028058979
-0.3125	0	3.52666188710907
-0.34375	-0.03125	3.48360227622811
-0.4375	0	6.21664232835605
-0.4375	-0.0625	4.57589026572769
-0.40625	-0.03125	5.06690318643993
-0.375	0	4.76686006045293
-0.4375	0	6.21664232835605
-0.40625	-0.03125	5.06690318643993
-0.4375	0	6.21664232835605
-0.5	0	7.08438828183112
-0.46875	-0.03125	6.35945993080099
-0.4375	-0.0625	4.57589026572769
-0.4375	0	6.21664232835605
-0.46875	-0.03125	6.35945993080099
-0.4375	-0.0625	4.57589026572769
-0.375	-0.125	-1.89257819108682
-0.375	-0.0625	2.81568351148538
-0.375	-0.0625	2.81568351148538
-0.375	0	4.76686006045293
-0.40625	-0.03125	5.06690318643993
-0.4375	-0.0625	4.57589026572769
-0.375	-0.0625	2.81568351148538
-0.40625	-0.03125	5.06690318643993
-0.25	-0.125	-4.57923389897591
-0.375	-0.125	-1.89257819108682
-0.3125	-0.1875	-9.49306307967099
-0.3125	-0.1875	-9.49306307967099
-0.25	-0.25	-12.9795938683869
-0.25	-0.1875	-10.296377724702
-0.25	-0.125	-4.57923389897591
-0.3125	-0.1875	-9.49306307967099
-0.25	-0.1875	-10.296377724702
-0.3125	-0.0625	1.24711028058979
-0.25	-0.125	-4.57923389897591
-0.25	-0.0625	1.6200361121745
-0.25	-0.0625	1.6200361121745
-0.25	0	4.36565650505981
-0.28125	-0.03125	2.8714421446046
-0.3125	-0.0625	1.24711028058979
-0.25	-0.0625	1.6200361121745
-0.28125	-0.03125	2.8714421446046
-0.375	-0.125	-1.89257819108682
-0.25	-0.125	-4.57923389897591
-0.3125	-0.0625	1.24711028058979
-0.75	-0.125	2.26691228846236
-0.625	-0.125	3.30575018772865
-0.6875	-0.0625	4.78562657848656
-0.75	0	4.2925087268529
-0.75	-0.125	2.26691228846236
-0.6875	-0.0625	4.78562657848656
-0.75	-0.25	-0.827978886748132
-0.625	-0.125	3.30575018772865
-0.75	-0.125	2.26691228846236
-0.625	0	6.5547781484842
-0.625	-0.125	3.30575018772865
-0.5625	-0.0625	6.02967174276505
-0.5	0	7.08438828183112
-0.625	0	6.5547781484842
-0.5625	-0.0625	6.02967174276505
-0.625	0	6.5547781484842
-0.75	0	4.2925087268529
-0.6875	-0.0625	4.78562657848656
-0.625	-0.125	3.30575018772865
-0.625	0	6.5547781484842
-0.6875	-0.0625	4.78562657848656
-0.875	0	1.93761350247145
-0.875	-0.125	0.962030816054305
-0.8125	-0.0625	2.65011880848914
-0.75	0	4.2925087268529
-0.875	0	1.93761350247145
-0.8125	-0.0625	2.65011880848914
-0.875	0	1.93761350247145
-1	0	-2.59248255091729e-14
-0.9375	-0.0625	0.795976635896027
-0.875	-0.125	0.962030816054305
-0.875	0	1.93761350247145
-0.9375	-0.0625	0.795976635896027
-0.875	-0.125	0.962030816054305
-0.75	-0.25	-0.827978886748132
-0.75	-0.125	2.26691228846236
-0.75	-0.125	2.26691228846236
-0.75	0	4.2925087268529
-0.8125	-0.0625	2.65011880848914
-0.875	-0.125	0.962030816054305
-0.75	-0.125	2.26691228846236
-0.8125	-0.0625	2.65011880848914
-0.625	-0.25	-1.49332438568527
-0.625	-0.375	-2.11443981320976
-0.5625	-0.3125	-3.49376408647069
-0.5	-0.25	-4.33911085246454
-0.625	-0.25	-1.49332438568527
-0.5625	-0.3125	-3.49376408647069
-0.625	-0.25	-1.49332438568527
-0.75	-0.25	-0.827978886748132
-0.6875	-0.3125	-1.77129914563177
-0.625	-0.375	-2.11443981320976
-0.625	-0.25	-1.49332438568527
-0.6875	-0.3125	-1.77129914563177
-0.625	-0.375	-2.11443981320976
-0.5	-0.5	-1.8602850963517
-0.5	-0.375	-4.75400892550353
-0.5625	-0.3125	-3.49376408647069
-0.5	-0.375	-4.75400892550353
-0.5	-0.3125	-5.32934529227348
-0.5	-0.25	-4.33911085246454
-0.5625	-0.3125	-3.49376408647069
-0.5	-0.3125	-5.32934529227348
-0.625	-0.375	-2.11443981320976
-0.5	-0.375	-4.75400892550353
-0.5625	-0.3125	-3.49376408647069
-0.625	-0.125	3.30575018772865
-0.5	-0.25	-4.33911085246454
-0.5	-0.125	2.29783921523557
-0.5625	-0.0625	6.02967174276505
-0.5	-0.125	2.29783921523557
-0.5	-0.0625	5.71529105133786
-0.5	0	7.08438828183112
-0.5625	-0.0625	6.02967174276505
-0.5	-0.0625	5.71529105133786
-0.625	-0.125	3.30575018772865
-0.5	-0.125	2.29783921523557
-0.5625	-0.0625	6.02967174276505
-0.625	-0.125	3.30575018772865
-0.75	-0.25	-0.827978886748132
-0.625	-0.25	-1.49332438568527
-0.5	-0.25	-4.33911085246454
-0.625	-0.125	3.30575018772865
-0.625	-0.25	-1.49332438568527


==> data/PointLoadEllipticN11Uh0_d2_adap.dat <==
x	N11
-1	0.113014957907363
-0.875	0.113014957907363
-0.625	0.221876754128433
-0.4375	0.862722440514777
-0.34375	1.41711998209635
-0.296875	1.92016126418313
-0.265625	2.14677337192099
-0.234375	3.55238017522267
-0.203125	3.99432691711088
-0.171875	5.99177495360006
-0.1484375	7.14486849981081
-0.1328125	7.5329977322614
-0.109375	10.3506087216437
-0.0859375	12.3334500322248
-0.0703125	13.9709998512639
-0.0546875	16.243937240532
-0.0390625	17.2344235613493
-0.0234375	19.1617790855897
-0.01171875	19.8621477111795
-0.005859375	20.0367661471187
-0.0029296875	20.0983986841316
-0.0009765625	20.1020354662116
0.0009765625	20.0477225099065
0.0029296875	20.043863570258
0.005859375	19.9982411944139
0.01171875	19.8193320905849
0.0234375	19.2319534227543
0.03515625	17.2313507250619
0.04296875	17.0335956252882
0.0546875	16.1931583948252
0.0703125	13.4461555223078
0.0859375	13.161379347828
0.1015625	10.6428663859389
0.1171875	10.2586913964866
0.140625	6.94990946267583
0.171875	5.86886135413551
0.21875	3.55820145647383
0.265625	2.12133235861881
0.296875	1.9188048775637
0.34375	1.4418430648311
0.4375	0.867848119865848
0.625	0.222620731439531
0.875	0.113189489640511
1	0.113189489640511


==> data/PointLoadEllipticN11Uh0_d2_unif.dat <==
x	N11
-1	0.0221477789184256
-0.96875	0.0221477789184256
-0.90625	0.0680822697109167
-0.84375	0.116232106487496
-0.78125	0.170493346690109
-0.71875	0.232030069663771
-0.65625	0.306520722603119
-0.59375	0.396351754712956
-0.53125	0.512786024472142
-0.46875	0.668334608304982
-0.40625	0.907666330172417
-0.34375	1.30886202639492
-0.28125	2.05991323249767
-0.21875	3.44769689175866
-0.15625	5.94299026430155
-0.09375	9.75995641395404
-0.03125	14.1349432924167
0.03125	14.1349433021076
0.09375	9.75995642025151
0.15625	5.94299026759315
0.21875	3.44769689511485
0.28125	2.05991323061565
0.34375	1.3088620265011
0.40625	0.90766632922754
0.46875	0.668334607904722
0.53125	0.512786025082585
0.59375	0.396351755236748
0.65625	0.306520722472147
0.71875	0.232030069864967
0.78125	0.170493346521237
0.84375	0.116232106685772
0.90625	0.0680822695660891
0.96875	0.0221477790360739
1	0.0221477790360739


==> data/PointLoadEllipticN11exactUh0_d2_adap.dat <==
x	N11
-1	-6.32898219894587e-15
-0.989949748743719	0.00721046161095725
-0.979899497487437	0.0144245485557752
-0.969849246231156	0.0216615125618055
-0.959798994974874	0.0289094429305817
-0.949748743718593	0.0362033397705369
-0.939698492462312	0.0435158170890485
-0.92964824120603	0.0508977792359114
-0.919597989949749	0.0583063977767928
-0.909547738693467	0.0658086735062006
-0.899497487437186	0.0733463419592898
-0.889447236180904	0.0810027316028526
-0.879396984924623	0.088704123033892
-0.869346733668342	0.0965504455313171
-0.85929648241206	0.104452481303732
-0.849246231155779	0.112527078605255
-0.839195979899497	0.120669453686597
-0.829145728643216	0.129013740353055
-0.819095477386935	0.137439497315427
-0.809045226130653	0.14609856271537
-0.798994974874372	0.154854722038134
-0.78894472361809	0.163877993211588
-0.778894472361809	0.173016248679838
-0.768844221105528	0.182458223838695
-0.758793969849246	0.192035714678144
-0.748743718592965	0.201956781414114
-0.738693467336683	0.212036958510861
-0.728643216080402	0.222504318547592
-0.718592964824121	0.233157932438055
-0.708542713567839	0.244246668309683
-0.698492462311558	0.255552924098159
-0.688442211055276	0.267347265404735
-0.678391959798995	0.279395217794921
-0.668341708542714	0.291990099619864
-0.658291457286432	0.304880404337577
-0.648241206030151	0.318383463112097
-0.638190954773869	0.332230664860825
-0.628140703517588	0.346764893760629
-0.618090452261307	0.36170052243851
-0.608040201005025	0.377407916828863
-0.597989949748744	0.393584791090517
-0.587939698492462	0.410631463061864
-0.577889447236181	0.428229772168588
-0.5678391959799	0.44681321064
-0.557788944723618	0.466049170529671
-0.547738693467337	0.486408577838714
-0.537688442211055	0.507546742603982
-0.527638190954774	0.529977695614073
-0.517587939698492	0.553348354641149
-0.507537688442211	0.578223418826923
-0.49748743718593	0.604246919549181
-0.487437185929648	0.632044280222805
-0.477386934673367	0.66126457260067
-0.467336683417085	0.692607216679612
-0.457286432160804	0.725737387191667
-0.447236180904523	0.761445829727868
-0.437185929648241	0.799428824801537
-0.42713567839196	0.840590756528895
-0.417085427135678	0.884678799758542
-0.407035175879397	0.932739226523045
-0.396984924623116	0.984595478702596
-0.386934673366834	1.04147077249867
-0.376884422110553	1.1032963805856
-0.366834170854271	1.17151494455396
-0.35678391959799	1.2462035186948
-0.346733668341708	1.32907418932916
-0.336683417085427	1.42039359815999
-0.326633165829146	1.52220008429698
-0.316582914572864	1.63499783707074
-0.306532663316583	1.76121294629457
-0.296482412060301	1.90163580276564
-0.28643216080402	2.05914234494249
-0.276381909547739	2.23485251762745
-0.266331658291457	2.4321479032929
-0.256281407035176	2.65250653236593
-0.246231155778894	2.89985437972505
-0.236180904522613	3.17602697670271
-0.226130653266332	3.48550053571353
-0.21608040201005	3.83041773668383
-0.206030150753769	4.21575543420352
-0.195979899497487	4.64383428905759
-0.185929648241206	5.11999554808664
-0.175879396984925	5.64648963371073
-0.165829145728643	6.22875665312209
-0.155778894472362	6.86855387001577
-0.14572864321608	7.57096712389105
-0.135678391959799	8.33658450024725
-0.125628140703518	9.16941495892065
-0.115577889447236	10.0678323803806
-0.105527638190955	11.033654100977
-0.0954773869346733	12.0614381913992
-0.085427135678392	13.1490966299465
-0.0753768844221105	14.2848637429797
-0.0653266331658291	15.4600146054445
-0.0552763819095478	16.6522521266584
-0.0452261306532663	17.8413761124097
-0.035175879396985	18.9863070750193
-0.0251256281407035	20.044311076996
-0.0150753768844221	20.9316982204714
-0.00502512562814073	21.5226701783526
0.00502512562814061	21.5226701783525
0.0150753768844221	20.9316982204714
0.0251256281407035	20.044311076996
0.035175879396985	18.9863070750193
0.0452261306532664	17.8413761124096
0.0552763819095476	16.6522521266584
0.0653266331658291	15.4600146054445
0.0753768844221105	14.2848637429797
0.085427135678392	13.1490966299465
0.0954773869346734	12.0614381913991
0.105527638190955	11.033654100977
0.115577889447236	10.0678323803806
0.125628140703518	9.16941495892065
0.135678391959799	8.33658450024725
0.14572864321608	7.57096712389104
0.155778894472362	6.86855387001577
0.165829145728643	6.2287566531221
0.175879396984925	5.64648963371073
0.185929648241206	5.11999554808664
0.195979899497488	4.64383428905758
0.206030150753769	4.21575543420353
0.21608040201005	3.83041773668384
0.226130653266332	3.48550053571353
0.236180904522613	3.17602697670271
0.246231155778895	2.89985437972505
0.256281407035176	2.65250653236593
0.266331658291457	2.4321479032929
0.276381909547739	2.23485251762745
0.28643216080402	2.05914234494249
0.296482412060302	1.90163580276565
0.306532663316583	1.76121294629457
0.316582914572864	1.63499783707074
0.326633165829146	1.52220008429698
0.336683417085427	1.42039359815999
0.346733668341709	1.32907418932916
0.35678391959799	1.2462035186948
0.366834170854271	1.17151494455396
0.376884422110553	1.1032963805856
0.386934673366834	1.04147077249867
0.396984924623116	0.984595478702596
0.407035175879397	0.932739226523044
0.417085427135678	0.884678799758542
0.42713567839196	0.840590756528895
0.437185929648241	0.799428824801537
0.447236180904523	0.761445829727868
0.457286432160804	0.725737387191667
0.467336683417085	0.692607216679611
0.477386934673367	0.66126457260067
0.487437185929648	0.632044280222805
0.49748743718593	0.604246919549181
0.507537688442211	0.578223418826922
0.517587939698492	0.553348354641146
0.527638190954774	0.529977695614073
0.537688442211055	0.507546742603982
0.547738693467337	0.486408577838714
0.557788944723618	0.466049170529672
0.567839195979899	0.44681321064
0.577889447236181	0.428229772168588
0.587939698492462	0.410631463061864
0.597989949748744	0.393584791090517
0.608040201005025	0.377407916828863
0.618090452261306	0.361700522438507
0.628140703517588	0.346764893760629
0.638190954773869	0.332230664860825
0.648241206030151	0.318383463112097
0.658291457286432	0.304880404337577
0.668341708542713	0.291990099619866
0.678391959798995	0.279395217794921
0.688442211055276	0.267347265404735
0.698492462311558	0.255552924098159
0.708542713567839	0.244246668309683
0.71859296482412	0.233157932438053
0.728643216080402	0.222504318547592
0.738693467336683	0.212036958510861
0.748743718592965	0.201956781414114
0.758793969849246	0.192035714678144
0.768844221105528	0.182458223838701
0.778894472361809	0.173016248679838
0.78894472361809	0.163877993211588
0.798994974874372	0.154854722038134
0.809045226130653	0.14609856271537
0.819095477386935	0.137439497315428
0.829145728643216	0.129013740353055
0.839195979899497	0.120669453686597
0.849246231155779	0.112527078605255
0.85929648241206	0.104452481303732
0.869346733668342	0.096550445531317
0.879396984924623	0.0887041230338908
0.889447236180904	0.0810027316028526
0.899497487437186	0.0733463419592898
0.909547738693467	0.0658086735062006
0.919597989949749	0.0583063977767892
0.92964824120603	0.0508977792359096
0.939698492462312	0.0435158170890485
0.949748743718593	0.0362033397705369
0.959798994974874	0.0289094429305817
0.969849246231156	0.0216615125618081
0.979899497487437	0.0144245485557782
0.989949748743719	0.00721046161095725
1	-6.32898219894587e-15


==> data/PointLoadEllipticN11exactUh0_d2_unif.dat <==
x	N11
-1	-6.32898219894587e-15
-0.989949748743719	0.00721046161095725
-0.979899497487437	0.0144245485557752
-0.969849246231156	0.0216615125618055
-0.959798994974874	0.0289094429305817
-0.949748743718593	0.0362033397705369
-0.939698492462312	0.0435158170890485
-0.92964824120603	0.0508977792359114
-0.919597989949749	0.0583063977767928
-0.909547738693467	0.0658086735062006
-0.899497487437186	0.0733463419592898
-0.889447236180904	0.0810027316028526
-0.879396984924623	0.088704123033892
-0.869346733668342	0.0965504455313171
-0.85929648241206	0.104452481303732
-0.849246231155779	0.112527078605255
-0.839195979899497	0.120669453686597
-0.829145728643216	0.129013740353055
-0.819095477386935	0.137439497315427
-0.809045226130653	0.14609856271537
-0.798994974874372	0.154854722038134
-0.78894472361809	0.163877993211588
-0.778894472361809	0.173016248679838
-0.768844221105528	0.182458223838695
-0.758793969849246	0.192035714678144
-0.748743718592965	0.201956781414114
-0.738693467336683	0.212036958510861
-0.728643216080402	0.222504318547592
-0.718592964824121	0.233157932438055
-0.708542713567839	0.244246668309683
-0.698492462311558	0.255552924098159
-0.688442211055276	0.267347265404735
-0.678391959798995	0.279395217794921
-0.668341708542714	0.291990099619864
-0.658291457286432	0.304880404337577
-0.648241206030151	0.318383463112097
-0.638190954773869	0.332230664860825
-0.628140703517588	0.346764893760629
-0.618090452261307	0.36170052243851
-0.608040201005025	0.377407916828863
-0.597989949748744	0.393584791090517
-0.587939698492462	0.410631463061864
-0.577889447236181	0.428229772168588
-0.5678391959799	0.44681321064
-0.557788944723618	0.466049170529671
-0.547738693467337	0.486408577838714
-0.537688442211055	0.507546742603982
-0.527638190954774	0.529977695614073
-0.517587939698492	0.553348354641149
-0.507537688442211	0.578223418826923
-0.49748743718593	0.604246919549181
-0.487437185929648	0.632044280222805
-0.477386934673367	0.66126457260067
-0.467336683417085	0.692607216679612
-0.457286432160804	0.725737387191667
-0.447236180904523	0.761445829727868
-0.437185929648241	0.799428824801537
-0.42713567839196	0.840590756528895
-0.417085427135678	0.884678799758542
-0.407035175879397	0.932739226523045
-0.396984924623116	0.984595478702596
-0.386934673366834	1.04147077249867
-0.376884422110553	1.1032963805856
-0.366834170854271	1.17151494455396
-0.35678391959799	1.2462035186948
-0.346733668341708	1.32907418932916
-0.336683417085427	1.42039359815999
-0.326633165829146	1.52220008429698
-0.316582914572864	1.63499783707074
-0.306532663316583	1.76121294629457
-0.296482412060301	1.90163580276564
-0.28643216080402	2.05914234494249
-0.276381909547739	2.23485251762745
-0.266331658291457	2.4321479032929
-0.256281407035176	2.65250653236593
-0.246231155778894	2.89985437972505
-0.236180904522613	3.17602697670271
-0.226130653266332	3.48550053571353
-0.21608040201005	3.83041773668383
-0.206030150753769	4.21575543420352
-0.195979899497487	4.64383428905759
-0.185929648241206	5.11999554808664
-0.175879396984925	5.64648963371073
-0.165829145728643	6.22875665312209
-0.155778894472362	6.86855387001577
-0.14572864321608	7.57096712389105
-0.135678391959799	8.33658450024725
-0.125628140703518	9.16941495892065
-0.115577889447236	10.0678323803806
-0.105527638190955	11.033654100977
-0.0954773869346733	12.0614381913992
-0.085427135678392	13.1490966299465
-0.0753768844221105	14.2848637429797
-0.0653266331658291	15.4600146054445
-0.0552763819095478	16.6522521266584
-0.0452261306532663	17.8413761124097
-0.035175879396985	18.9863070750193
-0.0251256281407035	20.044311076996
-0.0150753768844221	20.9316982204714
-0.00502512562814073	21.5226701783526
0.00502512562814061	21.5226701783525
0.0150753768844221	20.9316982204714
0.0251256281407035	20.044311076996
0.035175879396985	18.9863070750193
0.0452261306532664	17.8413761124096
0.0552763819095476	16.6522521266584
0.0653266331658291	15.4600146054445
0.0753768844221105	14.2848637429797
0.085427135678392	13.1490966299465
0.0954773869346734	12.0614381913991
0.105527638190955	11.033654100977
0.115577889447236	10.0678323803806
0.125628140703518	9.16941495892065
0.135678391959799	8.33658450024725
0.14572864321608	7.57096712389104
0.155778894472362	6.86855387001577
0.165829145728643	6.2287566531221
0.175879396984925	5.64648963371073
0.185929648241206	5.11999554808664
0.195979899497488	4.64383428905758
0.206030150753769	4.21575543420353
0.21608040201005	3.83041773668384
0.226130653266332	3.48550053571353
0.236180904522613	3.17602697670271
0.246231155778895	2.89985437972505
0.256281407035176	2.65250653236593
0.266331658291457	2.4321479032929
0.276381909547739	2.23485251762745
0.28643216080402	2.05914234494249
0.296482412060302	1.90163580276565
0.306532663316583	1.76121294629457
0.316582914572864	1.63499783707074
0.326633165829146	1.52220008429698
0.336683417085427	1.42039359815999
0.346733668341709	1.32907418932916
0.35678391959799	1.2462035186948
0.366834170854271	1.17151494455396
0.376884422110553	1.1032963805856
0.386934673366834	1.04147077249867
0.396984924623116	0.984595478702596
0.407035175879397	0.932739226523044
0.417085427135678	0.884678799758542
0.42713567839196	0.840590756528895
0.437185929648241	0.799428824801537
0.447236180904523	0.761445829727868
0.457286432160804	0.725737387191667
0.467336683417085	0.692607216679611
0.477386934673367	0.66126457260067
0.487437185929648	0.632044280222805
0.49748743718593	0.604246919549181
0.507537688442211	0.578223418826922
0.517587939698492	0.553348354641146
0.527638190954774	0.529977695614073
0.537688442211055	0.507546742603982
0.547738693467337	0.486408577838714
0.557788944723618	0.466049170529672
0.567839195979899	0.44681321064
0.577889447236181	0.428229772168588
0.587939698492462	0.410631463061864
0.597989949748744	0.393584791090517
0.608040201005025	0.377407916828863
0.618090452261306	0.361700522438507
0.628140703517588	0.346764893760629
0.638190954773869	0.332230664860825
0.648241206030151	0.318383463112097
0.658291457286432	0.304880404337577
0.668341708542713	0.291990099619866
0.678391959798995	0.279395217794921
0.688442211055276	0.267347265404735
0.698492462311558	0.255552924098159
0.708542713567839	0.244246668309683
0.71859296482412	0.233157932438053
0.728643216080402	0.222504318547592
0.738693467336683	0.212036958510861
0.748743718592965	0.201956781414114
0.758793969849246	0.192035714678144
0.768844221105528	0.182458223838701
0.778894472361809	0.173016248679838
0.78894472361809	0.163877993211588
0.798994974874372	0.154854722038134
0.809045226130653	0.14609856271537
0.819095477386935	0.137439497315428
0.829145728643216	0.129013740353055
0.839195979899497	0.120669453686597
0.849246231155779	0.112527078605255
0.85929648241206	0.104452481303732
0.869346733668342	0.096550445531317
0.879396984924623	0.0887041230338908
0.889447236180904	0.0810027316028526
0.899497487437186	0.0733463419592898
0.909547738693467	0.0658086735062006
0.919597989949749	0.0583063977767892
0.92964824120603	0.0508977792359096
0.939698492462312	0.0435158170890485
0.949748743718593	0.0362033397705369
0.959798994974874	0.0289094429305817
0.969849246231156	0.0216615125618081
0.979899497487437	0.0144245485557782
0.989949748743719	0.00721046161095725
1	-6.32898219894587e-15


==> data/PointLoadEllipticUh0_d2_adap.dat <==
nE	dofDPG	estDPG	errW	errU	errN	errM
4	97	9.80675929873939	0.0311489569075247	0.00694419619259478	4.33943495310353	1.09686608362868
11	252	10.7610474351989	0.0336881584387762	0.00544912857116942	4.24731998995156	1.00870230688552
16	361	10.9741283732663	0.039154782044486	0.00440197877120168	4.23710668138723	1.00637623137513
35	774	9.46130067819936	0.0452419700969959	0.0044426702168292	4.54349382147027	1.07396432122508
65	1422	7.11364827155369	0.0447641724566412	0.00409669077351618	4.56621274455166	1.22733336207459
108	2351	5.29365791082369	0.041471314688881	0.0035635749733862	4.38898566643739	1.27583530318363
148	3211	5.01324446214397	0.0388420457700864	0.00335635291868929	4.24810980787226	1.26040544918041
206	4458	4.86778611798034	0.036571493108548	0.00322109008882547	4.12921536489786	1.13546494685006
348	7511	2.21811064424273	0.0215597590794408	0.00158119179924562	2.58371182319322	0.927684549108424
528	11381	1.50021135278414	0.00930994670881707	0.00100349170827773	1.22754380483176	0.567208005411624
798	17186	1.18477947595637	0.0068411429060929	0.000834460740660409	0.94956367056829	0.437687314400806
1176	25313	0.969138155662053	0.00486178792831157	0.000711954599636994	0.727261936831007	0.345518641519733
1828	39331	0.781202532992096	0.00375765425000656	0.000517079308597169	0.570189617516312	0.283191492454891


==> data/PointLoadEllipticUh0_d2_unif.dat <==
nE	dofDPG	estDPG	errW	errU	errN	errM
4	97	9.80675929873939	0.0311489569075247	0.00694419619259478	4.33943495310353	1.09686608362868
16	361	10.9741283732663	0.0391547820444862	0.00440197877120329	4.23710668138723	1.00637623137513
64	1405	6.75044382434465	0.0467613188467694	0.00371319876730692	4.66796937368395	1.13077141361295
256	5557	3.77800489595838	0.0381561326539801	0.00262016909654393	3.89682528565376	1.28376836013617
1024	22117	2.34069119836476	0.0224863603218502	0.00144529940038313	2.24905827082365	1.18568606646531
4096	88261	1.43562066486195	0.010277722084262	0.00065356481575146	1.06556245004023	0.841155056495701


==> data/PointLoadHyperbolicUh1_d2_adap.dat <==
nE	dofDPG	estDPG	errW	errU	errN	errM
4	113	6.90686326562209	0.145483295632095	2.52992370972979	4.72907888821402	1.77980073033055
11	292	8.16890560912628	0.128670128028845	2.64954567044327	5.64577245021104	1.55341080069229
16	417	8.77158988608036	0.127374049135463	2.63340786245206	5.7261021947242	1.50527061631738
39	988	6.96218607985854	0.126683022619629	2.4121312511179	5.31273775196559	1.67399023244394
65	1630	5.48562715255081	0.118578136158521	2.20149583120921	5.00102977487174	1.74781348798677
103	2566	4.27356291522281	0.106176835231193	2.00334639227008	4.36258758140677	1.79758088697312
144	3573	3.76359210490171	0.0966170946539459	1.82701943853311	4.03899583581102	1.7263924484445
192	4749	3.50159701679238	0.0908213110861966	1.74856597941607	3.80900466214576	1.53135457386931
256	6317	3.37734887335494	0.089600373774164	1.73952717660224	3.74706334082893	1.33742918330293
510	12560	2.17573150157358	0.0578704581868043	1.17211504281007	2.25890457245391	0.938894749953223
878	21596	1.73746422045374	0.0408362692620947	0.84378133893066	1.76334874652324	0.691999963388853
1294	31813	1.43954818103978	0.0291498810956045	0.57938418652999	1.34598197096011	0.586950629416638


==> data/PointLoadHyperbolicUh1_d2_unif.dat <==
nE	dofDPG	estDPG	errW	errU	errN	errM
4	113	6.90686326562195	0.145483295632095	2.52992370972979	4.72907888821402	1.77980073033055
16	417	8.77158988608029	0.127374049135466	2.63340786245206	5.72610219472416	1.50527061631738
64	1613	6.1035751808408	0.123980206704641	2.20545188357103	5.0836570915701	1.6927425773055
256	6357	3.92046787764397	0.101006267869912	1.72944443867754	3.77140528076298	1.78455608175184
1024	25253	2.47723062173765	0.048037467844502	0.759999361964052	1.99036801690984	1.46532803801586
4096	100677	1.41390913651564	0.0181031693373777	0.289772319291689	0.868889902910098	0.88617431334063


==> data/PointLoadParabolicN22Uh1_d2_adap.dat <==
y	N22
-1	-0.063518902398699
-0.9375	-0.063518902398699
-0.8125	-0.162276598481417
-0.6875	-0.286680495381389
-0.5625	-0.417648416927268
-0.46875	-0.160074378009041
-0.40625	0.0316745542823126
-0.34375	1.37902879688216
-0.28125	2.18524855873552
-0.234375	4.7643138901361
-0.203125	5.42956066334493
-0.171875	8.46527962359181
-0.1484375	9.59140246127264
-0.1328125	10.1002726940303
-0.109375	13.2847515920856
-0.078125	14.9948079977673
-0.046875	18.0200892845463
-0.02734375	19.2664298584096
-0.01953125	19.4250900268885
-0.01171875	19.8714872441854
-0.005859375	19.9528500810211
-0.001953125	19.9729006272567
0.001953125	19.9510136017097
0.005859375	19.9297459184675
0.01171875	19.8467118544255
0.01953125	19.3821582543584
0.02734375	19.2219108896229
0.046875	17.9892330528231
0.078125	14.7835379427838
0.109375	13.400986367581
0.1328125	10.1296502106447
0.1484375	9.6258418282047
0.171875	8.64604285954201
0.203125	5.65780784462513
0.234375	4.97808966802628
0.28125	2.30588548594758
0.34375	1.31256047457075
0.40625	0.0325790402848516
0.46875	-0.15509649615961
0.5625	-0.382096973774107
0.6875	-0.304595012368124
0.8125	-0.160655779098742
0.9375	-0.0678625035419401
1	-0.0678625035419401


==> data/PointLoadParabolicN22Uh1_d2_unif.dat <==
y	N22
-1	-0.0237798865112436
-0.96875	-0.0237798865112436
-0.90625	-0.0722176565203014
-0.84375	-0.124747299478459
-0.78125	-0.1829324308574
-0.71875	-0.248087041906621
-0.65625	-0.313994942567612
-0.59375	-0.364006549179063
-0.53125	-0.35573675177449
-0.46875	-0.213772572059891
-0.40625	0.192919382715589
-0.34375	1.04930101905355
-0.28125	2.60250124128808
-0.21875	5.08881607887394
-0.15625	8.63097056444011
-0.09375	12.8504334565006
-0.03125	16.3451542551777
0.03125	16.345154248142
0.09375	12.8504334390491
0.15625	8.63097056155733
0.21875	5.08881607102601
0.28125	2.60250123650142
0.34375	1.04930101485819
0.40625	0.19291938095566
0.46875	-0.213772571651653
0.53125	-0.355736750926383
0.59375	-0.364006548884981
0.65625	-0.313994942604061
0.71875	-0.248087041286893
0.78125	-0.182932430922804
0.84375	-0.124747300547174
0.90625	-0.0722176571032842
0.96875	-0.0237798871068745
1	-0.0237798871068745


==> data/PointLoadParabolicN22exactUh1_d2_adap.dat <==
y	N22
-1	-3.25014292751968e-15
-0.989949748743719	-0.00837738821199618
-0.979899497487437	-0.0162669194517786
-0.969849246231156	-0.0233719677473641
-0.959798994974874	-0.0297046517926125
-0.949748743718593	-0.0355842797606138
-0.939698492462312	-0.0415172156797183
-0.92964824120603	-0.0480043672173505
-0.919597989949749	-0.055350491965088
-0.909547738693467	-0.0635489987630145
-0.899497487437186	-0.0722870110673419
-0.889447236180904	-0.0810692019096972
-0.879396984924623	-0.0894130511925262
-0.869346733668342	-0.0970403759034077
-0.85929648241206	-0.103991031524249
-0.849246231155779	-0.110614320479314
-0.839195979899497	-0.117440609493254
-0.829145728643216	-0.124981955460267
-0.819095477386935	-0.133538315526444
-0.809045226130653	-0.143084328488953
-0.798994974874372	-0.153281088952664
-0.78894472361809	-0.163609347656262
-0.778894472361809	-0.173573527040865
-0.768844221105528	-0.182898007822459
-0.758793969849246	-0.191639292514139
-0.748743718592965	-0.200169367774286
-0.738693467336683	-0.209034942086127
-0.728643216080402	-0.218745363051731
-0.718592964824121	-0.229570305362166
-0.708542713567839	-0.241425580496021
-0.698492462311558	-0.25389230017818
-0.688442211055276	-0.266363515012124
-0.678391959798995	-0.278262858801988
-0.668341708542714	-0.289250869564334
-0.658291457286432	-0.299338025751723
-0.648241206030151	-0.308858354348182
-0.638190954773869	-0.318310788506537
-0.628140703517588	-0.328126950372955
-0.618090452261307	-0.338453724581342
-0.608040201005025	-0.349034949384496
-0.597989949748744	-0.359239686493716
-0.587939698492462	-0.368228461681333
-0.577889447236181	-0.3751949363728
-0.5678391959799	-0.379589645945487
-0.557788944723618	-0.381237208954801
-0.547738693467337	-0.380297756789929
-0.537688442211055	-0.377082817151944
-0.527638190954774	-0.371792910033207
-0.517587939698492	-0.36427646486014
-0.507537688442211	-0.353904111768934
-0.49748743718593	-0.339610051857335
-0.487437185929648	-0.320088488066908
-0.477386934673367	-0.294072156304836
-0.467336683417085	-0.260585632016131
-0.457286432160804	-0.219072511824017
-0.447236180904523	-0.169341607829317
-0.437185929648241	-0.111346345101438
-0.42713567839196	-0.044877519726171
-0.417085427135678	0.0307133589670201
-0.407035175879397	0.116650267548501
-0.396984924623116	0.214669127497274
-0.386934673366834	0.326771049219246
-0.376884422110553	0.454881353440548
-0.366834170854271	0.600544060759802
-0.35678391959799	0.764773189680113
-0.346733668341708	0.948125848244715
-0.336683417085427	1.15097751729636
-0.326633165829146	1.3738987964575
-0.316582914572864	1.6179871073619
-0.306532663316583	1.88501616084129
-0.296482412060301	2.17732971850721
-0.28643216080402	2.49750241400461
-0.276381909547739	2.84788335110659
-0.266331658291457	3.2301912535365
-0.256281407035176	3.6453197978669
-0.246231155778894	4.09343823489083
-0.236180904522613	4.57435996736584
-0.226130653266332	5.08804168667112
-0.21608040201005	5.63501128616032
-0.206030150753769	6.21653284445077
-0.195979899497487	6.83440359959677
-0.185929648241206	7.49041354589979
-0.175879396984925	8.18563418370133
-0.165829145728643	8.91978559059839
-0.155778894472362	9.69092230502707
-0.14572864321608	10.4955716957524
-0.135678391959799	11.3292835076221
-0.125628140703518	12.1873653614865
-0.115577889447236	13.065455727354
-0.105527638190955	13.9595788601667
-0.0954773869346733	14.8654554539199
-0.085427135678392	15.7770820792383
-0.0753768844221105	16.6848737215584
-0.0653266331658291	17.5738963016859
-0.0552763819095478	18.4228153459691
-0.0452261306532663	19.2041031569509
-0.035175879396985	19.8857841110857
-0.0251256281407035	20.4346171011263
-0.0150753768844221	20.8202180774047
-0.00502512562814073	21.0193284579884
0.00502512562814061	21.0193284579885
0.0150753768844221	20.8202180774047
0.0251256281407035	20.4346171011263
0.035175879396985	19.8857841110857
0.0452261306532664	19.2041031569508
0.0552763819095476	18.4228153459691
0.0653266331658291	17.5738963016859
0.0753768844221105	16.6848737215584
0.085427135678392	15.7770820792383
0.0954773869346734	14.8654554539199
0.105527638190955	13.9595788601667
0.115577889447236	13.065455727354
0.125628140703518	12.1873653614865
0.135678391959799	11.3292835076221
0.14572864321608	10.4955716957524
0.155778894472362	9.69092230502711
0.165829145728643	8.91978559059836
0.175879396984925	8.18563418370133
0.185929648241206	7.49041354589979
0.195979899497488	6.83440359959677
0.206030150753769	6.21653284445079
0.21608040201005	5.63501128616035
0.226130653266332	5.08804168667112
0.236180904522613	4.57435996736584
0.246231155778895	4.09343823489081
0.256281407035176	3.64531979786689
0.266331658291457	3.23019125353653
0.276381909547739	2.84788335110659
0.28643216080402	2.49750241400461
0.296482412060302	2.17732971850721
0.306532663316583	1.8850161608413
0.316582914572864	1.61798710736189
0.326633165829146	1.3738987964575
0.336683417085427	1.15097751729636
0.346733668341709	0.948125848244757
0.35678391959799	0.764773189680085
0.366834170854271	0.600544060759788
0.376884422110553	0.454881353440548
0.386934673366834	0.326771049219246
0.396984924623116	0.214669127497274
0.407035175879397	0.116650267548472
0.417085427135678	0.0307133589669917
0.42713567839196	-0.044877519726171
0.437185929648241	-0.111346345101438
0.447236180904523	-0.169341607829317
0.457286432160804	-0.219072511824017
0.467336683417085	-0.260585632016145
0.477386934673367	-0.294072156304836
0.487437185929648	-0.320088488066908
0.49748743718593	-0.339610051857335
0.507537688442211	-0.353904111768991
0.517587939698492	-0.364276464860104
0.527638190954774	-0.371792910033207
0.537688442211055	-0.377082817151944
0.547738693467337	-0.380297756789929
0.557788944723618	-0.381237208954865
0.567839195979899	-0.379589645945458
0.577889447236181	-0.3751949363728
0.587939698492462	-0.368228461681333
0.597989949748744	-0.359239686493716
0.608040201005025	-0.349034949384496
0.618090452261306	-0.338453724581321
0.628140703517588	-0.328126950372955
0.638190954773869	-0.318310788506537
0.648241206030151	-0.308858354348182
0.658291457286432	-0.299338025751723
0.668341708542713	-0.289250869564299
0.678391959798995	-0.278262858801988
0.688442211055276	-0.266363515012124
0.698492462311558	-0.25389230017818
0.708542713567839	-0.241425580496021
0.71859296482412	-0.22957030536223
0.728643216080402	-0.218745363051731
0.738693467336683	-0.209034942086127
0.748743718592965	-0.200169367774286
0.758793969849246	-0.191639292514139
0.768844221105528	-0.182898007822509
0.778894472361809	-0.173573527040865
0.78894472361809	-0.163609347656262
0.798994974874372	-0.153281088952664
0.809045226130653	-0.143084328488953
0.819095477386935	-0.133538315526444
0.829145728643216	-0.124981955460253
0.839195979899497	-0.117440609493254
0.849246231155779	-0.110614320479314
0.85929648241206	-0.103991031524249
0.869346733668342	-0.0970403759034042
0.879396984924623	-0.0894130511925262
0.889447236180904	-0.0810692019096972
0.899497487437186	-0.0722870110673419
0.909547738693467	-0.0635489987630145
0.919597989949749	-0.055350491965072
0.92964824120603	-0.0480043672173469
0.939698492462312	-0.0415172156797183
0.949748743718593	-0.0355842797606138
0.959798994974874	-0.0297046517926125
0.969849246231156	-0.0233719677473623
0.979899497487437	-0.0162669194517751
0.989949748743719	-0.00837738821199618
1	-3.25014292751968e-15


==> data/PointLoadParabolicN22exactUh1_d2_unif.dat <==
y	N22
-1	-3.25014292751968e-15
-0.989949748743719	-0.00837738821199618
-0.979899497487437	-0.0162669194517786
-0.969849246231156	-0.0233719677473641
-0.959798994974874	-0.0297046517926125
-0.949748743718593	-0.0355842797606138
-0.939698492462312	-0.0415172156797183
-0.92964824120603	-0.0480043672173505
-0.919597989949749	-0.055350491965088
-0.909547738693467	-0.0635489987630145
-0.899497487437186	-0.0722870110673419
-0.889447236180904	-0.0810692019096972
-0.879396984924623	-0.0894130511925262
-0.869346733668342	-0.0970403759034077
-0.85929648241206	-0.103991031524249
-0.849246231155779	-0.110614320479314
-0.839195979899497	-0.117440609493254
-0.829145728643216	-0.124981955460267
-0.819095477386935	-0.133538315526444
-0.809045226130653	-0.143084328488953
-0.798994974874372	-0.153281088952664
-0.78894472361809	-0.163609347656262
-0.778894472361809	-0.173573527040865
-0.768844221105528	-0.182898007822459
-0.758793969849246	-0.191639292514139
-0.748743718592965	-0.200169367774286
-0.738693467336683	-0.209034942086127
-0.728643216080402	-0.218745363051731
-0.718592964824121	-0.229570305362166
-0.708542713567839	-0.241425580496021
-0.698492462311558	-0.25389230017818
-0.688442211055276	-0.266363515012124
-0.678391959798995	-0.278262858801988
-0.668341708542714	-0.289250869564334
-0.658291457286432	-0.299338025751723
-0.648241206030151	-0.308858354348182
-0.638190954773869	-0.318310788506537
-0.628140703517588	-0.328126950372955
-0.618090452261307	-0.338453724581342
-0.608040201005025	-0.349034949384496
-0.597989949748744	-0.359239686493716
-0.587939698492462	-0.368228461681333
-0.577889447236181	-0.3751949363728
-0.5678391959799	-0.379589645945487
-0.557788944723618	-0.381237208954801
-0.547738693467337	-0.380297756789929
-0.537688442211055	-0.377082817151944
-0.527638190954774	-0.371792910033207
-0.517587939698492	-0.36427646486014
-0.507537688442211	-0.353904111768934
-0.49748743718593	-0.339610051857335
-0.487437185929648	-0.320088488066908
-0.477386934673367	-0.294072156304836
-0.467336683417085	-0.260585632016131
-0.457286432160804	-0.219072511824017
-0.447236180904523	-0.169341607829317
-0.437185929648241	-0.111346345101438
-0.42713567839196	-0.044877519726171
-0.417085427135678	0.0307133589670201
-0.407035175879397	0.116650267548501
-0.396984924623116	0.214669127497274
-0.386934673366834	0.326771049219246
-0.376884422110553	0.454881353440548
-0.366834170854271	0.600544060759802
-0.35678391959799	0.764773189680113
-0.346733668341708	0.948125848244715
-0.336683417085427	1.15097751729636
-0.326633165829146	1.3738987964575
-0.316582914572864	1.6179871073619
-0.306532663316583	1.88501616084129
-0.296482412060301	2.17732971850721
-0.28643216080402	2.49750241400461
-0.276381909547739	2.84788335110659
-0.266331658291457	3.2301912535365
-0.256281407035176	3.6453197978669
-0.246231155778894	4.09343823489083
-0.236180904522613	4.57435996736584
-0.226130653266332	5.08804168667112
-0.21608040201005	5.63501128616032
-0.206030150753769	6.21653284445077
-0.195979899497487	6.83440359959677
-0.185929648241206	7.49041354589979
-0.175879396984925	8.18563418370133
-0.165829145728643	8.91978559059839
-0.155778894472362	9.69092230502707
-0.14572864321608	10.4955716957524
-0.135678391959799	11.3292835076221
-0.125628140703518	12.1873653614865
-0.115577889447236	13.065455727354
-0.105527638190955	13.9595788601667
-0.0954773869346733	14.8654554539199
-0.085427135678392	15.7770820792383
-0.0753768844221105	16.6848737215584
-0.0653266331658291	17.5738963016859
-0.0552763819095478	18.4228153459691
-0.0452261306532663	19.2041031569509
-0.035175879396985	19.8857841110857
-0.0251256281407035	20.4346171011263
-0.0150753768844221	20.8202180774047
-0.00502512562814073	21.0193284579884
0.00502512562814061	21.0193284579885
0.0150753768844221	20.8202180774047
0.0251256281407035	20.4346171011263
0.035175879396985	19.8857841110857
0.0452261306532664	19.2041031569508
0.0552763819095476	18.4228153459691
0.0653266331658291	17.5738963016859
0.0753768844221105	16.6848737215584
0.085427135678392	15.7770820792383
0.0954773869346734	14.8654554539199
0.105527638190955	13.9595788601667
0.115577889447236	13.065455727354
0.125628140703518	12.1873653614865
0.135678391959799	11.3292835076221
0.14572864321608	10.4955716957524
0.155778894472362	9.69092230502711
0.165829145728643	8.91978559059836
0.175879396984925	8.18563418370133
0.185929648241206	7.49041354589979
0.195979899497488	6.83440359959677
0.206030150753769	6.21653284445079
0.21608040201005	5.63501128616035
0.226130653266332	5.08804168667112
0.236180904522613	4.57435996736584
0.246231155778895	4.09343823489081
0.256281407035176	3.64531979786689
0.266331658291457	3.23019125353653
0.276381909547739	2.84788335110659
0.28643216080402	2.49750241400461
0.296482412060302	2.17732971850721
0.306532663316583	1.8850161608413
0.316582914572864	1.61798710736189
0.326633165829146	1.3738987964575
0.336683417085427	1.15097751729636
0.346733668341709	0.948125848244757
0.35678391959799	0.764773189680085
0.366834170854271	0.600544060759788
0.376884422110553	0.454881353440548
0.386934673366834	0.326771049219246
0.396984924623116	0.214669127497274
0.407035175879397	0.116650267548472
0.417085427135678	0.0307133589669917
0.42713567839196	-0.044877519726171
0.437185929648241	-0.111346345101438
0.447236180904523	-0.169341607829317
0.457286432160804	-0.219072511824017
0.467336683417085	-0.260585632016145
0.477386934673367	-0.294072156304836
0.487437185929648	-0.320088488066908
0.49748743718593	-0.339610051857335
0.507537688442211	-0.353904111768991
0.517587939698492	-0.364276464860104
0.527638190954774	-0.371792910033207
0.537688442211055	-0.377082817151944
0.547738693467337	-0.380297756789929
0.557788944723618	-0.381237208954865
0.567839195979899	-0.379589645945458
0.577889447236181	-0.3751949363728
0.587939698492462	-0.368228461681333
0.597989949748744	-0.359239686493716
0.608040201005025	-0.349034949384496
0.618090452261306	-0.338453724581321
0.628140703517588	-0.328126950372955
0.638190954773869	-0.318310788506537
0.648241206030151	-0.308858354348182
0.658291457286432	-0.299338025751723
0.668341708542713	-0.289250869564299
0.678391959798995	-0.278262858801988
0.688442211055276	-0.266363515012124
0.698492462311558	-0.25389230017818
0.708542713567839	-0.241425580496021
0.71859296482412	-0.22957030536223
0.728643216080402	-0.218745363051731
0.738693467336683	-0.209034942086127
0.748743718592965	-0.200169367774286
0.758793969849246	-0.191639292514139
0.768844221105528	-0.182898007822509
0.778894472361809	-0.173573527040865
0.78894472361809	-0.163609347656262
0.798994974874372	-0.153281088952664
0.809045226130653	-0.143084328488953
0.819095477386935	-0.133538315526444
0.829145728643216	-0.124981955460253
0.839195979899497	-0.117440609493254
0.849246231155779	-0.110614320479314
0.85929648241206	-0.103991031524249
0.869346733668342	-0.0970403759034042
0.879396984924623	-0.0894130511925262
0.889447236180904	-0.0810692019096972
0.899497487437186	-0.0722870110673419
0.909547738693467	-0.0635489987630145
0.919597989949749	-0.055350491965072
0.92964824120603	-0.0480043672173469
0.939698492462312	-0.0415172156797183
0.949748743718593	-0.0355842797606138
0.959798994974874	-0.0297046517926125
0.969849246231156	-0.0233719677473623
0.979899497487437	-0.0162669194517751
0.989949748743719	-0.00837738821199618
1	-3.25014292751968e-15


==> data/PointLoadParabolicUh0_d2_adap.dat <==
nE	dofDPG	estDPG	errW	errU	errN	errM
4	97	12.3196639580499	0.749993644402451	0.149529232191573	8.56221027756091	2.72477804090778
11	252	13.0750838520501	0.743824031191409	0.149460687992389	8.33670548297808	2.74680626604957
16	361	11.1440169956685	0.742918119340863	0.148580800359299	8.36038209595843	2.59626463669803
32	708	9.8553943232651	0.73475041428282	0.149235280155095	8.29222873793368	2.80806131579122
59	1290	7.9110781509157	0.729187275919429	0.148367756402155	8.52970914356903	2.89190560417118
94	2044	7.11774248378442	0.716409740207455	0.146112151546456	8.0820236527185	2.8012114501086
152	3294	6.42184985963458	0.706703211327808	0.144689948356757	7.78079002011655	2.66930118602597
242	5232	4.98128413593047	0.690891951896591	0.141975522357012	6.6350968834505	2.50219879682446
428	9237	4.52708903857821	0.662087538800309	0.136747962805163	5.85794448847079	2.26453273233581
698	15048	4.10344309320571	0.630768779422731	0.131114716540915	5.24924553178344	1.95818332027623
1080	23273	3.87927612119787	0.59707428283839	0.124508788581568	4.90799933616679	1.78904620807795
1795	38659	3.58413046702369	0.538037168905266	0.112838423093023	4.40737121670539	1.56162064112492
2791	60106	3.21255995939737	0.449493228354771	0.0943361740079212	3.66578729946137	1.29411787094795


==> data/PointLoadParabolicUh0_d2_unif.dat <==
nE	dofDPG	estDPG	errW	errU	errN	errM
4	97	12.3196639580499	0.749993644402451	0.149529232191573	8.56221027756091	2.72477804090778
16	361	11.1440169956685	0.742918119340859	0.148580800359295	8.36038209595843	2.59626463669803
64	1405	7.6522525937496	0.725573094012344	0.147623961173106	7.60536990559473	2.87186788769223
256	5557	5.53317513069462	0.691427116023222	0.141051968910914	6.44599974711552	2.83870941280145
1024	22117	4.4315822983017	0.590981789446981	0.119707160195896	4.99602610404474	2.41287508525947
4096	88261	3.30814482090028	0.381489332124863	0.0751339109550229	3.04822644777273	1.58291751552042


==> data/PointLoadParabolicUh1_d2_adap.dat <==
nE	dofDPG	estDPG	errW	errU	errN	errM
4	113	12.3196636216742	0.749996817740819	0.149525119233383	8.56213102848053	2.7247755842872
11	292	13.0619901087249	0.744046500555209	0.148751111668443	8.31667088245564	2.74589994667887
16	417	11.1175220129982	0.740166492523794	0.14700656049429	8.31131112274904	2.5897061731362
32	814	9.82869932441605	0.724997466834213	0.146374740839864	8.19940103885551	2.79784455903645
59	1478	7.87867522849336	0.712849165692335	0.144927896790226	8.4201156918193	2.84842294694911
94	2338	7.02549188194598	0.654952272366025	0.133858972253685	7.76367921823936	2.63802728409039
152	3764	6.27567793493714	0.626127071494881	0.128333700772166	7.36464375079457	2.43683850537143
242	5974	4.58634364620558	0.552897860635748	0.112726578803064	5.79830234321348	2.1254346130741
371	9167	3.62730033331571	0.307359531475048	0.0579286485143016	3.81809087879765	1.71272100548567
595	14655	2.65772007378876	0.201857546861327	0.0409517347870711	2.5110006221313	1.13423653831668
872	21469	2.1119955356963	0.133011442282075	0.0271960622566987	1.78822863107245	0.924194309847862
1393	34256	1.61946994184284	0.0929378718674126	0.0208441149050315	1.29897762757737	0.712597908911303
2139	52583	1.25833434283465	0.0683792890547409	0.014629618618334	0.962922387678194	0.614974514463539


==> data/PointLoadParabolicUh1_d2_unif.dat <==
nE	dofDPG	estDPG	errW	errU	errN	errM
4	113	12.3196636216742	0.749996817740819	0.149525119233383	8.56213102848053	2.7247755842872
16	417	11.1175220129982	0.740166492523812	0.147006560494291	8.31131112274904	2.5897061731362
64	1613	7.50456467942536	0.661811424111789	0.130327439624864	7.14593545605917	2.82572824313422
256	6357	4.5840186386394	0.327507944600926	0.0570389789551636	4.03717094832502	2.40961973334104
1024	25253	2.60813819206169	0.111496885601511	0.0193032918609098	1.90276509468074	1.52711249072659
4096	100677	1.43767101021471	0.0473535614149809	0.0085134290579757	0.851275850708401	0.814849253736877


==> data/ScoLoN12nE1024.dat <==
9.375	3.27249234748937	-6.58546561868547e-06
10.9375	3.27249234748937	-6.58546561868547e-06
10.15625	3.8179077387376	-6.58546561868547e-06
9.375	4.36332312998582	-7.19859903808341e-06
9.375	3.27249234748937	-7.19859903808341e-06
10.15625	3.8179077387376	-7.19859903808341e-06
9.375	3.27249234748937	-4.55888404527183e-06
9.375	2.18166156499291	-4.55888404527183e-06
10.15625	2.72707695624114	-4.55888404527183e-06
10.9375	3.27249234748937	-5.90301207243721e-06
9.375	3.27249234748937	-5.90301207243721e-06
10.15625	2.72707695624114	-5.90301207243721e-06
10.9375	4.36332312998582	-7.81695148090032e-06
10.9375	3.27249234748937	-7.81695148090032e-06
11.71875	3.8179077387376	-7.81695148090032e-06
12.5	4.36332312998582	-9.62870461041866e-06
10.9375	4.36332312998582	-9.62870461041866e-06
11.71875	3.8179077387376	-9.62870461041866e-06
10.9375	4.36332312998582	-8.98741706514708e-06
9.375	4.36332312998582	-8.98741706514708e-06
10.15625	3.8179077387376	-8.98741706514708e-06
10.9375	3.27249234748937	-8.28816864150386e-06
10.9375	4.36332312998582	-8.28816864150386e-06
10.15625	3.8179077387376	-8.28816864150386e-06
7.8125	4.36332312998582	-6.35630316247703e-06
7.8125	3.27249234748937	-6.35630316247703e-06
8.59375	3.8179077387376	-6.35630316247703e-06
9.375	4.36332312998582	-8.0922598062482e-06
7.8125	4.36332312998582	-8.0922598062482e-06
8.59375	3.8179077387376	-8.0922598062482e-06
7.8125	4.36332312998582	-6.96537643552092e-06
6.25	4.36332312998582	-6.96537643552092e-06
7.03125	3.8179077387376	-6.96537643552092e-06
7.8125	3.27249234748937	-6.79503806504284e-06
7.8125	4.36332312998582	-6.79503806504284e-06
7.03125	3.8179077387376	-6.79503806504284e-06
9.375	3.27249234748937	-5.38871135509027e-06
7.8125	3.27249234748937	-5.38871135509027e-06
8.59375	2.72707695624114	-5.38871135509027e-06
9.375	2.18166156499291	-4.95732473610812e-06
9.375	3.27249234748937	-4.95732473610812e-06
8.59375	2.72707695624114	-4.95732473610812e-06
9.375	3.27249234748937	-7.65506957496913e-06
9.375	4.36332312998582	-7.65506957496913e-06
8.59375	3.8179077387376	-7.65506957496913e-06
7.8125	3.27249234748937	-5.99130177941888e-06
9.375	3.27249234748937	-5.99130177941888e-06
8.59375	3.8179077387376	-5.99130177941888e-06
10.9375	2.18166156499291	-2.62674030669402e-06
10.9375	1.09083078249646	-2.62674030669402e-06
11.71875	1.63624617374468	-2.62674030669402e-06
12.5	2.18166156499291	-3.59764632343657e-06
10.9375	2.18166156499291	-3.59764632343657e-06
11.71875	1.63624617374468	-3.59764632343657e-06
10.9375	2.18166156499291	-3.46834160220925e-06
9.375	2.18166156499291	-3.46834160220925e-06
10.15625	1.63624617374468	-3.46834160220925e-06
10.9375	1.09083078249646	-2.89889168653416e-06
10.9375	2.18166156499291	-2.89889168653416e-06
10.15625	1.63624617374468	-2.89889168653416e-06
12.5	1.09083078249646	-1.54996654827923e-06
10.9375	1.09083078249646	-1.54996654827923e-06
11.71875	0.545415391248228	-1.54996654827923e-06
12.5	0	-9.22041063375918e-07
12.5	1.09083078249646	-9.22041063375918e-07
11.71875	0.545415391248228	-9.22041063375918e-07
12.5	1.09083078249646	-2.93524446511698e-06
12.5	2.18166156499291	-2.93524446511698e-06
11.71875	1.63624617374468	-2.93524446511698e-06
10.9375	1.09083078249646	-2.01311679364091e-06
12.5	1.09083078249646	-2.01311679364091e-06
11.71875	1.63624617374468	-2.01311679364091e-06
12.5	3.27249234748937	-6.22005271693045e-06
10.9375	3.27249234748937	-6.22005271693045e-06
11.71875	2.72707695624114	-6.22005271693045e-06
12.5	2.18166156499291	-5.43698142181814e-06
12.5	3.27249234748937	-5.43698142181814e-06
11.71875	2.72707695624114	-5.43698142181814e-06
12.5	3.27249234748937	-8.67975766439679e-06
12.5	4.36332312998582	-8.67975766439679e-06
11.71875	3.8179077387376	-8.67975766439679e-06
10.9375	3.27249234748937	-6.96800903034973e-06
12.5	3.27249234748937	-6.96800903034973e-06
11.71875	3.8179077387376	-6.96800903034973e-06
10.9375	2.18166156499291	-5.28585909691589e-06
10.9375	3.27249234748937	-5.28585909691589e-06
10.15625	2.72707695624114	-5.28585909691589e-06
9.375	2.18166156499291	-4.00854362519917e-06
10.9375	2.18166156499291	-4.00854362519917e-06
10.15625	2.72707695624114	-4.00854362519917e-06
10.9375	2.18166156499291	-4.17376420270243e-06
12.5	2.18166156499291	-4.17376420270243e-06
11.71875	2.72707695624114	-4.17376420270243e-06
10.9375	3.27249234748937	-4.87953756979436e-06
10.9375	2.18166156499291	-4.87953756979436e-06
11.71875	2.72707695624114	-4.87953756979436e-06
10.9375	6.54498469497874	-1.61807597970241e-05
10.9375	5.45415391248228	-1.61807597970241e-05
11.71875	5.99956930373051	-1.61807597970241e-05
12.5	6.54498469497874	-1.90695189140343e-05
10.9375	6.54498469497874	-1.90695189140343e-05
11.71875	5.99956930373051	-1.90695189140343e-05
10.9375	6.54498469497874	-1.72783495137794e-05
9.375	6.54498469497874	-1.72783495137794e-05
10.15625	5.99956930373051	-1.72783495137794e-05
10.9375	5.45415391248228	-1.64800645219688e-05
10.9375	6.54498469497874	-1.64800645219688e-05
10.15625	5.99956930373051	-1.64800645219688e-05
12.5	5.45415391248228	-1.39252602977424e-05
10.9375	5.45415391248228	-1.39252602977424e-05
11.71875	4.90873852123405	-1.39252602977424e-05
12.5	4.36332312998582	-1.2816025252805e-05
12.5	5.45415391248228	-1.2816025252805e-05
11.71875	4.90873852123405	-1.2816025252805e-05
12.5	5.45415391248228	-1.78595639115234e-05
12.5	6.54498469497874	-1.78595639115234e-05
11.71875	5.99956930373051	-1.78595639115234e-05
10.9375	5.45415391248228	-1.50913902885247e-05
12.5	5.45415391248228	-1.50913902885247e-05
11.71875	5.99956930373051	-1.50913902885247e-05
12.5	7.63581547747519	-2.48651965085778e-05
10.9375	7.63581547747519	-2.48651965085778e-05
11.71875	7.09040008622696	-2.48651965085778e-05
12.5	6.54498469497874	-2.36658409673709e-05
12.5	7.63581547747519	-2.36658409673709e-05
11.71875	7.09040008622696	-2.36658409673709e-05
12.5	7.63581547747519	-2.99123370852349e-05
12.5	8.72664625997165	-2.99123370852349e-05
11.71875	8.18123086872342	-2.99123370852349e-05
10.9375	7.63581547747519	-2.63168237004846e-05
12.5	7.63581547747519	-2.63168237004846e-05
11.71875	8.18123086872342	-2.63168237004846e-05
10.9375	6.54498469497874	-2.15235674483176e-05
10.9375	7.63581547747519	-2.15235674483176e-05
10.15625	7.09040008622696	-2.15235674483176e-05
9.375	6.54498469497874	-1.84396549804371e-05
10.9375	6.54498469497874	-1.84396549804371e-05
10.15625	7.09040008622696	-1.84396549804371e-05
10.9375	6.54498469497874	-2.04143710985447e-05
12.5	6.54498469497874	-2.04143710985447e-05
11.71875	7.09040008622696	-2.04143710985447e-05
10.9375	7.63581547747519	-2.14978608205594e-05
10.9375	6.54498469497874	-2.14978608205594e-05
11.71875	7.09040008622696	-2.14978608205594e-05
9.375	5.45415391248228	-1.13700343242869e-05
7.8125	5.45415391248228	-1.13700343242869e-05
8.59375	4.90873852123405	-1.13700343242869e-05
9.375	4.36332312998582	-1.09332110015149e-05
9.375	5.45415391248228	-1.09332110015149e-05
8.59375	4.90873852123405	-1.09332110015149e-05
9.375	5.45415391248228	-1.47754098084983e-05
9.375	6.54498469497874	-1.47754098084983e-05
8.59375	5.99956930373051	-1.47754098084983e-05
7.8125	5.45415391248228	-1.22413539287687e-05
9.375	5.45415391248228	-1.22413539287687e-05
8.59375	5.99956930373051	-1.22413539287687e-05
7.8125	4.36332312998582	-9.57714078338018e-06
7.8125	5.45415391248228	-9.57714078338018e-06
7.03125	4.90873852123405	-9.57714078338018e-06
6.25	4.36332312998582	-7.58021041034498e-06
7.8125	4.36332312998582	-7.58021041034498e-06
7.03125	4.90873852123405	-7.58021041034498e-06
7.8125	4.36332312998582	-8.83012618507166e-06
9.375	4.36332312998582	-8.83012618507166e-06
8.59375	4.90873852123405	-8.83012618507166e-06
7.8125	5.45415391248228	-9.1846630797283e-06
7.8125	4.36332312998582	-9.1846630797283e-06
8.59375	4.90873852123405	-9.1846630797283e-06
10.9375	4.36332312998582	-1.20204409224714e-05
10.9375	5.45415391248228	-1.20204409224714e-05
10.15625	4.90873852123405	-1.20204409224714e-05
9.375	4.36332312998582	-9.83950473644865e-06
10.9375	4.36332312998582	-9.83950473644865e-06
10.15625	4.90873852123405	-9.83950473644865e-06
10.9375	4.36332312998582	-1.05836833972118e-05
12.5	4.36332312998582	-1.05836833972118e-05
11.71875	4.90873852123405	-1.05836833972118e-05
10.9375	5.45415391248228	-1.15779671545121e-05
10.9375	4.36332312998582	-1.15779671545121e-05
11.71875	4.90873852123405	-1.15779671545121e-05
9.375	5.45415391248228	-1.38165465744638e-05
10.9375	5.45415391248228	-1.38165465744638e-05
10.15625	5.99956930373051	-1.38165465744638e-05
9.375	6.54498469497874	-1.45120857145673e-05
9.375	5.45415391248228	-1.45120857145673e-05
10.15625	5.99956930373051	-1.45120857145673e-05
9.375	5.45415391248228	-1.05150044760398e-05
9.375	4.36332312998582	-1.05150044760398e-05
10.15625	4.90873852123405	-1.05150044760398e-05
10.9375	5.45415391248228	-1.27944504165597e-05
9.375	5.45415391248228	-1.27944504165597e-05
10.15625	4.90873852123405	-1.27944504165597e-05
4.6875	2.18166156499291	-1.47112336895031e-06
4.6875	1.09083078249646	-1.47112336895031e-06
5.46875	1.63624617374468	-1.47112336895031e-06
6.25	2.18166156499291	-2.31693973862496e-06
4.6875	2.18166156499291	-2.31693973862496e-06
5.46875	1.63624617374468	-2.31693973862496e-06
4.6875	2.18166156499291	-1.72403899266759e-06
3.125	2.18166156499291	-1.72403899266759e-06
3.90625	1.63624617374468	-1.72403899266759e-06
4.6875	1.09083078249646	-1.72018847480325e-06
4.6875	2.18166156499291	-1.72018847480325e-06
3.90625	1.63624617374468	-1.72018847480325e-06
6.25	1.09083078249646	-1.03143314485366e-06
4.6875	1.09083078249646	-1.03143314485366e-06
5.46875	0.545415391248228	-1.03143314485366e-06
6.25	0	-6.95030429695258e-07
6.25	1.09083078249646	-6.95030429695258e-07
5.46875	0.545415391248228	-6.95030429695258e-07
6.25	1.09083078249646	-2.15223896070893e-06
6.25	2.18166156499291	-2.15223896070893e-06
5.46875	1.63624617374468	-2.15223896070893e-06
4.6875	1.09083078249646	-1.32874453673543e-06
6.25	1.09083078249646	-1.32874453673543e-06
5.46875	1.63624617374468	-1.32874453673543e-06
6.25	3.27249234748937	-3.82724048472765e-06
4.6875	3.27249234748937	-3.82724048472765e-06
5.46875	2.72707695624114	-3.82724048472765e-06
6.25	2.18166156499291	-3.80097948282989e-06
6.25	3.27249234748937	-3.80097948282989e-06
5.46875	2.72707695624114	-3.80097948282989e-06
6.25	3.27249234748937	-5.73206326590333e-06
6.25	4.36332312998582	-5.73206326590333e-06
5.46875	3.8179077387376	-5.73206326590333e-06
4.6875	3.27249234748937	-4.23515253971313e-06
6.25	3.27249234748937	-4.23515253971313e-06
5.46875	3.8179077387376	-4.23515253971313e-06
4.6875	2.18166156499291	-3.01364381440265e-06
4.6875	3.27249234748937	-3.01364381440265e-06
3.90625	2.72707695624114	-3.01364381440265e-06
3.125	2.18166156499291	-1.97582017168551e-06
4.6875	2.18166156499291	-1.97582017168551e-06
3.90625	2.72707695624114	-1.97582017168551e-06
4.6875	2.18166156499291	-2.65864270813759e-06
6.25	2.18166156499291	-2.65864270813759e-06
5.46875	2.72707695624114	-2.65864270813759e-06
4.6875	3.27249234748937	-2.64977213659025e-06
4.6875	2.18166156499291	-2.64977213659025e-06
5.46875	2.72707695624114	-2.64977213659025e-06
3.125	1.09083078249646	-4.75884514349493e-07
1.5625	1.09083078249646	-4.75884514349493e-07
2.34375	0.545415391248228	-4.75884514349493e-07
3.125	0	-3.98661237811979e-07
3.125	1.09083078249646	-3.98661237811979e-07
2.34375	0.545415391248228	-3.98661237811979e-07
3.125	1.09083078249646	-1.22314228475161e-06
3.125	2.18166156499291	-1.22314228475161e-06
2.34375	1.63624617374468	-1.22314228475161e-06
1.5625	1.09083078249646	-6.12177128067599e-07
3.125	1.09083078249646	-6.12177128067599e-07
2.34375	1.63624617374468	-6.12177128067599e-07
1.5625	0	-2.24246572975346e-07
1.5625	1.09083078249646	-2.24246572975346e-07
0.78125	0.545415391248228	-2.24246572975346e-07
0	0	-2.19816050146613e-08
1.5625	0	-2.19816050146613e-08
0.78125	0.545415391248228	-2.19816050146613e-08
1.5625	0	-6.49894379365495e-08
3.125	0	-6.49894379365495e-08
2.34375	0.545415391248228	-6.49894379365495e-08
1.5625	1.09083078249646	-1.3897181560598e-07
1.5625	0	-1.3897181560598e-07
2.34375	0.545415391248228	-1.3897181560598e-07
4.6875	0	-5.57825663743198e-07
4.6875	1.09083078249646	-5.57825663743198e-07
3.90625	0.545415391248228	-5.57825663743198e-07
3.125	0	-1.05199513400261e-07
4.6875	0	-1.05199513400261e-07
3.90625	0.545415391248228	-1.05199513400261e-07
4.6875	0	-1.40851014812199e-07
6.25	0	-1.40851014812199e-07
5.46875	0.545415391248228	-1.40851014812199e-07
4.6875	1.09083078249646	-4.69601017118879e-07
4.6875	0	-4.69601017118879e-07
5.46875	0.545415391248228	-4.69601017118879e-07
3.125	1.09083078249646	-9.91440805426979e-07
4.6875	1.09083078249646	-9.91440805426979e-07
3.90625	1.63624617374468	-9.91440805426979e-07
3.125	2.18166156499291	-9.79459877691535e-07
3.125	1.09083078249646	-9.79459877691535e-07
3.90625	1.63624617374468	-9.79459877691535e-07
3.125	1.09083078249646	-3.1222312833397e-07
3.125	0	-3.1222312833397e-07
3.90625	0.545415391248228	-3.1222312833397e-07
4.6875	1.09083078249646	-7.70278752496014e-07
3.125	1.09083078249646	-7.70278752496014e-07
3.90625	0.545415391248228	-7.70278752496014e-07
9.375	1.09083078249646	-1.40987404424798e-06
7.8125	1.09083078249646	-1.40987404424798e-06
8.59375	0.545415391248228	-1.40987404424798e-06
9.375	0	-8.79387328495085e-07
9.375	1.09083078249646	-8.79387328495085e-07
8.59375	0.545415391248228	-8.79387328495085e-07
9.375	1.09083078249646	-2.75324532020245e-06
9.375	2.18166156499291	-2.75324532020245e-06
8.59375	1.63624617374468	-2.75324532020245e-06
7.8125	1.09083078249646	-1.82179457257122e-06
9.375	1.09083078249646	-1.82179457257122e-06
8.59375	1.63624617374468	-1.82179457257122e-06
7.8125	0	-8.03576258953126e-07
7.8125	1.09083078249646	-8.03576258953126e-07
7.03125	0.545415391248228	-8.03576258953126e-07
6.25	0	-1.70415741746858e-07
7.8125	0	-1.70415741746858e-07
7.03125	0.545415391248228	-1.70415741746858e-07
7.8125	0	-1.92627442892632e-07
9.375	0	-1.92627442892632e-07
8.59375	0.545415391248228	-1.92627442892632e-07
7.8125	1.09083078249646	-7.10923111560054e-07
7.8125	0	-7.10923111560054e-07
8.59375	0.545415391248228	-7.10923111560054e-07
10.9375	0	-9.18654099340976e-07
10.9375	1.09083078249646	-9.18654099340976e-07
10.15625	0.545415391248228	-9.18654099340976e-07
9.375	0	-2.06618765993219e-07
10.9375	0	-2.06618765993219e-07
10.15625	0.545415391248228	-2.06618765993219e-07
10.9375	0	-2.11905155612527e-07
12.5	0	-2.11905155612527e-07
11.71875	0.545415391248228	-2.11905155612527e-07
10.9375	1.09083078249646	-8.23166090780098e-07
10.9375	0	-8.23166090780098e-07
11.71875	0.545415391248228	-8.23166090780098e-07
9.375	1.09083078249646	-1.95744514569966e-06
10.9375	1.09083078249646	-1.95744514569966e-06
10.15625	1.63624617374468	-1.95744514569966e-06
9.375	2.18166156499291	-2.48462538535242e-06
9.375	1.09083078249646	-2.48462538535242e-06
10.15625	1.63624617374468	-2.48462538535242e-06
9.375	1.09083078249646	-7.84860667609671e-07
9.375	0	-7.84860667609671e-07
10.15625	0.545415391248228	-7.84860667609671e-07
10.9375	1.09083078249646	-1.51135591206814e-06
9.375	1.09083078249646	-1.51135591206814e-06
10.15625	0.545415391248228	-1.51135591206814e-06
7.8125	2.18166156499291	-4.45662331632909e-06
7.8125	3.27249234748937	-4.45662331632909e-06
7.03125	2.72707695624114	-4.45662331632909e-06
6.25	2.18166156499291	-3.23895204374519e-06
7.8125	2.18166156499291	-3.23895204374519e-06
7.03125	2.72707695624114	-3.23895204374519e-06
7.8125	2.18166156499291	-3.69412069046533e-06
9.375	2.18166156499291	-3.69412069046533e-06
8.59375	2.72707695624114	-3.69412069046533e-06
7.8125	3.27249234748937	-4.06934233882105e-06
7.8125	2.18166156499291	-4.06934233882105e-06
8.59375	2.72707695624114	-4.06934233882105e-06
6.25	3.27249234748937	-5.19945397799448e-06
7.8125	3.27249234748937	-5.19945397799448e-06
7.03125	3.8179077387376	-5.19945397799448e-06
6.25	4.36332312998582	-5.31134338730059e-06
6.25	3.27249234748937	-5.31134338730059e-06
7.03125	3.8179077387376	-5.31134338730059e-06
6.25	3.27249234748937	-3.42583433148242e-06
6.25	2.18166156499291	-3.42583433148242e-06
7.03125	2.72707695624114	-3.42583433148242e-06
7.8125	3.27249234748937	-4.68907162196378e-06
6.25	3.27249234748937	-4.68907162196378e-06
7.03125	2.72707695624114	-4.68907162196378e-06
6.25	1.09083078249646	-1.60940576679262e-06
7.8125	1.09083078249646	-1.60940576679262e-06
7.03125	1.63624617374468	-1.60940576679262e-06
6.25	2.18166156499291	-1.89654780769707e-06
6.25	1.09083078249646	-1.89654780769707e-06
7.03125	1.63624617374468	-1.89654780769707e-06
6.25	1.09083078249646	-6.04622037187592e-07
6.25	0	-6.04622037187592e-07
7.03125	0.545415391248228	-6.04622037187592e-07
7.8125	1.09083078249646	-1.24769398222269e-06
6.25	1.09083078249646	-1.24769398222269e-06
7.03125	0.545415391248228	-1.24769398222269e-06
7.8125	2.18166156499291	-2.23899626733146e-06
7.8125	1.09083078249646	-2.23899626733146e-06
8.59375	1.63624617374468	-2.23899626733146e-06
9.375	2.18166156499291	-3.20604950944168e-06
7.8125	2.18166156499291	-3.20604950944168e-06
8.59375	1.63624617374468	-3.20604950944168e-06
7.8125	2.18166156499291	-2.81768617639904e-06
6.25	2.18166156499291	-2.81768617639904e-06
7.03125	1.63624617374468	-2.81768617639904e-06
7.8125	1.09083078249646	-2.50162020402865e-06
7.8125	2.18166156499291	-2.50162020402865e-06
7.03125	1.63624617374468	-2.50162020402865e-06
17.1875	2.18166156499291	-2.28410701116786e-06
17.1875	1.09083078249646	-2.28410701116786e-06
17.96875	1.63624617374468	-2.28410701116786e-06
18.75	2.18166156499291	-3.0351329684556e-06
17.1875	2.18166156499291	-3.0351329684556e-06
17.96875	1.63624617374468	-3.0351329684556e-06
17.1875	2.18166156499291	-3.28303603502695e-06
15.625	2.18166156499291	-3.28303603502695e-06
16.40625	1.63624617374468	-3.28303603502695e-06
17.1875	1.09083078249646	-2.50804852901967e-06
17.1875	2.18166156499291	-2.50804852901967e-06
16.40625	1.63624617374468	-2.50804852901967e-06
18.75	1.09083078249646	-1.21416566671092e-06
17.1875	1.09083078249646	-1.21416566671092e-06
17.96875	0.545415391248228	-1.21416566671092e-06
18.75	0	-6.72073191712651e-07
18.75	1.09083078249646	-6.72073191712651e-07
17.96875	0.545415391248228	-6.72073191712651e-07
18.75	1.09083078249646	-2.27510403466411e-06
18.75	2.18166156499291	-2.27510403466411e-06
17.96875	1.63624617374468	-2.27510403466411e-06
17.1875	1.09083078249646	-1.59287213618971e-06
18.75	1.09083078249646	-1.59287213618971e-06
17.96875	1.63624617374468	-1.59287213618971e-06
18.75	3.27249234748937	-5.77650683759965e-06
17.1875	3.27249234748937	-5.77650683759965e-06
17.96875	2.72707695624114	-5.77650683759965e-06
18.75	2.18166156499291	-4.63799448105237e-06
18.75	3.27249234748937	-4.63799448105237e-06
17.96875	2.72707695624114	-4.63799448105237e-06
18.75	3.27249234748937	-8.19156899662405e-06
18.75	4.36332312998582	-8.19156899662405e-06
17.96875	3.8179077387376	-8.19156899662405e-06
17.1875	3.27249234748937	-6.61852752391397e-06
18.75	3.27249234748937	-6.61852752391397e-06
17.96875	3.8179077387376	-6.61852752391397e-06
17.1875	2.18166156499291	-4.96738211071189e-06
17.1875	3.27249234748937	-4.96738211071189e-06
16.40625	2.72707695624114	-4.96738211071189e-06
15.625	2.18166156499291	-3.86502628486704e-06
17.1875	2.18166156499291	-3.86502628486704e-06
16.40625	2.72707695624114	-3.86502628486704e-06
17.1875	2.18166156499291	-3.59428525530054e-06
18.75	2.18166156499291	-3.59428525530054e-06
17.96875	2.72707695624114	-3.59428525530054e-06
17.1875	3.27249234748937	-4.62212275323321e-06
17.1875	2.18166156499291	-4.62212275323321e-06
17.96875	2.72707695624114	-4.62212275323321e-06
15.625	1.09083078249646	-1.45465243498189e-06
14.0625	1.09083078249646	-1.45465243498189e-06
14.84375	0.545415391248228	-1.45465243498189e-06
15.625	0	-8.32351555397733e-07
15.625	1.09083078249646	-8.32351555397733e-07
14.84375	0.545415391248228	-8.32351555397733e-07
15.625	1.09083078249646	-2.71794483021295e-06
15.625	2.18166156499291	-2.71794483021295e-06
14.84375	1.63624617374468	-2.71794483021295e-06
14.0625	1.09083078249646	-1.90043246164528e-06
15.625	1.09083078249646	-1.90043246164528e-06
14.84375	1.63624617374468	-1.90043246164528e-06
14.0625	0	-8.90755803295777e-07
14.0625	1.09083078249646	-8.90755803295777e-07
13.28125	0.545415391248228	-8.90755803295777e-07
12.5	0	-2.08475835662435e-07
14.0625	0	-2.08475835662435e-07
13.28125	0.545415391248228	-2.08475835662435e-07
14.0625	0	-1.96893539661293e-07
15.625	0	-1.96893539661293e-07
14.84375	0.545415391248228	-1.96893539661293e-07
14.0625	1.09083078249646	-7.98613338774072e-07
14.0625	0	-7.98613338774072e-07
14.84375	0.545415391248228	-7.98613338774072e-07
17.1875	0	-7.54556838108947e-07
17.1875	1.09083078249646	-7.54556838108947e-07
16.40625	0.545415391248228	-7.54556838108947e-07
15.625	0	-1.78869151431437e-07
17.1875	0	-1.78869151431437e-07
16.40625	0.545415391248228	-1.78869151431437e-07
17.1875	0	-1.58385098102402e-07
18.75	0	-1.58385098102402e-07
17.96875	0.545415391248228	-1.58385098102402e-07
17.1875	1.09083078249646	-6.7715052599911e-07
17.1875	0	-6.7715052599911e-07
17.96875	0.545415391248228	-6.7715052599911e-07
15.625	1.09083078249646	-1.75886930758751e-06
17.1875	1.09083078249646	-1.75886930758751e-06
16.40625	1.63624617374468	-1.75886930758751e-06
15.625	2.18166156499291	-2.46872448659094e-06
15.625	1.09083078249646	-2.46872448659094e-06
16.40625	1.63624617374468	-2.46872448659094e-06
15.625	1.09083078249646	-7.45858603687893e-07
15.625	0	-7.45858603687893e-07
16.40625	0.545415391248228	-7.45858603687893e-07
17.1875	1.09083078249646	-1.3436758966562e-06
15.625	1.09083078249646	-1.3436758966562e-06
16.40625	0.545415391248228	-1.3436758966562e-06
21.875	1.09083078249646	-9.71394485795267e-07
20.3125	1.09083078249646	-9.71394485795267e-07
21.09375	0.545415391248228	-9.71394485795267e-07
21.875	0	-5.44613286331259e-07
21.875	1.09083078249646	-5.44613286331259e-07
21.09375	0.545415391248228	-5.44613286331259e-07
21.875	1.09083078249646	-1.91177186902276e-06
21.875	2.18166156499291	-1.91177186902276e-06
21.09375	1.63624617374468	-1.91177186902276e-06
20.3125	1.09083078249646	-1.33198528339496e-06
21.875	1.09083078249646	-1.33198528339496e-06
21.09375	1.63624617374468	-1.33198528339496e-06
20.3125	0	-5.96910279166086e-07
20.3125	1.09083078249646	-5.96910279166086e-07
19.53125	0.545415391248228	-5.96910279166086e-07
18.75	0	-1.43432325862721e-07
20.3125	0	-1.43432325862721e-07
19.53125	0.545415391248228	-1.43432325862721e-07
20.3125	0	-1.46603812254635e-07
21.875	0	-1.46603812254635e-07
21.09375	0.545415391248228	-1.46603812254635e-07
20.3125	1.09083078249646	-5.48648421234027e-07
20.3125	0	-5.48648421234027e-07
21.09375	0.545415391248228	-5.48648421234027e-07
23.4375	0	-5.20392341039365e-07
23.4375	1.09083078249646	-5.20392341039365e-07
22.65625	0.545415391248228	-5.20392341039365e-07
21.875	0	-1.78919999665418e-07
23.4375	0	-1.78919999665418e-07
22.65625	0.545415391248228	-1.78919999665418e-07
23.4375	0	-2.25177571858549e-07
25	0	-2.25177571858549e-07
24.21875	0.545415391248228	-2.25177571858549e-07
23.4375	1.09083078249646	-5.10646905553256e-07
23.4375	0	-5.10646905553256e-07
24.21875	0.545415391248228	-5.10646905553256e-07
21.875	1.09083078249646	-1.30821887883167e-06
23.4375	1.09083078249646	-1.30821887883167e-06
22.65625	1.63624617374468	-1.30821887883167e-06
21.875	2.18166156499291	-1.82619042770748e-06
21.875	1.09083078249646	-1.82619042770748e-06
22.65625	1.63624617374468	-1.82619042770748e-06
21.875	1.09083078249646	-5.1522833214237e-07
21.875	0	-5.1522833214237e-07
22.65625	0.545415391248228	-5.1522833214237e-07
23.4375	1.09083078249646	-8.8184229568394e-07
21.875	1.09083078249646	-8.8184229568394e-07
22.65625	0.545415391248228	-8.8184229568394e-07
20.3125	2.18166156499291	-4.32554840086405e-06
20.3125	3.27249234748937	-4.32554840086405e-06
19.53125	2.72707695624114	-4.32554840086405e-06
18.75	2.18166156499291	-3.3285183756423e-06
20.3125	2.18166156499291	-3.3285183756423e-06
19.53125	2.72707695624114	-3.3285183756423e-06
20.3125	2.18166156499291	-3.1345755175172e-06
21.875	2.18166156499291	-3.1345755175172e-06
21.09375	2.72707695624114	-3.1345755175172e-06
20.3125	3.27249234748937	-4.10602888457897e-06
20.3125	2.18166156499291	-4.10602888457897e-06
21.09375	2.72707695624114	-4.10602888457897e-06
18.75	3.27249234748937	-6.30296534224259e-06
20.3125	3.27249234748937	-6.30296534224259e-06
19.53125	3.8179077387376	-6.30296534224259e-06
18.75	4.36332312998582	-7.8297302490097e-06
18.75	3.27249234748937	-7.8297302490097e-06
19.53125	3.8179077387376	-7.8297302490097e-06
18.75	3.27249234748937	-4.34658171715303e-06
18.75	2.18166156499291	-4.34658171715303e-06
19.53125	2.72707695624114	-4.34658171715303e-06
20.3125	3.27249234748937	-5.45893596095824e-06
18.75	3.27249234748937	-5.45893596095824e-06
19.53125	2.72707695624114	-5.45893596095824e-06
18.75	1.09083078249646	-1.437229274274e-06
20.3125	1.09083078249646	-1.437229274274e-06
19.53125	1.63624617374468	-1.437229274274e-06
18.75	2.18166156499291	-2.08753951313624e-06
18.75	1.09083078249646	-2.08753951313624e-06
19.53125	1.63624617374468	-2.08753951313624e-06
18.75	1.09083078249646	-6.07480105593758e-07
18.75	0	-6.07480105593758e-07
19.53125	0.545415391248228	-6.07480105593758e-07
20.3125	1.09083078249646	-1.08513241181894e-06
18.75	1.09083078249646	-1.08513241181894e-06
19.53125	0.545415391248228	-1.08513241181894e-06
20.3125	2.18166156499291	-1.92342501526028e-06
20.3125	1.09083078249646	-1.92342501526028e-06
21.09375	1.63624617374468	-1.92342501526028e-06
21.875	2.18166156499291	-2.57639859880552e-06
20.3125	2.18166156499291	-2.57639859880552e-06
21.09375	1.63624617374468	-2.57639859880552e-06
20.3125	2.18166156499291	-2.78568006235331e-06
18.75	2.18166156499291	-2.78568006235331e-06
19.53125	1.63624617374468	-2.78568006235331e-06
20.3125	1.09083078249646	-2.06394957593262e-06
20.3125	2.18166156499291	-2.06394957593262e-06
19.53125	1.63624617374468	-2.06394957593262e-06
15.625	5.45415391248228	-1.52446731001163e-05
14.0625	5.45415391248228	-1.52446731001163e-05
14.84375	4.90873852123405	-1.52446731001163e-05
15.625	4.36332312998582	-1.35152328873989e-05
15.625	5.45415391248228	-1.35152328873989e-05
14.84375	4.90873852123405	-1.35152328873989e-05
15.625	5.45415391248228	-1.95676573341186e-05
15.625	6.54498469497874	-1.95676573341186e-05
14.84375	5.99956930373051	-1.95676573341186e-05
14.0625	5.45415391248228	-1.66624316587868e-05
15.625	5.45415391248228	-1.66624316587868e-05
14.84375	5.99956930373051	-1.66624316587868e-05
14.0625	4.36332312998582	-1.3309695353301e-05
14.0625	5.45415391248228	-1.3309695353301e-05
13.28125	4.90873852123405	-1.3309695353301e-05
12.5	4.36332312998582	-1.10533286998347e-05
14.0625	4.36332312998582	-1.10533286998347e-05
13.28125	4.90873852123405	-1.10533286998347e-05
14.0625	4.36332312998582	-1.12554881975531e-05
15.625	4.36332312998582	-1.12554881975531e-05
14.84375	4.90873852123405	-1.12554881975531e-05
14.0625	5.45415391248228	-1.28379685604252e-05
14.0625	4.36332312998582	-1.28379685604252e-05
14.84375	4.90873852123405	-1.28379685604252e-05
17.1875	4.36332312998582	-1.34726520664486e-05
17.1875	5.45415391248228	-1.34726520664486e-05
16.40625	4.90873852123405	-1.34726520664486e-05
15.625	4.36332312998582	-1.12249490482027e-05
17.1875	4.36332312998582	-1.12249490482027e-05
16.40625	4.90873852123405	-1.12249490482027e-05
17.1875	4.36332312998582	-1.10260605824087e-05
18.75	4.36332312998582	-1.10260605824087e-05
17.96875	4.90873852123405	-1.10260605824087e-05
17.1875	5.45415391248228	-1.30337936224319e-05
17.1875	4.36332312998582	-1.30337936224319e-05
17.96875	4.90873852123405	-1.30337936224319e-05
15.625	5.45415391248228	-1.69743900240853e-05
17.1875	5.45415391248228	-1.69743900240853e-05
16.40625	5.99956930373051	-1.69743900240853e-05
15.625	6.54498469497874	-1.91908926728173e-05
15.625	5.45415391248228	-1.91908926728173e-05
16.40625	5.99956930373051	-1.91908926728173e-05
15.625	5.45415391248228	-1.30488489563448e-05
15.625	4.36332312998582	-1.30488489563448e-05
16.40625	4.90873852123405	-1.30488489563448e-05
17.1875	5.45415391248228	-1.54578862554223e-05
15.625	5.45415391248228	-1.54578862554223e-05
16.40625	4.90873852123405	-1.54578862554223e-05
14.0625	6.54498469497874	-2.54357800989302e-05
14.0625	7.63581547747519	-2.54357800989302e-05
13.28125	7.09040008622696	-2.54357800989302e-05
12.5	6.54498469497874	-2.20380629550402e-05
14.0625	6.54498469497874	-2.20380629550402e-05
13.28125	7.09040008622696	-2.20380629550402e-05
14.0625	6.54498469497874	-2.32841279036114e-05
15.625	6.54498469497874	-2.32841279036114e-05
14.84375	7.09040008622696	-2.32841279036114e-05
14.0625	7.63581547747519	-2.53079167916823e-05
14.0625	6.54498469497874	-2.53079167916823e-05
14.84375	7.09040008622696	-2.53079167916823e-05
12.5	7.63581547747519	-2.87910551195253e-05
14.0625	7.63581547747519	-2.87910551195253e-05
13.28125	8.18123086872342	-2.87910551195253e-05
12.5	8.72664625997165	-3.02308993726859e-05
12.5	7.63581547747519	-3.02308993726859e-05
13.28125	8.18123086872342	-3.02308993726859e-05
12.5	7.63581547747519	-2.35885742999248e-05
12.5	6.54498469497874	-2.35885742999248e-05
13.28125	7.09040008622696	-2.35885742999248e-05
14.0625	7.63581547747519	-2.71208069460617e-05
12.5	7.63581547747519	-2.71208069460617e-05
13.28125	7.09040008622696	-2.71208069460617e-05
12.5	5.45415391248228	-1.60414313401672e-05
14.0625	5.45415391248228	-1.60414313401672e-05
13.28125	5.99956930373051	-1.60414313401672e-05
12.5	6.54498469497874	-1.75261007755619e-05
12.5	5.45415391248228	-1.75261007755619e-05
13.28125	5.99956930373051	-1.75261007755619e-05
12.5	5.45415391248228	-1.23542062658426e-05
12.5	4.36332312998582	-1.23542062658426e-05
13.28125	4.90873852123405	-1.23542062658426e-05
14.0625	5.45415391248228	-1.47418477363346e-05
12.5	5.45415391248228	-1.47418477363346e-05
13.28125	4.90873852123405	-1.47418477363346e-05
14.0625	6.54498469497874	-1.85293702631119e-05
14.0625	5.45415391248228	-1.85293702631119e-05
14.84375	5.99956930373051	-1.85293702631119e-05
15.625	6.54498469497874	-2.15914054736118e-05
14.0625	6.54498469497874	-2.15914054736118e-05
14.84375	5.99956930373051	-2.15914054736118e-05
14.0625	6.54498469497874	-2.05142100125296e-05
12.5	6.54498469497874	-2.05142100125296e-05
13.28125	5.99956930373051	-2.05142100125296e-05
14.0625	5.45415391248228	-1.88907830179838e-05
14.0625	6.54498469497874	-1.88907830179838e-05
13.28125	5.99956930373051	-1.88907830179838e-05
14.0625	2.18166156499291	-5.41594675282311e-06
14.0625	3.27249234748937	-5.41594675282311e-06
13.28125	2.72707695624114	-5.41594675282311e-06
12.5	2.18166156499291	-4.19264940433987e-06
14.0625	2.18166156499291	-4.19264940433987e-06
13.28125	2.72707695624114	-4.19264940433987e-06
14.0625	2.18166156499291	-4.07961798796317e-06
15.625	2.18166156499291	-4.07961798796317e-06
14.84375	2.72707695624114	-4.07961798796317e-06
14.0625	3.27249234748937	-5.01507811061217e-06
14.0625	2.18166156499291	-5.01507811061217e-06
14.84375	2.72707695624114	-5.01507811061217e-06
12.5	3.27249234748937	-7.13644081031375e-06
14.0625	3.27249234748937	-7.13644081031375e-06
13.28125	3.8179077387376	-7.13644081031375e-06
12.5	4.36332312998582	-8.20012891338914e-06
12.5	3.27249234748937	-8.20012891338914e-06
13.28125	3.8179077387376	-8.20012891338914e-06
12.5	3.27249234748937	-5.02879987178982e-06
12.5	2.18166156499291	-5.02879987178982e-06
13.28125	2.72707695624114	-5.02879987178982e-06
14.0625	3.27249234748937	-6.33940951818776e-06
12.5	3.27249234748937	-6.33940951818776e-06
13.28125	2.72707695624114	-6.33940951818776e-06
12.5	1.09083078249646	-1.99090387219506e-06
14.0625	1.09083078249646	-1.99090387219506e-06
13.28125	1.63624617374468	-1.99090387219506e-06
12.5	2.18166156499291	-2.66382281494362e-06
12.5	1.09083078249646	-2.66382281494362e-06
13.28125	1.63624617374468	-2.66382281494362e-06
12.5	1.09083078249646	-8.27121824264054e-07
12.5	0	-8.27121824264054e-07
13.28125	0.545415391248228	-8.27121824264054e-07
14.0625	1.09083078249646	-1.52813489475729e-06
12.5	1.09083078249646	-1.52813489475729e-06
13.28125	0.545415391248228	-1.52813489475729e-06
14.0625	2.18166156499291	-2.60553742024358e-06
14.0625	1.09083078249646	-2.60553742024358e-06
14.84375	1.63624617374468	-2.60553742024358e-06
15.625	2.18166156499291	-3.48350268830906e-06
14.0625	2.18166156499291	-3.48350268830906e-06
14.84375	1.63624617374468	-3.48350268830906e-06
14.0625	2.18166156499291	-3.59783107034536e-06
12.5	2.18166156499291	-3.59783107034536e-06
13.28125	1.63624617374468	-3.59783107034536e-06
14.0625	1.09083078249646	-2.86999083968536e-06
14.0625	2.18166156499291	-2.86999083968536e-06
13.28125	1.63624617374468	-2.86999083968536e-06
15.625	3.27249234748937	-6.91374166228273e-06
17.1875	3.27249234748937	-6.91374166228273e-06
16.40625	3.8179077387376	-6.91374166228273e-06
15.625	4.36332312998582	-8.30610944521999e-06
15.625	3.27249234748937	-8.30610944521999e-06
16.40625	3.8179077387376	-8.30610944521999e-06
15.625	3.27249234748937	-4.86564190677903e-06
15.625	2.18166156499291	-4.86564190677903e-06
16.40625	2.72707695624114	-4.86564190677903e-06
17.1875	3.27249234748937	-6.07235685240611e-06
15.625	3.27249234748937	-6.07235685240611e-06
16.40625	2.72707695624114	-6.07235685240611e-06
17.1875	4.36332312998582	-8.10624952081759e-06
17.1875	3.27249234748937	-8.10624952081759e-06
17.96875	3.8179077387376	-8.10624952081759e-06
18.75	4.36332312998582	-9.82579180008816e-06
17.1875	4.36332312998582	-9.82579180008816e-06
17.96875	3.8179077387376	-9.82579180008816e-06
17.1875	4.36332312998582	-1.00592654343585e-05
15.625	4.36332312998582	-1.00592654343585e-05
16.40625	3.8179077387376	-1.00592654343585e-05
17.1875	3.27249234748937	-8.52962441579974e-06
17.1875	4.36332312998582	-8.52962441579974e-06
16.40625	3.8179077387376	-8.52962441579974e-06
14.0625	4.36332312998582	-8.35498479686432e-06
14.0625	3.27249234748937	-8.35498479686432e-06
14.84375	3.8179077387376	-8.35498479686432e-06
15.625	4.36332312998582	-1.01411406557942e-05
14.0625	4.36332312998582	-1.01411406557942e-05
14.84375	3.8179077387376	-1.01411406557942e-05
14.0625	4.36332312998582	-1.00098344109176e-05
12.5	4.36332312998582	-1.00098344109176e-05
13.28125	3.8179077387376	-1.00098344109176e-05
14.0625	3.27249234748937	-8.83264851476547e-06
14.0625	4.36332312998582	-8.83264851476547e-06
13.28125	3.8179077387376	-8.83264851476547e-06
15.625	3.27249234748937	-6.27855264360208e-06
14.0625	3.27249234748937	-6.27855264360208e-06
14.84375	2.72707695624114	-6.27855264360208e-06
15.625	2.18166156499291	-5.24662523313233e-06
15.625	3.27249234748937	-5.24662523313233e-06
14.84375	2.72707695624114	-5.24662523313233e-06
15.625	3.27249234748937	-8.76669769051022e-06
15.625	4.36332312998582	-8.76669769051022e-06
14.84375	3.8179077387376	-8.76669769051022e-06
14.0625	3.27249234748937	-7.10664888591214e-06
15.625	3.27249234748937	-7.10664888591214e-06
14.84375	3.8179077387376	-7.10664888591214e-06
20.3125	6.54498469497874	-2.87817048778654e-05
20.3125	7.63581547747519	-2.87817048778654e-05
19.53125	7.09040008622696	-2.87817048778654e-05
18.75	6.54498469497874	-2.49844453006491e-05
20.3125	6.54498469497874	-2.49844453006491e-05
19.53125	7.09040008622696	-2.49844453006491e-05
20.3125	6.54498469497874	-2.51759380947437e-05
21.875	6.54498469497874	-2.51759380947437e-05
21.09375	7.09040008622696	-2.51759380947437e-05
20.3125	7.63581547747519	-2.8624059278956e-05
20.3125	6.54498469497874	-2.8624059278956e-05
21.09375	7.09040008622696	-2.8624059278956e-05
18.75	7.63581547747519	-3.46854593227222e-05
20.3125	7.63581547747519	-3.46854593227222e-05
19.53125	8.18123086872342	-3.46854593227222e-05
18.75	8.72664625997165	-3.82009737469433e-05
18.75	7.63581547747519	-3.82009737469433e-05
19.53125	8.18123086872342	-3.82009737469433e-05
18.75	7.63581547747519	-2.82093460354633e-05
18.75	6.54498469497874	-2.82093460354633e-05
19.53125	7.09040008622696	-2.82093460354633e-05
20.3125	7.63581547747519	-3.22145079240991e-05
18.75	7.63581547747519	-3.22145079240991e-05
19.53125	7.09040008622696	-3.22145079240991e-05
18.75	5.45415391248228	-1.69578332835112e-05
20.3125	5.45415391248228	-1.69578332835112e-05
19.53125	5.99956930373051	-1.69578332835112e-05
18.75	6.54498469497874	-1.96772598479046e-05
18.75	5.45415391248228	-1.96772598479046e-05
19.53125	5.99956930373051	-1.96772598479046e-05
18.75	5.45415391248228	-1.28790987454535e-05
18.75	4.36332312998582	-1.28790987454535e-05
19.53125	4.90873852123405	-1.28790987454535e-05
20.3125	5.45415391248228	-1.5293317775738e-05
18.75	5.45415391248228	-1.5293317775738e-05
19.53125	4.90873852123405	-1.5293317775738e-05
20.3125	6.54498469497874	-1.97028514680659e-05
20.3125	5.45415391248228	-1.97028514680659e-05
21.09375	5.99956930373051	-1.97028514680659e-05
21.875	6.54498469497874	-2.29561438382013e-05
20.3125	6.54498469497874	-2.29561438382013e-05
21.09375	5.99956930373051	-2.29561438382013e-05
20.3125	6.54498469497874	-2.2885884030615e-05
18.75	6.54498469497874	-2.2885884030615e-05
19.53125	5.99956930373051	-2.2885884030615e-05
20.3125	5.45415391248228	-1.99637707617908e-05
20.3125	6.54498469497874	-1.99637707617908e-05
19.53125	5.99956930373051	-1.99637707617908e-05
21.875	7.63581547747519	-3.59410662426436e-05
23.4375	7.63581547747519	-3.59410662426436e-05
22.65625	8.18123086872342	-3.59410662426436e-05
21.875	8.72664625997165	-4.00615564006769e-05
21.875	7.63581547747519	-4.00615564006769e-05
22.65625	8.18123086872342	-4.00615564006769e-05
21.875	7.63581547747519	-2.89670373465755e-05
21.875	6.54498469497874	-2.89670373465755e-05
22.65625	7.09040008622696	-2.89670373465755e-05
23.4375	7.63581547747519	-3.31124016519443e-05
21.875	7.63581547747519	-3.31124016519443e-05
22.65625	7.09040008622696	-3.31124016519443e-05
23.4375	8.72664625997165	-4.07416036010248e-05
23.4375	7.63581547747519	-4.07416036010248e-05
24.21875	8.18123086872342	-4.07416036010248e-05
25	8.72664625997165	-4.56528587670851e-05
23.4375	8.72664625997165	-4.56528587670851e-05
24.21875	8.18123086872342	-4.56528587670851e-05
23.4375	8.72664625997165	-4.49924739320453e-05
21.875	8.72664625997165	-4.49924739320453e-05
22.65625	8.18123086872342	-4.49924739320453e-05
23.4375	7.63581547747519	-4.06442680446808e-05
23.4375	8.72664625997165	-4.06442680446808e-05
22.65625	8.18123086872342	-4.06442680446808e-05
20.3125	8.72664625997165	-3.92421364988403e-05
20.3125	7.63581547747519	-3.92421364988403e-05
21.09375	8.18123086872342	-3.92421364988403e-05
21.875	8.72664625997165	-4.40952254276329e-05
20.3125	8.72664625997165	-4.40952254276329e-05
21.09375	8.18123086872342	-4.40952254276329e-05
20.3125	8.72664625997165	-4.29164661699453e-05
18.75	8.72664625997165	-4.29164661699453e-05
19.53125	8.18123086872342	-4.29164661699453e-05
20.3125	7.63581547747519	-3.92049677963986e-05
20.3125	8.72664625997165	-3.92049677963986e-05
19.53125	8.18123086872342	-3.92049677963986e-05
21.875	7.63581547747519	-3.2717088526652e-05
20.3125	7.63581547747519	-3.2717088526652e-05
21.09375	7.09040008622696	-3.2717088526652e-05
21.875	6.54498469497874	-2.90473785656468e-05
21.875	7.63581547747519	-2.90473785656468e-05
21.09375	7.09040008622696	-2.90473785656468e-05
21.875	7.63581547747519	-4.00041387394789e-05
21.875	8.72664625997165	-4.00041387394789e-05
21.09375	8.18123086872342	-4.00041387394789e-05
20.3125	7.63581547747519	-3.53644504965959e-05
21.875	7.63581547747519	-3.53644504965959e-05
21.09375	8.18123086872342	-3.53644504965959e-05
15.625	7.63581547747519	-3.25312776437449e-05
17.1875	7.63581547747519	-3.25312776437449e-05
16.40625	8.18123086872342	-3.25312776437449e-05
15.625	8.72664625997165	-3.50548759513819e-05
15.625	7.63581547747519	-3.50548759513819e-05
16.40625	8.18123086872342	-3.50548759513819e-05
15.625	7.63581547747519	-2.66362292221387e-05
15.625	6.54498469497874	-2.66362292221387e-05
16.40625	7.09040008622696	-2.66362292221387e-05
17.1875	7.63581547747519	-3.04356230095402e-05
15.625	7.63581547747519	-3.04356230095402e-05
16.40625	7.09040008622696	-3.04356230095402e-05
17.1875	8.72664625997165	-3.68320660533726e-05
17.1875	7.63581547747519	-3.68320660533726e-05
17.96875	8.18123086872342	-3.68320660533726e-05
18.75	8.72664625997165	-4.13763549126749e-05
17.1875	8.72664625997165	-4.13763549126749e-05
17.96875	8.18123086872342	-4.13763549126749e-05
17.1875	8.72664625997165	-3.94127828535252e-05
15.625	8.72664625997165	-3.94127828535252e-05
16.40625	8.18123086872342	-3.94127828535252e-05
17.1875	7.63581547747519	-3.67329233784025e-05
17.1875	8.72664625997165	-3.67329233784025e-05
16.40625	8.18123086872342	-3.67329233784025e-05
14.0625	8.72664625997165	-3.2848057364476e-05
14.0625	7.63581547747519	-3.2848057364476e-05
14.84375	8.18123086872342	-3.2848057364476e-05
15.625	8.72664625997165	-3.70000045984059e-05
14.0625	8.72664625997165	-3.70000045984059e-05
14.84375	8.18123086872342	-3.70000045984059e-05
14.0625	8.72664625997165	-3.41624575516083e-05
12.5	8.72664625997165	-3.41624575516083e-05
13.28125	8.18123086872342	-3.41624575516083e-05
14.0625	7.63581547747519	-3.26048932134194e-05
14.0625	8.72664625997165	-3.26048932134194e-05
13.28125	8.18123086872342	-3.26048932134194e-05
15.625	7.63581547747519	-2.89851412109044e-05
14.0625	7.63581547747519	-2.89851412109044e-05
14.84375	7.09040008622696	-2.89851412109044e-05
15.625	6.54498469497874	-2.68075868727791e-05
15.625	7.63581547747519	-2.68075868727791e-05
14.84375	7.09040008622696	-2.68075868727791e-05
15.625	7.63581547747519	-3.48878183019873e-05
15.625	8.72664625997165	-3.48878183019873e-05
14.84375	8.18123086872342	-3.48878183019873e-05
14.0625	7.63581547747519	-3.08723111015197e-05
15.625	7.63581547747519	-3.08723111015197e-05
14.84375	8.18123086872342	-3.08723111015197e-05
17.1875	6.54498469497874	-1.95478140927348e-05
17.1875	5.45415391248228	-1.95478140927348e-05
17.96875	5.99956930373051	-1.95478140927348e-05
18.75	6.54498469497874	-2.27103826727008e-05
17.1875	6.54498469497874	-2.27103826727008e-05
17.96875	5.99956930373051	-2.27103826727008e-05
17.1875	6.54498469497874	-2.23093011411091e-05
15.625	6.54498469497874	-2.23093011411091e-05
16.40625	5.99956930373051	-2.23093011411091e-05
17.1875	5.45415391248228	-1.99187557209493e-05
17.1875	6.54498469497874	-1.99187557209493e-05
16.40625	5.99956930373051	-1.99187557209493e-05
18.75	5.45415391248228	-1.54429934397324e-05
17.1875	5.45415391248228	-1.54429934397324e-05
17.96875	4.90873852123405	-1.54429934397324e-05
18.75	4.36332312998582	-1.32615593977975e-05
18.75	5.45415391248228	-1.32615593977975e-05
17.96875	4.90873852123405	-1.32615593977975e-05
18.75	5.45415391248228	-2.00117412909193e-05
18.75	6.54498469497874	-2.00117412909193e-05
17.96875	5.99956930373051	-2.00117412909193e-05
17.1875	5.45415391248228	-1.70387697606645e-05
18.75	5.45415391248228	-1.70387697606645e-05
17.96875	5.99956930373051	-1.70387697606645e-05
18.75	7.63581547747519	-3.14910785848753e-05
17.1875	7.63581547747519	-3.14910785848753e-05
17.96875	7.09040008622696	-3.14910785848753e-05
18.75	6.54498469497874	-2.84063276336157e-05
18.75	7.63581547747519	-2.84063276336157e-05
17.96875	7.09040008622696	-2.84063276336157e-05
18.75	7.63581547747519	-3.8149072527436e-05
18.75	8.72664625997165	-3.8149072527436e-05
17.96875	8.18123086872342	-3.8149072527436e-05
17.1875	7.63581547747519	-3.37812720524326e-05
18.75	7.63581547747519	-3.37812720524326e-05
17.96875	8.18123086872342	-3.37812720524326e-05
17.1875	6.54498469497874	-2.77811938358626e-05
17.1875	7.63581547747519	-2.77811938358626e-05
16.40625	7.09040008622696	-2.77811938358626e-05
15.625	6.54498469497874	-2.4154838703339e-05
17.1875	6.54498469497874	-2.4154838703339e-05
16.40625	7.09040008622696	-2.4154838703339e-05
17.1875	6.54498469497874	-2.46895675109516e-05
18.75	6.54498469497874	-2.46895675109516e-05
17.96875	7.09040008622696	-2.46895675109516e-05
17.1875	7.63581547747519	-2.7582882714045e-05
17.1875	6.54498469497874	-2.7582882714045e-05
17.96875	7.09040008622696	-2.7582882714045e-05
21.875	3.27249234748937	-5.97288495288281e-06
23.4375	3.27249234748937	-5.97288495288281e-06
22.65625	3.8179077387376	-5.97288495288281e-06
21.875	4.36332312998582	-7.42436352793115e-06
21.875	3.27249234748937	-7.42436352793115e-06
22.65625	3.8179077387376	-7.42436352793115e-06
21.875	3.27249234748937	-3.96632947104521e-06
21.875	2.18166156499291	-3.96632947104521e-06
22.65625	2.72707695624114	-3.96632947104521e-06
23.4375	3.27249234748937	-5.02366270877699e-06
21.875	3.27249234748937	-5.02366270877699e-06
22.65625	2.72707695624114	-5.02366270877699e-06
23.4375	4.36332312998582	-7.44088721379863e-06
23.4375	3.27249234748937	-7.44088721379863e-06
24.21875	3.8179077387376	-7.44088721379863e-06
25	4.36332312998582	-9.11486774286048e-06
23.4375	4.36332312998582	-9.11486774286048e-06
24.21875	3.8179077387376	-9.11486774286048e-06
23.4375	4.36332312998582	-9.10484808861623e-06
21.875	4.36332312998582	-9.10484808861623e-06
22.65625	3.8179077387376	-9.10484808861623e-06
23.4375	3.27249234748937	-7.49111647204013e-06
23.4375	4.36332312998582	-7.49111647204013e-06
22.65625	3.8179077387376	-7.49111647204013e-06
20.3125	4.36332312998582	-7.57314229969314e-06
20.3125	3.27249234748937	-7.57314229969314e-06
21.09375	3.8179077387376	-7.57314229969314e-06
21.875	4.36332312998582	-9.26097492560838e-06
20.3125	4.36332312998582	-9.26097492560838e-06
21.09375	3.8179077387376	-9.26097492560838e-06
20.3125	4.36332312998582	-9.5282809883898e-06
18.75	4.36332312998582	-9.5282809883898e-06
19.53125	3.8179077387376	-9.5282809883898e-06
20.3125	3.27249234748937	-7.847971769068e-06
20.3125	4.36332312998582	-7.847971769068e-06
19.53125	3.8179077387376	-7.847971769068e-06
21.875	3.27249234748937	-5.18999335241903e-06
20.3125	3.27249234748937	-5.18999335241903e-06
21.09375	2.72707695624114	-5.18999335241903e-06
21.875	2.18166156499291	-4.1000081003129e-06
21.875	3.27249234748937	-4.1000081003129e-06
21.09375	2.72707695624114	-4.1000081003129e-06
21.875	3.27249234748937	-7.59137660220369e-06
21.875	4.36332312998582	-7.59137660220369e-06
21.09375	3.8179077387376	-7.59137660220369e-06
20.3125	3.27249234748937	-6.06211999498153e-06
21.875	3.27249234748937	-6.06211999498153e-06
21.09375	3.8179077387376	-6.06211999498153e-06
23.4375	2.18166156499291	-1.81776467732358e-06
23.4375	1.09083078249646	-1.81776467732358e-06
24.21875	1.63624617374468	-1.81776467732358e-06
25	2.18166156499291	-2.40044999651246e-06
23.4375	2.18166156499291	-2.40044999651246e-06
24.21875	1.63624617374468	-2.40044999651246e-06
23.4375	2.18166156499291	-2.43825389977773e-06
21.875	2.18166156499291	-2.43825389977773e-06
22.65625	1.63624617374468	-2.43825389977773e-06
23.4375	1.09083078249646	-1.84582075433053e-06
23.4375	2.18166156499291	-1.84582075433053e-06
22.65625	1.63624617374468	-1.84582075433053e-06
25	1.09083078249646	-8.38023097754793e-07
23.4375	1.09083078249646	-8.38023097754793e-07
24.21875	0.545415391248228	-8.38023097754793e-07
25	0	-5.26844240821718e-07
25	1.09083078249646	-5.26844240821718e-07
24.21875	0.545415391248228	-5.26844240821718e-07
25	1.09083078249646	-1.86384540526234e-06
25	2.18166156499291	-1.86384540526234e-06
24.21875	1.63624617374468	-1.86384540526234e-06
23.4375	1.09083078249646	-1.35735615496238e-06
25	1.09083078249646	-1.35735615496238e-06
24.21875	1.63624617374468	-1.35735615496238e-06
25	3.27249234748937	-5.00111879010347e-06
23.4375	3.27249234748937	-5.00111879010347e-06
24.21875	2.72707695624114	-5.00111879010347e-06
25	2.18166156499291	-4.04007032842389e-06
25	3.27249234748937	-4.04007032842389e-06
24.21875	2.72707695624114	-4.04007032842389e-06
25	3.27249234748937	-7.55528575687762e-06
25	4.36332312998582	-7.55528575687762e-06
24.21875	3.8179077387376	-7.55528575687762e-06
23.4375	3.27249234748937	-6.04797413679728e-06
25	3.27249234748937	-6.04797413679728e-06
24.21875	3.8179077387376	-6.04797413679728e-06
23.4375	2.18166156499291	-4.00251431914467e-06
23.4375	3.27249234748937	-4.00251431914467e-06
22.65625	2.72707695624114	-4.00251431914467e-06
21.875	2.18166156499291	-3.06603736600826e-06
23.4375	2.18166156499291	-3.06603736600826e-06
22.65625	2.72707695624114	-3.06603736600826e-06
23.4375	2.18166156499291	-3.12270049261525e-06
25	2.18166156499291	-3.12270049261525e-06
24.21875	2.72707695624114	-3.12270049261525e-06
23.4375	3.27249234748937	-3.95989816918007e-06
23.4375	2.18166156499291	-3.95989816918007e-06
24.21875	2.72707695624114	-3.95989816918007e-06
23.4375	6.54498469497874	-1.99342749104137e-05
23.4375	5.45415391248228	-1.99342749104137e-05
24.21875	5.99956930373051	-1.99342749104137e-05
25	6.54498469497874	-2.32272203932608e-05
23.4375	6.54498469497874	-2.32272203932608e-05
24.21875	5.99956930373051	-2.32272203932608e-05
23.4375	6.54498469497874	-2.30424049008826e-05
21.875	6.54498469497874	-2.30424049008826e-05
22.65625	5.99956930373051	-2.30424049008826e-05
23.4375	5.45415391248228	-1.9960476707696e-05
23.4375	6.54498469497874	-1.9960476707696e-05
22.65625	5.99956930373051	-1.9960476707696e-05
25	5.45415391248228	-1.51146031789212e-05
23.4375	5.45415391248228	-1.51146031789212e-05
24.21875	4.90873852123405	-1.51146031789212e-05
25	4.36332312998582	-1.28287587774305e-05
25	5.45415391248228	-1.28287587774305e-05
24.21875	4.90873852123405	-1.28287587774305e-05
25	5.45415391248228	-2.01453251509676e-05
25	6.54498469497874	-2.01453251509676e-05
24.21875	5.99956930373051	-2.01453251509676e-05
23.4375	5.45415391248228	-1.70811496811075e-05
25	5.45415391248228	-1.70811496811075e-05
24.21875	5.99956930373051	-1.70811496811075e-05
25	7.63581547747519	-3.34830924542367e-05
23.4375	7.63581547747519	-3.34830924542367e-05
24.21875	7.09040008622696	-3.34830924542367e-05
25	6.54498469497874	-2.9621452003672e-05
25	7.63581547747519	-2.9621452003672e-05
24.21875	7.09040008622696	-2.9621452003672e-05
25	7.63581547747519	-4.11317303400063e-05
25	8.72664625997165	-4.11317303400063e-05
24.21875	8.18123086872342	-4.11317303400063e-05
23.4375	7.63581547747519	-3.6461504676475e-05
25	7.63581547747519	-3.6461504676475e-05
24.21875	8.18123086872342	-3.6461504676475e-05
23.4375	6.54498469497874	-2.93151314296021e-05
23.4375	7.63581547747519	-2.93151314296021e-05
22.65625	7.09040008622696	-2.93151314296021e-05
21.875	6.54498469497874	-2.54020814246111e-05
23.4375	6.54498469497874	-2.54020814246111e-05
22.65625	7.09040008622696	-2.54020814246111e-05
23.4375	6.54498469497874	-2.57148562089188e-05
25	6.54498469497874	-2.57148562089188e-05
24.21875	7.09040008622696	-2.57148562089188e-05
23.4375	7.63581547747519	-2.93337486511058e-05
23.4375	6.54498469497874	-2.93337486511058e-05
24.21875	7.09040008622696	-2.93337486511058e-05
21.875	5.45415391248228	-1.51251077278251e-05
20.3125	5.45415391248228	-1.51251077278251e-05
21.09375	4.90873852123405	-1.51251077278251e-05
21.875	4.36332312998582	-1.27785944481993e-05
21.875	5.45415391248228	-1.27785944481993e-05
21.09375	4.90873852123405	-1.27785944481993e-05
21.875	5.45415391248228	-1.99089368222806e-05
21.875	6.54498469497874	-1.99089368222806e-05
21.09375	5.99956930373051	-1.99089368222806e-05
20.3125	5.45415391248228	-1.68685881330106e-05
21.875	5.45415391248228	-1.68685881330106e-05
21.09375	5.99956930373051	-1.68685881330106e-05
20.3125	4.36332312998582	-1.29890745532806e-05
20.3125	5.45415391248228	-1.29890745532806e-05
19.53125	4.90873852123405	-1.29890745532806e-05
18.75	4.36332312998582	-1.07584294698695e-05
20.3125	4.36332312998582	-1.07584294698695e-05
19.53125	4.90873852123405	-1.07584294698695e-05
20.3125	4.36332312998582	-1.05396985495189e-05
21.875	4.36332312998582	-1.05396985495189e-05
21.09375	4.90873852123405	-1.05396985495189e-05
20.3125	5.45415391248228	-1.26952788502774e-05
20.3125	4.36332312998582	-1.26952788502774e-05
21.09375	4.90873852123405	-1.26952788502774e-05
23.4375	4.36332312998582	-1.27169079592859e-05
23.4375	5.45415391248228	-1.27169079592859e-05
22.65625	4.90873852123405	-1.27169079592859e-05
21.875	4.36332312998582	-1.04734626030394e-05
23.4375	4.36332312998582	-1.04734626030394e-05
22.65625	4.90873852123405	-1.04734626030394e-05
23.4375	4.36332312998582	-1.05868722603478e-05
25	4.36332312998582	-1.05868722603478e-05
24.21875	4.90873852123405	-1.05868722603478e-05
23.4375	5.45415391248228	-1.26702542879431e-05
23.4375	4.36332312998582	-1.26702542879431e-05
24.21875	4.90873852123405	-1.26702542879431e-05
21.875	5.45415391248228	-1.68948988205402e-05
23.4375	5.45415391248228	-1.68948988205402e-05
22.65625	5.99956930373051	-1.68948988205402e-05
21.875	6.54498469497874	-1.97561065246394e-05
21.875	5.45415391248228	-1.97561065246394e-05
22.65625	5.99956930373051	-1.97561065246394e-05
21.875	5.45415391248228	-1.26015267582336e-05
21.875	4.36332312998582	-1.26015267582336e-05
22.65625	4.90873852123405	-1.26015267582336e-05
23.4375	5.45415391248228	-1.50413613073214e-05
21.875	5.45415391248228	-1.50413613073214e-05
22.65625	4.90873852123405	-1.50413613073214e-05
21.875	11.999138607461	-8.5723132536456e-05
23.4375	11.999138607461	-8.5723132536456e-05
22.65625	12.5445539987092	-8.5723132536456e-05
21.875	13.0899693899575	-8.71698692792137e-05
21.875	11.999138607461	-8.71698692792137e-05
22.65625	12.5445539987092	-8.71698692792137e-05
21.875	11.999138607461	-7.77875526501633e-05
21.875	10.9083078249646	-7.77875526501633e-05
22.65625	11.4537232162128	-7.77875526501633e-05
23.4375	11.999138607461	-8.32252044081041e-05
21.875	11.999138607461	-8.32252044081041e-05
22.65625	11.4537232162128	-8.32252044081041e-05
23.4375	13.0899693899575	-9.10598856445108e-05
23.4375	11.999138607461	-9.10598856445108e-05
24.21875	12.5445539987092	-9.10598856445108e-05
25	13.0899693899575	-9.49300664741322e-05
23.4375	13.0899693899575	-9.49300664741322e-05
24.21875	12.5445539987092	-9.49300664741322e-05
23.4375	13.0899693899575	-9.14571474322233e-05
21.875	13.0899693899575	-9.14571474322233e-05
22.65625	12.5445539987092	-9.14571474322233e-05
23.4375	11.999138607461	-9.00627670670679e-05
23.4375	13.0899693899575	-9.00627670670679e-05
22.65625	12.5445539987092	-9.00627670670679e-05
20.3125	13.0899693899575	-8.18063543510699e-05
20.3125	11.999138607461	-8.18063543510699e-05
21.09375	12.5445539987092	-8.18063543510699e-05
21.875	13.0899693899575	-8.59435864318505e-05
20.3125	13.0899693899575	-8.59435864318505e-05
21.09375	12.5445539987092	-8.59435864318505e-05
20.3125	13.0899693899575	-7.93795024037609e-05
18.75	13.0899693899575	-7.93795024037609e-05
19.53125	12.5445539987092	-7.93795024037609e-05
20.3125	11.999138607461	-7.96997417683611e-05
20.3125	13.0899693899575	-7.96997417683611e-05
19.53125	12.5445539987092	-7.96997417683611e-05
21.875	11.999138607461	-7.92412982662772e-05
20.3125	11.999138607461	-7.92412982662772e-05
21.09375	11.4537232162128	-7.92412982662772e-05
21.875	10.9083078249646	-7.67290825430842e-05
21.875	11.999138607461	-7.67290825430842e-05
21.09375	11.4537232162128	-7.67290825430842e-05
21.875	11.999138607461	-8.55298881618698e-05
21.875	13.0899693899575	-8.55298881618698e-05
21.09375	12.5445539987092	-8.55298881618698e-05
20.3125	11.999138607461	-8.13161957752966e-05
21.875	11.999138607461	-8.13161957752966e-05
21.09375	12.5445539987092	-8.13161957752966e-05
23.4375	10.9083078249646	-6.7426645344025e-05
23.4375	9.8174770424681	-6.7426645344025e-05
24.21875	10.3628924337163	-6.7426645344025e-05
25	10.9083078249646	-7.30452271880725e-05
23.4375	10.9083078249646	-7.30452271880725e-05
24.21875	10.3628924337163	-7.30452271880725e-05
23.4375	10.9083078249646	-7.13507874072694e-05
21.875	10.9083078249646	-7.13507874072694e-05
22.65625	10.3628924337163	-7.13507874072694e-05
23.4375	9.8174770424681	-6.70222629582354e-05
23.4375	10.9083078249646	-6.70222629582354e-05
22.65625	10.3628924337163	-6.70222629582354e-05
25	9.8174770424681	-5.91725629340363e-05
23.4375	9.8174770424681	-5.91725629340363e-05
24.21875	9.27206165121988	-5.91725629340363e-05
25	8.72664625997165	-5.42562082127665e-05
25	9.8174770424681	-5.42562082127665e-05
24.21875	9.27206165121988	-5.42562082127665e-05
25	9.8174770424681	-6.81695966683175e-05
25	10.9083078249646	-6.81695966683175e-05
24.21875	10.3628924337163	-6.81695966683175e-05
23.4375	9.8174770424681	-6.27241506359692e-05
25	9.8174770424681	-6.27241506359692e-05
24.21875	10.3628924337163	-6.27241506359692e-05
25	11.999138607461	-8.57214005047587e-05
23.4375	11.999138607461	-8.57214005047587e-05
24.21875	11.4537232162128	-8.57214005047587e-05
25	10.9083078249646	-8.15547203455762e-05
25	11.999138607461	-8.15547203455762e-05
24.21875	11.4537232162128	-8.15547203455762e-05
25	11.999138607461	-9.24164948739054e-05
25	13.0899693899575	-9.24164948739054e-05
24.21875	12.5445539987092	-9.24164948739054e-05
23.4375	11.999138607461	-8.85227617424969e-05
25	11.999138607461	-8.85227617424969e-05
24.21875	12.5445539987092	-8.85227617424969e-05
23.4375	10.9083078249646	-7.98736124668922e-05
23.4375	11.999138607461	-7.98736124668922e-05
22.65625	11.4537232162128	-7.98736124668922e-05
21.875	10.9083078249646	-7.45060964219496e-05
23.4375	10.9083078249646	-7.45060964219496e-05
22.65625	11.4537232162128	-7.45060964219496e-05
23.4375	10.9083078249646	-7.64614615912609e-05
25	10.9083078249646	-7.64614615912609e-05
24.21875	11.4537232162128	-7.64614615912609e-05
23.4375	11.999138607461	-8.05329503682805e-05
23.4375	10.9083078249646	-8.05329503682805e-05
24.21875	11.4537232162128	-8.05329503682805e-05
23.4375	15.2716309549504	-9.19343249107988e-05
23.4375	14.1808001724539	-9.19343249107988e-05
24.21875	14.7262155637022	-9.19343249107988e-05
25	15.2716309549504	-8.87868179319848e-05
23.4375	15.2716309549504	-8.87868179319848e-05
24.21875	14.7262155637022	-8.87868179319848e-05
23.4375	15.2716309549504	-8.34433307535904e-05
21.875	15.2716309549504	-8.34433307535904e-05
22.65625	14.7262155637022	-8.34433307535904e-05
23.4375	14.1808001724539	-9.00336507092118e-05
23.4375	15.2716309549504	-9.00336507092118e-05
22.65625	14.7262155637022	-9.00336507092118e-05
25	14.1808001724539	-9.74600399066511e-05
23.4375	14.1808001724539	-9.74600399066511e-05
24.21875	13.6353847812057	-9.74600399066511e-05
25	13.0899693899575	-9.79225702731974e-05
25	14.1808001724539	-9.79225702731974e-05
24.21875	13.6353847812057	-9.79225702731974e-05
25	14.1808001724539	-9.40079054875349e-05
25	15.2716309549504	-9.40079054875349e-05
24.21875	14.7262155637022	-9.40079054875349e-05
23.4375	14.1808001724539	-9.67047355698845e-05
25	14.1808001724539	-9.67047355698845e-05
24.21875	14.7262155637022	-9.67047355698845e-05
25	16.3624617374468	-6.2492486700752e-05
23.4375	16.3624617374468	-6.2492486700752e-05
24.21875	15.8170463461986	-6.2492486700752e-05
25	15.2716309549504	-7.49548594028534e-05
25	16.3624617374468	-7.49548594028534e-05
24.21875	15.8170463461986	-7.49548594028534e-05
25	16.3624617374468	-3.1735123643241e-05
25	17.4532925199433	-3.1735123643241e-05
24.21875	16.9078771286951	-3.1735123643241e-05
23.4375	16.3624617374468	-5.2594137738517e-05
25	16.3624617374468	-5.2594137738517e-05
24.21875	16.9078771286951	-5.2594137738517e-05
23.4375	15.2716309549504	-7.0461848430845e-05
23.4375	16.3624617374468	-7.0461848430845e-05
22.65625	15.8170463461986	-7.0461848430845e-05
21.875	15.2716309549504	-7.89710978480394e-05
23.4375	15.2716309549504	-7.89710978480394e-05
22.65625	15.8170463461986	-7.89710978480394e-05
23.4375	15.2716309549504	-8.44303622430047e-05
25	15.2716309549504	-8.44303622430047e-05
24.21875	15.8170463461986	-8.44303622430047e-05
23.4375	16.3624617374468	-7.2809464567488e-05
23.4375	15.2716309549504	-7.2809464567488e-05
24.21875	15.8170463461986	-7.2809464567488e-05
21.875	14.1808001724539	-8.59402699018323e-05
20.3125	14.1808001724539	-8.59402699018323e-05
21.09375	13.6353847812057	-8.59402699018323e-05
21.875	13.0899693899575	-8.86956140089302e-05
21.875	14.1808001724539	-8.86956140089302e-05
21.09375	13.6353847812057	-8.86956140089302e-05
21.875	14.1808001724539	-8.26620105272476e-05
21.875	15.2716309549504	-8.26620105272476e-05
21.09375	14.7262155637022	-8.26620105272476e-05
20.3125	14.1808001724539	-8.45572240204112e-05
21.875	14.1808001724539	-8.45572240204112e-05
21.09375	14.7262155637022	-8.45572240204112e-05
20.3125	13.0899693899575	-8.12259397889732e-05
20.3125	14.1808001724539	-8.12259397889732e-05
19.53125	13.6353847812057	-8.12259397889732e-05
18.75	13.0899693899575	-7.97365709157178e-05
20.3125	13.0899693899575	-7.97365709157178e-05
19.53125	13.6353847812057	-7.97365709157178e-05
20.3125	13.0899693899575	-8.66850375194973e-05
21.875	13.0899693899575	-8.66850375194973e-05
21.09375	13.6353847812057	-8.66850375194973e-05
20.3125	14.1808001724539	-8.4168550143084e-05
20.3125	13.0899693899575	-8.4168550143084e-05
21.09375	13.6353847812057	-8.4168550143084e-05
23.4375	13.0899693899575	-9.47478650845863e-05
23.4375	14.1808001724539	-9.47478650845863e-05
22.65625	13.6353847812057	-9.47478650845863e-05
21.875	13.0899693899575	-9.26311969545459e-05
23.4375	13.0899693899575	-9.26311969545459e-05
22.65625	13.6353847812057	-9.26311969545459e-05
23.4375	13.0899693899575	-9.64321567545227e-05
25	13.0899693899575	-9.64321567545227e-05
24.21875	13.6353847812057	-9.64321567545227e-05
23.4375	14.1808001724539	-9.61668440290639e-05
23.4375	13.0899693899575	-9.61668440290639e-05
24.21875	13.6353847812057	-9.61668440290639e-05
21.875	14.1808001724539	-9.18713160880447e-05
23.4375	14.1808001724539	-9.18713160880447e-05
22.65625	14.7262155637022	-9.18713160880447e-05
21.875	15.2716309549504	-8.57482131994135e-05
21.875	14.1808001724539	-8.57482131994135e-05
22.65625	14.7262155637022	-8.57482131994135e-05
21.875	14.1808001724539	-9.10327386797646e-05
21.875	13.0899693899575	-9.10327386797646e-05
22.65625	13.6353847812057	-9.10327386797646e-05
23.4375	14.1808001724539	-9.29230578453982e-05
21.875	14.1808001724539	-9.29230578453982e-05
22.65625	13.6353847812057	-9.29230578453982e-05
17.1875	10.9083078249646	-5.62823419750033e-05
17.1875	9.8174770424681	-5.62823419750033e-05
17.96875	10.3628924337163	-5.62823419750033e-05
18.75	10.9083078249646	-6.12611500228718e-05
17.1875	10.9083078249646	-6.12611500228718e-05
17.96875	10.3628924337163	-6.12611500228718e-05
17.1875	10.9083078249646	-5.6816624973634e-05
15.625	10.9083078249646	-5.6816624973634e-05
16.40625	10.3628924337163	-5.6816624973634e-05
17.1875	9.8174770424681	-5.51576078892306e-05
17.1875	10.9083078249646	-5.51576078892306e-05
16.40625	10.3628924337163	-5.51576078892306e-05
18.75	9.8174770424681	-5.16537792555236e-05
17.1875	9.8174770424681	-5.16537792555236e-05
17.96875	9.27206165121988	-5.16537792555236e-05
18.75	8.72664625997165	-4.86465135226072e-05
18.75	9.8174770424681	-4.86465135226072e-05
17.96875	9.27206165121988	-4.86465135226072e-05
18.75	9.8174770424681	-5.89502041001002e-05
18.75	10.9083078249646	-5.89502041001002e-05
17.96875	10.3628924337163	-5.89502041001002e-05
17.1875	9.8174770424681	-5.40581155574568e-05
18.75	9.8174770424681	-5.40581155574568e-05
17.96875	10.3628924337163	-5.40581155574568e-05
18.75	11.999138607461	-6.87856911275335e-05
17.1875	11.999138607461	-6.87856911275335e-05
17.96875	11.4537232162128	-6.87856911275335e-05
18.75	10.9083078249646	-6.77345122424213e-05
18.75	11.999138607461	-6.77345122424213e-05
17.96875	11.4537232162128	-6.77345122424213e-05
18.75	11.999138607461	-7.32669118188552e-05
18.75	13.0899693899575	-7.32669118188552e-05
17.96875	12.5445539987092	-7.32669118188552e-05
17.1875	11.999138607461	-7.00774952363301e-05
18.75	11.999138607461	-7.00774952363301e-05
17.96875	12.5445539987092	-7.00774952363301e-05
17.1875	10.9083078249646	-6.24913258177212e-05
17.1875	11.999138607461	-6.24913258177212e-05
16.40625	11.4537232162128	-6.24913258177212e-05
15.625	10.9083078249646	-5.85335877445712e-05
17.1875	10.9083078249646	-5.85335877445712e-05
16.40625	11.4537232162128	-5.85335877445712e-05
17.1875	10.9083078249646	-6.33050382264447e-05
18.75	10.9083078249646	-6.33050382264447e-05
17.96875	11.4537232162128	-6.33050382264447e-05
17.1875	11.999138607461	-6.43471996163744e-05
17.1875	10.9083078249646	-6.43471996163744e-05
17.96875	11.4537232162128	-6.43471996163744e-05
15.625	9.8174770424681	-4.4977642746919e-05
14.0625	9.8174770424681	-4.4977642746919e-05
14.84375	9.27206165121988	-4.4977642746919e-05
15.625	8.72664625997165	-4.3216785523989e-05
15.625	9.8174770424681	-4.3216785523989e-05
14.84375	9.27206165121988	-4.3216785523989e-05
15.625	9.8174770424681	-5.0944057289646e-05
15.625	10.9083078249646	-5.0944057289646e-05
14.84375	10.3628924337163	-5.0944057289646e-05
14.0625	9.8174770424681	-4.67873906210199e-05
15.625	9.8174770424681	-4.67873906210199e-05
14.84375	10.3628924337163	-4.67873906210199e-05
14.0625	8.72664625997165	-3.98425953112633e-05
14.0625	9.8174770424681	-3.98425953112633e-05
13.28125	9.27206165121988	-3.98425953112633e-05
12.5	8.72664625997165	-3.58535062974636e-05
14.0625	8.72664625997165	-3.58535062974636e-05
13.28125	9.27206165121988	-3.58535062974636e-05
14.0625	8.72664625997165	-3.89450580394237e-05
15.625	8.72664625997165	-3.89450580394237e-05
14.84375	9.27206165121988	-3.89450580394237e-05
14.0625	9.8174770424681	-4.06017571338036e-05
14.0625	8.72664625997165	-4.06017571338036e-05
14.84375	9.27206165121988	-4.06017571338036e-05
17.1875	8.72664625997165	-4.61621400490704e-05
17.1875	9.8174770424681	-4.61621400490704e-05
16.40625	9.27206165121988	-4.61621400490704e-05
15.625	8.72664625997165	-4.16157105075521e-05
17.1875	8.72664625997165	-4.16157105075521e-05
16.40625	9.27206165121988	-4.16157105075521e-05
17.1875	8.72664625997165	-4.38346032726443e-05
18.75	8.72664625997165	-4.38346032726443e-05
17.96875	9.27206165121988	-4.38346032726443e-05
17.1875	9.8174770424681	-4.66996291012235e-05
17.1875	8.72664625997165	-4.66996291012235e-05
17.96875	9.27206165121988	-4.66996291012235e-05
15.625	9.8174770424681	-5.06346349601813e-05
17.1875	9.8174770424681	-5.06346349601813e-05
16.40625	10.3628924337163	-5.06346349601813e-05
15.625	10.9083078249646	-5.22234731813739e-05
15.625	9.8174770424681	-5.22234731813739e-05
16.40625	10.3628924337163	-5.22234731813739e-05
15.625	9.8174770424681	-4.38666497743439e-05
15.625	8.72664625997165	-4.38666497743439e-05
16.40625	9.27206165121988	-4.38666497743439e-05
17.1875	9.8174770424681	-4.85352715249781e-05
15.625	9.8174770424681	-4.85352715249781e-05
16.40625	9.27206165121988	-4.85352715249781e-05
21.875	9.8174770424681	-5.64409269717133e-05
20.3125	9.8174770424681	-5.64409269717133e-05
21.09375	9.27206165121988	-5.64409269717133e-05
21.875	8.72664625997165	-5.22832731895233e-05
21.875	9.8174770424681	-5.22832731895233e-05
21.09375	9.27206165121988	-5.22832731895233e-05
21.875	9.8174770424681	-6.49838497994306e-05
21.875	10.9083078249646	-6.49838497994306e-05
21.09375	10.3628924337163	-6.49838497994306e-05
20.3125	9.8174770424681	-5.94756864458648e-05
21.875	9.8174770424681	-5.94756864458648e-05
21.09375	10.3628924337163	-5.94756864458648e-05
20.3125	8.72664625997165	-5.06729924295534e-05
20.3125	9.8174770424681	-5.06729924295534e-05
19.53125	9.27206165121988	-5.06729924295534e-05
18.75	8.72664625997165	-4.56235077811818e-05
20.3125	8.72664625997165	-4.56235077811818e-05
19.53125	9.27206165121988	-4.56235077811818e-05
20.3125	8.72664625997165	-4.70454443318675e-05
21.875	8.72664625997165	-4.70454443318675e-05
21.09375	9.27206165121988	-4.70454443318675e-05
20.3125	9.8174770424681	-5.10187219119453e-05
20.3125	8.72664625997165	-5.10187219119453e-05
21.09375	9.27206165121988	-5.10187219119453e-05
23.4375	8.72664625997165	-5.34930028989394e-05
23.4375	9.8174770424681	-5.34930028989394e-05
22.65625	9.27206165121988	-5.34930028989394e-05
21.875	8.72664625997165	-4.81778298786561e-05
23.4375	8.72664625997165	-4.81778298786561e-05
22.65625	9.27206165121988	-4.81778298786561e-05
23.4375	8.72664625997165	-4.90177092794573e-05
25	8.72664625997165	-4.90177092794573e-05
24.21875	9.27206165121988	-4.90177092794573e-05
23.4375	9.8174770424681	-5.37145357143089e-05
23.4375	8.72664625997165	-5.37145357143089e-05
24.21875	9.27206165121988	-5.37145357143089e-05
21.875	9.8174770424681	-6.14154904712567e-05
23.4375	9.8174770424681	-6.14154904712567e-05
22.65625	10.3628924337163	-6.14154904712567e-05
21.875	10.9083078249646	-6.55916260497199e-05
21.875	9.8174770424681	-6.55916260497199e-05
22.65625	10.3628924337163	-6.55916260497199e-05
21.875	9.8174770424681	-5.25632594992802e-05
21.875	8.72664625997165	-5.25632594992802e-05
22.65625	9.27206165121988	-5.25632594992802e-05
23.4375	9.8174770424681	-5.8081205927312e-05
21.875	9.8174770424681	-5.8081205927312e-05
22.65625	9.27206165121988	-5.8081205927312e-05
20.3125	10.9083078249646	-7.25583096029637e-05
20.3125	11.999138607461	-7.25583096029637e-05
19.53125	11.4537232162128	-7.25583096029637e-05
18.75	10.9083078249646	-6.76649529055917e-05
20.3125	10.9083078249646	-6.76649529055917e-05
19.53125	11.4537232162128	-6.76649529055917e-05
20.3125	10.9083078249646	-7.14675274173183e-05
21.875	10.9083078249646	-7.14675274173183e-05
21.09375	11.4537232162128	-7.14675274173183e-05
20.3125	11.999138607461	-7.3934928256329e-05
20.3125	10.9083078249646	-7.3934928256329e-05
21.09375	11.4537232162128	-7.3934928256329e-05
18.75	11.999138607461	-7.59435923985497e-05
20.3125	11.999138607461	-7.59435923985497e-05
19.53125	12.5445539987092	-7.59435923985497e-05
18.75	13.0899693899575	-7.5712401835047e-05
18.75	11.999138607461	-7.5712401835047e-05
19.53125	12.5445539987092	-7.5712401835047e-05
18.75	11.999138607461	-6.93706401532692e-05
18.75	10.9083078249646	-6.93706401532692e-05
19.53125	11.4537232162128	-6.93706401532692e-05
20.3125	11.999138607461	-7.4287448934551e-05
18.75	11.999138607461	-7.4287448934551e-05
19.53125	11.4537232162128	-7.4287448934551e-05
18.75	9.8174770424681	-5.70106926483892e-05
20.3125	9.8174770424681	-5.70106926483892e-05
19.53125	10.3628924337163	-5.70106926483892e-05
18.75	10.9083078249646	-5.99097754016751e-05
18.75	9.8174770424681	-5.99097754016751e-05
19.53125	10.3628924337163	-5.99097754016751e-05
18.75	9.8174770424681	-4.90790229726129e-05
18.75	8.72664625997165	-4.90790229726129e-05
19.53125	9.27206165121988	-4.90790229726129e-05
20.3125	9.8174770424681	-5.42920101573855e-05
18.75	9.8174770424681	-5.42920101573855e-05
19.53125	9.27206165121988	-5.42920101573855e-05
20.3125	10.9083078249646	-6.30417387863265e-05
20.3125	9.8174770424681	-6.30417387863265e-05
21.09375	10.3628924337163	-6.30417387863265e-05
21.875	10.9083078249646	-6.86798152182863e-05
20.3125	10.9083078249646	-6.86798152182863e-05
21.09375	10.3628924337163	-6.86798152182863e-05
20.3125	10.9083078249646	-6.52597223537846e-05
18.75	10.9083078249646	-6.52597223537846e-05
19.53125	10.3628924337163	-6.52597223537846e-05
20.3125	9.8174770424681	-6.22536270017262e-05
20.3125	10.9083078249646	-6.22536270017262e-05
19.53125	10.3628924337163	-6.22536270017262e-05
15.625	14.1808001724539	-5.56278641182932e-05
14.0625	14.1808001724539	-5.56278641182932e-05
14.84375	13.6353847812057	-5.56278641182932e-05
15.625	13.0899693899575	-5.85516418745922e-05
15.625	14.1808001724539	-5.85516418745922e-05
14.84375	13.6353847812057	-5.85516418745922e-05
15.625	14.1808001724539	-5.10657608323476e-05
15.625	15.2716309549504	-5.10657608323476e-05
14.84375	14.7262155637022	-5.10657608323476e-05
14.0625	14.1808001724539	-5.40299920097064e-05
15.625	14.1808001724539	-5.40299920097064e-05
14.84375	14.7262155637022	-5.40299920097064e-05
14.0625	13.0899693899575	-5.15854103808473e-05
14.0625	14.1808001724539	-5.15854103808473e-05
13.28125	13.6353847812057	-5.15854103808473e-05
12.5	13.0899693899575	-5.16874415170575e-05
14.0625	13.0899693899575	-5.16874415170575e-05
13.28125	13.6353847812057	-5.16874415170575e-05
14.0625	13.0899693899575	-5.84367807330758e-05
15.625	13.0899693899575	-5.84367807330758e-05
14.84375	13.6353847812057	-5.84367807330758e-05
14.0625	14.1808001724539	-5.56644101488483e-05
14.0625	13.0899693899575	-5.56644101488483e-05
14.84375	13.6353847812057	-5.56644101488483e-05
17.1875	13.0899693899575	-6.58322189624492e-05
17.1875	14.1808001724539	-6.58322189624492e-05
16.40625	13.6353847812057	-6.58322189624492e-05
15.625	13.0899693899575	-6.53853195319082e-05
17.1875	13.0899693899575	-6.53853195319082e-05
16.40625	13.6353847812057	-6.53853195319082e-05
17.1875	13.0899693899575	-7.25173526364761e-05
18.75	13.0899693899575	-7.25173526364761e-05
17.96875	13.6353847812057	-7.25173526364761e-05
17.1875	14.1808001724539	-6.94665014029326e-05
17.1875	13.0899693899575	-6.94665014029326e-05
17.96875	13.6353847812057	-6.94665014029326e-05
15.625	14.1808001724539	-6.10216131336903e-05
17.1875	14.1808001724539	-6.10216131336903e-05
16.40625	14.7262155637022	-6.10216131336903e-05
15.625	15.2716309549504	-5.59051926861875e-05
15.625	14.1808001724539	-5.59051926861875e-05
16.40625	14.7262155637022	-5.59051926861875e-05
15.625	14.1808001724539	-6.2424972352303e-05
15.625	13.0899693899575	-6.2424972352303e-05
16.40625	13.6353847812057	-6.2424972352303e-05
17.1875	14.1808001724539	-6.26934693467335e-05
15.625	14.1808001724539	-6.26934693467335e-05
16.40625	13.6353847812057	-6.26934693467335e-05
14.0625	15.2716309549504	-3.09353842344716e-05
14.0625	16.3624617374468	-3.09353842344716e-05
13.28125	15.8170463461986	-3.09353842344716e-05
12.5	15.2716309549504	-3.7593147194709e-05
14.0625	15.2716309549504	-3.7593147194709e-05
13.28125	15.8170463461986	-3.7593147194709e-05
14.0625	15.2716309549504	-4.3097723426224e-05
15.625	15.2716309549504	-4.3097723426224e-05
14.84375	15.8170463461986	-4.3097723426224e-05
14.0625	16.3624617374468	-3.69988273120317e-05
14.0625	15.2716309549504	-3.69988273120317e-05
14.84375	15.8170463461986	-3.69988273120317e-05
12.5	16.3624617374468	-2.10356190840974e-05
14.0625	16.3624617374468	-2.10356190840974e-05
13.28125	16.9078771286951	-2.10356190840974e-05
12.5	17.4532925199433	-1.50523608036667e-05
12.5	16.3624617374468	-1.50523608036667e-05
13.28125	16.9078771286951	-1.50523608036667e-05
12.5	16.3624617374468	-3.26058211564733e-05
12.5	15.2716309549504	-3.26058211564733e-05
13.28125	15.8170463461986	-3.26058211564733e-05
14.0625	16.3624617374468	-2.56867796254269e-05
12.5	16.3624617374468	-2.56867796254269e-05
13.28125	15.8170463461986	-2.56867796254269e-05
12.5	14.1808001724539	-4.74304042716367e-05
14.0625	14.1808001724539	-4.74304042716367e-05
13.28125	14.7262155637022	-4.74304042716367e-05
12.5	15.2716309549504	-4.36401439095506e-05
12.5	14.1808001724539	-4.36401439095506e-05
13.28125	14.7262155637022	-4.36401439095506e-05
12.5	14.1808001724539	-4.91448441503798e-05
12.5	13.0899693899575	-4.91448441503798e-05
13.28125	13.6353847812057	-4.91448441503798e-05
14.0625	14.1808001724539	-4.89156372554343e-05
12.5	14.1808001724539	-4.89156372554343e-05
13.28125	13.6353847812057	-4.89156372554343e-05
14.0625	15.2716309549504	-4.95889235609476e-05
14.0625	14.1808001724539	-4.95889235609476e-05
14.84375	14.7262155637022	-4.95889235609476e-05
15.625	15.2716309549504	-4.6393655381336e-05
14.0625	15.2716309549504	-4.6393655381336e-05
14.84375	14.7262155637022	-4.6393655381336e-05
14.0625	15.2716309549504	-4.05264895876118e-05
12.5	15.2716309549504	-4.05264895876118e-05
13.28125	14.7262155637022	-4.05264895876118e-05
14.0625	14.1808001724539	-4.45088571210239e-05
14.0625	15.2716309549504	-4.45088571210239e-05
13.28125	14.7262155637022	-4.45088571210239e-05
14.0625	10.9083078249646	-5.12817609748135e-05
14.0625	11.999138607461	-5.12817609748135e-05
13.28125	11.4537232162128	-5.12817609748135e-05
12.5	10.9083078249646	-4.81316075451933e-05
14.0625	10.9083078249646	-4.81316075451933e-05
13.28125	11.4537232162128	-4.81316075451933e-05
14.0625	10.9083078249646	-5.34464914597608e-05
15.625	10.9083078249646	-5.34464914597608e-05
14.84375	11.4537232162128	-5.34464914597608e-05
14.0625	11.999138607461	-5.34912281249034e-05
14.0625	10.9083078249646	-5.34912281249034e-05
14.84375	11.4537232162128	-5.34912281249034e-05
12.5	11.999138607461	-5.15331606333795e-05
14.0625	11.999138607461	-5.15331606333795e-05
13.28125	12.5445539987092	-5.15331606333795e-05
12.5	13.0899693899575	-5.0183959168818e-05
12.5	11.999138607461	-5.0183959168818e-05
13.28125	12.5445539987092	-5.0183959168818e-05
12.5	11.999138607461	-4.78241930138431e-05
12.5	10.9083078249646	-4.78241930138431e-05
13.28125	11.4537232162128	-4.78241930138431e-05
14.0625	11.999138607461	-5.09698952959814e-05
12.5	11.999138607461	-5.09698952959814e-05
13.28125	11.4537232162128	-5.09698952959814e-05
12.5	9.8174770424681	-4.25759654200063e-05
14.0625	9.8174770424681	-4.25759654200063e-05
13.28125	10.3628924337163	-4.25759654200063e-05
12.5	10.9083078249646	-4.30990851326469e-05
12.5	9.8174770424681	-4.30990851326469e-05
13.28125	10.3628924337163	-4.30990851326469e-05
12.5	9.8174770424681	-3.69586800910558e-05
12.5	8.72664625997165	-3.69586800910558e-05
13.28125	9.27206165121988	-3.69586800910558e-05
14.0625	9.8174770424681	-4.10360608206543e-05
12.5	9.8174770424681	-4.10360608206543e-05
13.28125	9.27206165121988	-4.10360608206543e-05
14.0625	10.9083078249646	-4.78048798706527e-05
14.0625	9.8174770424681	-4.78048798706527e-05
14.84375	10.3628924337163	-4.78048798706527e-05
15.625	10.9083078249646	-5.20187339724368e-05
14.0625	10.9083078249646	-5.20187339724368e-05
14.84375	10.3628924337163	-5.20187339724368e-05
14.0625	10.9083078249646	-4.69563454160336e-05
12.5	10.9083078249646	-4.69563454160336e-05
13.28125	10.3628924337163	-4.69563454160336e-05
14.0625	9.8174770424681	-4.63862180448744e-05
14.0625	10.9083078249646	-4.63862180448744e-05
13.28125	10.3628924337163	-4.63862180448744e-05
15.625	11.999138607461	-6.39728721298255e-05
17.1875	11.999138607461	-6.39728721298255e-05
16.40625	12.5445539987092	-6.39728721298255e-05
15.625	13.0899693899575	-6.29266580052072e-05
15.625	11.999138607461	-6.29266580052072e-05
16.40625	12.5445539987092	-6.29266580052072e-05
15.625	11.999138607461	-5.90216694581366e-05
15.625	10.9083078249646	-5.90216694581366e-05
16.40625	11.4537232162128	-5.90216694581366e-05
17.1875	11.999138607461	-6.29802470011258e-05
15.625	11.999138607461	-6.29802470011258e-05
16.40625	11.4537232162128	-6.29802470011258e-05
17.1875	13.0899693899575	-6.93482424053578e-05
17.1875	11.999138607461	-6.93482424053578e-05
17.96875	12.5445539987092	-6.93482424053578e-05
18.75	13.0899693899575	-7.2447729900754e-05
17.1875	13.0899693899575	-7.2447729900754e-05
17.96875	12.5445539987092	-7.2447729900754e-05
17.1875	13.0899693899575	-6.55109001389801e-05
15.625	13.0899693899575	-6.55109001389801e-05
16.40625	12.5445539987092	-6.55109001389801e-05
17.1875	11.999138607461	-6.66406102717334e-05
17.1875	13.0899693899575	-6.66406102717334e-05
16.40625	12.5445539987092	-6.66406102717334e-05
14.0625	13.0899693899575	-5.65276104719543e-05
14.0625	11.999138607461	-5.65276104719543e-05
14.84375	12.5445539987092	-5.65276104719543e-05
15.625	13.0899693899575	-5.86857680174576e-05
14.0625	13.0899693899575	-5.86857680174576e-05
14.84375	12.5445539987092	-5.86857680174576e-05
14.0625	13.0899693899575	-5.20070461959372e-05
12.5	13.0899693899575	-5.20070461959372e-05
13.28125	12.5445539987092	-5.20070461959372e-05
14.0625	11.999138607461	-5.34198120758751e-05
14.0625	13.0899693899575	-5.34198120758751e-05
13.28125	12.5445539987092	-5.34198120758751e-05
15.625	11.999138607461	-5.70176081394016e-05
14.0625	11.999138607461	-5.70176081394016e-05
14.84375	11.4537232162128	-5.70176081394016e-05
15.625	10.9083078249646	-5.6975931456924e-05
15.625	11.999138607461	-5.6975931456924e-05
14.84375	11.4537232162128	-5.6975931456924e-05
15.625	11.999138607461	-6.00027149090698e-05
15.625	13.0899693899575	-6.00027149090698e-05
14.84375	12.5445539987092	-6.00027149090698e-05
14.0625	11.999138607461	-5.77706616310827e-05
15.625	11.999138607461	-5.77706616310827e-05
14.84375	12.5445539987092	-5.77706616310827e-05
20.3125	15.2716309549504	-5.50385762704572e-05
20.3125	16.3624617374468	-5.50385762704572e-05
19.53125	15.8170463461986	-5.50385762704572e-05
18.75	15.2716309549504	-6.30821354944621e-05
20.3125	15.2716309549504	-6.30821354944621e-05
19.53125	15.8170463461986	-6.30821354944621e-05
20.3125	15.2716309549504	-7.11321723749999e-05
21.875	15.2716309549504	-7.11321723749999e-05
21.09375	15.8170463461986	-7.11321723749999e-05
20.3125	16.3624617374468	-5.95571516123274e-05
20.3125	15.2716309549504	-5.95571516123274e-05
21.09375	15.8170463461986	-5.95571516123274e-05
18.75	16.3624617374468	-3.65344944384797e-05
20.3125	16.3624617374468	-3.65344944384797e-05
19.53125	16.9078771286951	-3.65344944384797e-05
18.75	17.4532925199433	-2.26565682628108e-05
18.75	16.3624617374468	-2.26565682628108e-05
19.53125	16.9078771286951	-2.26565682628108e-05
18.75	16.3624617374468	-5.28713598977808e-05
18.75	15.2716309549504	-5.28713598977808e-05
19.53125	15.8170463461986	-5.28713598977808e-05
20.3125	16.3624617374468	-4.42604377029456e-05
18.75	16.3624617374468	-4.42604377029456e-05
19.53125	15.8170463461986	-4.42604377029456e-05
18.75	14.1808001724539	-7.64373540087874e-05
20.3125	14.1808001724539	-7.64373540087874e-05
19.53125	14.7262155637022	-7.64373540087874e-05
18.75	15.2716309549504	-7.00607499570273e-05
18.75	14.1808001724539	-7.00607499570273e-05
19.53125	14.7262155637022	-7.00607499570273e-05
18.75	14.1808001724539	-7.67764271148637e-05
18.75	13.0899693899575	-7.67764271148637e-05
19.53125	13.6353847812057	-7.67764271148637e-05
20.3125	14.1808001724539	-7.80362090964594e-05
18.75	14.1808001724539	-7.80362090964594e-05
19.53125	13.6353847812057	-7.80362090964594e-05
20.3125	15.2716309549504	-7.79392062866366e-05
20.3125	14.1808001724539	-7.79392062866366e-05
21.09375	14.7262155637022	-7.79392062866366e-05
21.875	15.2716309549504	-7.56000078466996e-05
20.3125	15.2716309549504	-7.56000078466996e-05
21.09375	14.7262155637022	-7.56000078466996e-05
20.3125	15.2716309549504	-6.73715759233691e-05
18.75	15.2716309549504	-6.73715759233691e-05
19.53125	14.7262155637022	-6.73715759233691e-05
20.3125	14.1808001724539	-7.41401057611495e-05
20.3125	15.2716309549504	-7.41401057611495e-05
19.53125	14.7262155637022	-7.41401057611495e-05
21.875	16.3624617374468	-4.79339137341061e-05
23.4375	16.3624617374468	-4.79339137341061e-05
22.65625	16.9078771286951	-4.79339137341061e-05
21.875	17.4532925199433	-2.83667414571091e-05
21.875	16.3624617374468	-2.83667414571091e-05
22.65625	16.9078771286951	-2.83667414571091e-05
21.875	16.3624617374468	-6.66731416679143e-05
21.875	15.2716309549504	-6.66731416679143e-05
22.65625	15.8170463461986	-6.66731416679143e-05
23.4375	16.3624617374468	-5.73653008173231e-05
21.875	16.3624617374468	-5.73653008173231e-05
22.65625	15.8170463461986	-5.73653008173231e-05
23.4375	17.4532925199433	-3.10623395547394e-05
23.4375	16.3624617374468	-3.10623395547394e-05
24.21875	16.9078771286951	-3.10623395547394e-05
25	17.4532925199433	-8.56744379022209e-06
23.4375	17.4532925199433	-8.56744379022209e-06
24.21875	16.9078771286951	-8.56744379022209e-06
23.4375	17.4532925199433	-7.66754206300171e-06
21.875	17.4532925199433	-7.66754206300171e-06
22.65625	16.9078771286951	-7.66754206300171e-06
23.4375	16.3624617374468	-2.86132312385437e-05
23.4375	17.4532925199433	-2.86132312385437e-05
22.65625	16.9078771286951	-2.86132312385437e-05
20.3125	17.4532925199433	-2.53356331366258e-05
20.3125	16.3624617374468	-2.53356331366258e-05
21.09375	16.9078771286951	-2.53356331366258e-05
21.875	17.4532925199433	-6.62594582301917e-06
20.3125	17.4532925199433	-6.62594582301917e-06
21.09375	16.9078771286951	-6.62594582301917e-06
20.3125	17.4532925199433	-5.70723912307808e-06
18.75	17.4532925199433	-5.70723912307808e-06
19.53125	16.9078771286951	-5.70723912307808e-06
20.3125	16.3624617374468	-2.04811363414086e-05
20.3125	17.4532925199433	-2.04811363414086e-05
19.53125	16.9078771286951	-2.04811363414086e-05
21.875	16.3624617374468	-5.0681696028285e-05
20.3125	16.3624617374468	-5.0681696028285e-05
21.09375	15.8170463461986	-5.0681696028285e-05
21.875	15.2716309549504	-6.29458573516484e-05
21.875	16.3624617374468	-6.29458573516484e-05
21.09375	15.8170463461986	-6.29458573516484e-05
21.875	16.3624617374468	-2.44471720068258e-05
21.875	17.4532925199433	-2.44471720068258e-05
21.09375	16.9078771286951	-2.44471720068258e-05
20.3125	16.3624617374468	-4.20507291210822e-05
21.875	16.3624617374468	-4.20507291210822e-05
21.09375	16.9078771286951	-4.20507291210822e-05
15.625	16.3624617374468	-2.77832236284681e-05
17.1875	16.3624617374468	-2.77832236284681e-05
16.40625	16.9078771286951	-2.77832236284681e-05
15.625	17.4532925199433	-1.84255881914293e-05
15.625	16.3624617374468	-1.84255881914293e-05
16.40625	16.9078771286951	-1.84255881914293e-05
15.625	16.3624617374468	-4.17396337791261e-05
15.625	15.2716309549504	-4.17396337791261e-05
16.40625	15.8170463461986	-4.17396337791261e-05
17.1875	16.3624617374468	-3.38390081096547e-05
15.625	16.3624617374468	-3.38390081096547e-05
16.40625	15.8170463461986	-3.38390081096547e-05
17.1875	17.4532925199433	-2.03840987534328e-05
17.1875	16.3624617374468	-2.03840987534328e-05
17.96875	16.9078771286951	-2.03840987534328e-05
18.75	17.4532925199433	-4.94690643634383e-06
17.1875	17.4532925199433	-4.94690643634383e-06
17.96875	16.9078771286951	-4.94690643634383e-06
17.1875	17.4532925199433	-4.30872987260351e-06
15.625	17.4532925199433	-4.30872987260351e-06
16.40625	16.9078771286951	-4.30872987260351e-06
17.1875	16.3624617374468	-1.42983064809253e-05
17.1875	17.4532925199433	-1.42983064809253e-05
16.40625	16.9078771286951	-1.42983064809253e-05
14.0625	17.4532925199433	-1.66694340637102e-05
14.0625	16.3624617374468	-1.66694340637102e-05
14.84375	16.9078771286951	-1.66694340637102e-05
15.625	17.4532925199433	-3.7529038296637e-06
14.0625	17.4532925199433	-3.7529038296637e-06
14.84375	16.9078771286951	-3.7529038296637e-06
14.0625	17.4532925199433	-3.25253529263678e-06
12.5	17.4532925199433	-3.25253529263678e-06
13.28125	16.9078771286951	-3.25253529263678e-06
14.0625	16.3624617374468	-9.69851728952809e-06
14.0625	17.4532925199433	-9.69851728952809e-06
13.28125	16.9078771286951	-9.69851728952809e-06
15.625	16.3624617374468	-2.95669850824999e-05
14.0625	16.3624617374468	-2.95669850824999e-05
14.84375	15.8170463461986	-2.95669850824999e-05
15.625	15.2716309549504	-3.59803477545673e-05
15.625	16.3624617374468	-3.59803477545673e-05
14.84375	15.8170463461986	-3.59803477545673e-05
15.625	16.3624617374468	-1.18650879945687e-05
15.625	17.4532925199433	-1.18650879945687e-05
14.84375	16.9078771286951	-1.18650879945687e-05
14.0625	16.3624617374468	-2.42407761029972e-05
15.625	16.3624617374468	-2.42407761029972e-05
14.84375	16.9078771286951	-2.42407761029972e-05
17.1875	15.2716309549504	-6.26926846645505e-05
17.1875	14.1808001724539	-6.26926846645505e-05
17.96875	14.7262155637022	-6.26926846645505e-05
18.75	15.2716309549504	-5.96850786607196e-05
17.1875	15.2716309549504	-5.96850786607196e-05
17.96875	14.7262155637022	-5.96850786607196e-05
17.1875	15.2716309549504	-5.27320024857186e-05
15.625	15.2716309549504	-5.27320024857186e-05
16.40625	14.7262155637022	-5.27320024857186e-05
17.1875	14.1808001724539	-5.81259683977333e-05
17.1875	15.2716309549504	-5.81259683977333e-05
16.40625	14.7262155637022	-5.81259683977333e-05
18.75	14.1808001724539	-7.01773761665773e-05
17.1875	14.1808001724539	-7.01773761665773e-05
17.96875	13.6353847812057	-7.01773761665773e-05
18.75	13.0899693899575	-7.34345022469894e-05
18.75	14.1808001724539	-7.34345022469894e-05
17.96875	13.6353847812057	-7.34345022469894e-05
18.75	14.1808001724539	-6.58183132209091e-05
18.75	15.2716309549504	-6.58183132209091e-05
17.96875	14.7262155637022	-6.58183132209091e-05
17.1875	14.1808001724539	-6.84936049109671e-05
18.75	14.1808001724539	-6.84936049109671e-05
17.96875	14.7262155637022	-6.84936049109671e-05
18.75	16.3624617374468	-3.867020757946e-05
17.1875	16.3624617374468	-3.867020757946e-05
17.96875	15.8170463461986	-3.867020757946e-05
18.75	15.2716309549504	-4.78467062199764e-05
18.75	16.3624617374468	-4.78467062199764e-05
17.96875	15.8170463461986	-4.78467062199764e-05
18.75	16.3624617374468	-1.71237351745975e-05
18.75	17.4532925199433	-1.71237351745975e-05
17.96875	16.9078771286951	-1.71237351745975e-05
17.1875	16.3624617374468	-3.18159726017149e-05
18.75	16.3624617374468	-3.18159726017149e-05
17.96875	16.9078771286951	-3.18159726017149e-05
17.1875	15.2716309549504	-4.15554801047733e-05
17.1875	16.3624617374468	-4.15554801047733e-05
16.40625	15.8170463461986	-4.15554801047733e-05
15.625	15.2716309549504	-4.90762415358434e-05
17.1875	15.2716309549504	-4.90762415358434e-05
16.40625	15.8170463461986	-4.90762415358434e-05
17.1875	15.2716309549504	-5.56867417715402e-05
18.75	15.2716309549504	-5.56867417715402e-05
17.96875	15.8170463461986	-5.56867417715402e-05
17.1875	16.3624617374468	-4.69729464412214e-05
17.1875	15.2716309549504	-4.69729464412214e-05
17.96875	15.8170463461986	-4.69729464412214e-05
7.8125	15.2716309549504	-1.39327738435055e-05
7.8125	16.3624617374468	-1.39327738435055e-05
7.03125	15.8170463461986	-1.39327738435055e-05
6.25	15.2716309549504	-1.85261020686462e-05
7.8125	15.2716309549504	-1.85261020686462e-05
7.03125	15.8170463461986	-1.85261020686462e-05
7.8125	15.2716309549504	-2.29573840416336e-05
9.375	15.2716309549504	-2.29573840416336e-05
8.59375	15.8170463461986	-2.29573840416336e-05
7.8125	16.3624617374468	-2.08324050951872e-05
7.8125	15.2716309549504	-2.08324050951872e-05
8.59375	15.8170463461986	-2.08324050951872e-05
6.25	16.3624617374468	-1.02295395740607e-05
7.8125	16.3624617374468	-1.02295395740607e-05
7.03125	16.9078771286951	-1.02295395740607e-05
6.25	17.4532925199433	-9.37690313016317e-06
6.25	16.3624617374468	-9.37690313016317e-06
7.03125	16.9078771286951	-9.37690313016317e-06
6.25	16.3624617374468	-1.72353496125697e-05
6.25	15.2716309549504	-1.72353496125697e-05
7.03125	15.8170463461986	-1.72353496125697e-05
7.8125	16.3624617374468	-1.25289205460565e-05
6.25	16.3624617374468	-1.25289205460565e-05
7.03125	15.8170463461986	-1.25289205460565e-05
6.25	14.1808001724539	-2.3753172348074e-05
7.8125	14.1808001724539	-2.3753172348074e-05
7.03125	14.7262155637022	-2.3753172348074e-05
6.25	15.2716309549504	-2.22845593507855e-05
6.25	14.1808001724539	-2.22845593507855e-05
7.03125	14.7262155637022	-2.22845593507855e-05
6.25	14.1808001724539	-2.49188976637534e-05
6.25	13.0899693899575	-2.49188976637534e-05
7.03125	13.6353847812057	-2.49188976637534e-05
7.8125	14.1808001724539	-2.46016092970711e-05
6.25	14.1808001724539	-2.46016092970711e-05
7.03125	13.6353847812057	-2.46016092970711e-05
7.8125	15.2716309549504	-2.73394039110333e-05
7.8125	14.1808001724539	-2.73394039110333e-05
8.59375	14.7262155637022	-2.73394039110333e-05
9.375	15.2716309549504	-2.48230957619805e-05
7.8125	15.2716309549504	-2.48230957619805e-05
8.59375	14.7262155637022	-2.48230957619805e-05
7.8125	15.2716309549504	-2.00449680875503e-05
6.25	15.2716309549504	-2.00449680875503e-05
7.03125	14.7262155637022	-2.00449680875503e-05
7.8125	14.1808001724539	-2.15963213273704e-05
7.8125	15.2716309549504	-2.15963213273704e-05
7.03125	14.7262155637022	-2.15963213273704e-05
9.375	16.3624617374468	-1.53133907395709e-05
10.9375	16.3624617374468	-1.53133907395709e-05
10.15625	16.9078771286951	-1.53133907395709e-05
9.375	17.4532925199433	-1.20916685750851e-05
9.375	16.3624617374468	-1.20916685750851e-05
10.15625	16.9078771286951	-1.20916685750851e-05
9.375	16.3624617374468	-2.4568864977174e-05
9.375	15.2716309549504	-2.4568864977174e-05
10.15625	15.8170463461986	-2.4568864977174e-05
10.9375	16.3624617374468	-1.8732508589326e-05
9.375	16.3624617374468	-1.8732508589326e-05
10.15625	15.8170463461986	-1.8732508589326e-05
10.9375	17.4532925199433	-1.35329500570526e-05
10.9375	16.3624617374468	-1.35329500570526e-05
11.71875	16.9078771286951	-1.35329500570526e-05
12.5	17.4532925199433	-2.79230610079202e-06
10.9375	17.4532925199433	-2.79230610079202e-06
11.71875	16.9078771286951	-2.79230610079202e-06
10.9375	17.4532925199433	-2.36339638107978e-06
9.375	17.4532925199433	-2.36339638107978e-06
10.15625	16.9078771286951	-2.36339638107978e-06
10.9375	16.3624617374468	-5.9151406459947e-06
10.9375	17.4532925199433	-5.9151406459947e-06
10.15625	16.9078771286951	-5.9151406459947e-06
7.8125	17.4532925199433	-1.07105451684369e-05
7.8125	16.3624617374468	-1.07105451684369e-05
8.59375	16.9078771286951	-1.07105451684369e-05
9.375	17.4532925199433	-1.95993580209194e-06
7.8125	17.4532925199433	-1.95993580209194e-06
8.59375	16.9078771286951	-1.95993580209194e-06
7.8125	17.4532925199433	-1.57708530722428e-06
6.25	17.4532925199433	-1.57708530722428e-06
7.03125	16.9078771286951	-1.57708530722428e-06
7.8125	16.3624617374468	-2.64733707900082e-06
7.8125	17.4532925199433	-2.64733707900082e-06
7.03125	16.9078771286951	-2.64733707900082e-06
9.375	16.3624617374468	-1.55548913437024e-05
7.8125	16.3624617374468	-1.55548913437024e-05
8.59375	15.8170463461986	-1.55548913437024e-05
9.375	15.2716309549504	-1.78235434055092e-05
9.375	16.3624617374468	-1.78235434055092e-05
8.59375	15.8170463461986	-1.78235434055092e-05
9.375	16.3624617374468	-4.22838543806158e-06
9.375	17.4532925199433	-4.22838543806158e-06
8.59375	16.9078771286951	-4.22838543806158e-06
7.8125	16.3624617374468	-1.27071424024213e-05
9.375	16.3624617374468	-1.27071424024213e-05
8.59375	16.9078771286951	-1.27071424024213e-05
3.125	16.3624617374468	-5.55647556013771e-06
4.6875	16.3624617374468	-5.55647556013771e-06
3.90625	16.9078771286951	-5.55647556013771e-06
3.125	17.4532925199433	-6.79598652371528e-06
3.125	16.3624617374468	-6.79598652371528e-06
3.90625	16.9078771286951	-6.79598652371528e-06
3.125	16.3624617374468	-1.03336981477693e-05
3.125	15.2716309549504	-1.03336981477693e-05
3.90625	15.8170463461986	-1.03336981477693e-05
4.6875	16.3624617374468	-6.81039989879395e-06
3.125	16.3624617374468	-6.81039989879395e-06
3.90625	15.8170463461986	-6.81039989879395e-06
4.6875	17.4532925199433	-8.07611641101656e-06
4.6875	16.3624617374468	-8.07611641101656e-06
5.46875	16.9078771286951	-8.07611641101656e-06
6.25	17.4532925199433	-1.2105175332484e-06
4.6875	17.4532925199433	-1.2105175332484e-06
5.46875	16.9078771286951	-1.2105175332484e-06
4.6875	17.4532925199433	-8.56185727530211e-07
3.125	17.4532925199433	-8.56185727530211e-07
3.90625	16.9078771286951	-8.56185727530211e-07
4.6875	16.3624617374468	2.65958833257657e-07
4.6875	17.4532925199433	2.65958833257657e-07
3.90625	16.9078771286951	2.65958833257657e-07
1.5625	17.4532925199433	-5.52344470208e-06
1.5625	16.3624617374468	-5.52344470208e-06
2.34375	16.9078771286951	-5.52344470208e-06
3.125	17.4532925199433	-5.10377765857713e-07
1.5625	17.4532925199433	-5.10377765857713e-07
2.34375	16.9078771286951	-5.10377765857713e-07
1.5625	17.4532925199433	-1.69571079671054e-07
0	17.4532925199433	-1.69571079671054e-07
0.78125	16.9078771286951	-1.69571079671054e-07
1.5625	16.3624617374468	2.95314825784633e-06
1.5625	17.4532925199433	2.95314825784633e-06
0.78125	16.9078771286951	2.95314825784633e-06
3.125	16.3624617374468	-4.0610538919771e-06
1.5625	16.3624617374468	-4.0610538919771e-06
2.34375	15.8170463461986	-4.0610538919771e-06
3.125	15.2716309549504	-3.15332721054773e-06
3.125	16.3624617374468	-3.15332721054773e-06
2.34375	15.8170463461986	-3.15332721054773e-06
3.125	16.3624617374468	1.63053166613395e-06
3.125	17.4532925199433	1.63053166613395e-06
2.34375	16.9078771286951	1.63053166613395e-06
1.5625	16.3624617374468	-3.31269354861061e-06
3.125	16.3624617374468	-3.31269354861061e-06
2.34375	16.9078771286951	-3.31269354861061e-06
4.6875	15.2716309549504	-1.73582958367507e-05
4.6875	14.1808001724539	-1.73582958367507e-05
5.46875	14.7262155637022	-1.73582958367507e-05
6.25	15.2716309549504	-1.54271574466056e-05
4.6875	15.2716309549504	-1.54271574466056e-05
5.46875	14.7262155637022	-1.54271574466056e-05
4.6875	15.2716309549504	-1.09328751719163e-05
3.125	15.2716309549504	-1.09328751719163e-05
3.90625	14.7262155637022	-1.09328751719163e-05
4.6875	14.1808001724539	-1.14448479575853e-05
4.6875	15.2716309549504	-1.14448479575853e-05
3.90625	14.7262155637022	-1.14448479575853e-05
6.25	14.1808001724539	-1.89790139627801e-05
4.6875	14.1808001724539	-1.89790139627801e-05
5.46875	13.6353847812057	-1.89790139627801e-05
6.25	13.0899693899575	-2.02076184587542e-05
6.25	14.1808001724539	-2.02076184587542e-05
5.46875	13.6353847812057	-2.02076184587542e-05
6.25	14.1808001724539	-1.64445952921089e-05
6.25	15.2716309549504	-1.64445952921089e-05
5.46875	14.7262155637022	-1.64445952921089e-05
4.6875	14.1808001724539	-1.8313462983758e-05
6.25	14.1808001724539	-1.8313462983758e-05
5.46875	14.7262155637022	-1.8313462983758e-05
6.25	16.3624617374468	-9.62389140895335e-06
4.6875	16.3624617374468	-9.62389140895335e-06
5.46875	15.8170463461986	-9.62389140895335e-06
6.25	15.2716309549504	-1.02132781923802e-05
6.25	16.3624617374468	-1.02132781923802e-05
5.46875	15.8170463461986	-1.02132781923802e-05
6.25	16.3624617374468	-1.15516064935344e-06
6.25	17.4532925199433	-1.15516064935344e-06
5.46875	16.9078771286951	-1.15516064935344e-06
4.6875	16.3624617374468	-7.85437080667351e-06
6.25	16.3624617374468	-7.85437080667351e-06
5.46875	16.9078771286951	-7.85437080667351e-06
4.6875	15.2716309549504	-6.63163691831639e-06
4.6875	16.3624617374468	-6.63163691831639e-06
3.90625	15.8170463461986	-6.63163691831639e-06
3.125	15.2716309549504	-1.00954285030922e-05
4.6875	15.2716309549504	-1.00954285030922e-05
3.90625	15.8170463461986	-1.00954285030922e-05
4.6875	15.2716309549504	-1.42508148312572e-05
6.25	15.2716309549504	-1.42508148312572e-05
5.46875	15.8170463461986	-1.42508148312572e-05
4.6875	16.3624617374468	-1.37467073939065e-05
4.6875	15.2716309549504	-1.37467073939065e-05
5.46875	15.8170463461986	-1.37467073939065e-05
9.375	11.999138607461	-3.91099282011018e-05
10.9375	11.999138607461	-3.91099282011018e-05
10.15625	12.5445539987092	-3.91099282011018e-05
9.375	13.0899693899575	-3.77151950381246e-05
9.375	11.999138607461	-3.77151950381246e-05
10.15625	12.5445539987092	-3.77151950381246e-05
9.375	11.999138607461	-3.62781360436967e-05
9.375	10.9083078249646	-3.62781360436967e-05
10.15625	11.4537232162128	-3.62781360436967e-05
10.9375	11.999138607461	-3.88114058479267e-05
9.375	11.999138607461	-3.88114058479267e-05
10.15625	11.4537232162128	-3.88114058479267e-05
10.9375	13.0899693899575	-4.39096826317683e-05
10.9375	11.999138607461	-4.39096826317683e-05
11.71875	12.5445539987092	-4.39096826317683e-05
12.5	13.0899693899575	-4.54709127211986e-05
10.9375	13.0899693899575	-4.54709127211986e-05
11.71875	12.5445539987092	-4.54709127211986e-05
10.9375	13.0899693899575	-3.90760008719162e-05
9.375	13.0899693899575	-3.90760008719162e-05
10.15625	12.5445539987092	-3.90760008719162e-05
10.9375	11.999138607461	-4.05150225199476e-05
10.9375	13.0899693899575	-4.05150225199476e-05
10.15625	12.5445539987092	-4.05150225199476e-05
7.8125	13.0899693899575	-3.16009744350912e-05
7.8125	11.999138607461	-3.16009744350912e-05
8.59375	12.5445539987092	-3.16009744350912e-05
9.375	13.0899693899575	-3.2812471640804e-05
7.8125	13.0899693899575	-3.2812471640804e-05
8.59375	12.5445539987092	-3.2812471640804e-05
7.8125	13.0899693899575	-2.66703028470895e-05
6.25	13.0899693899575	-2.66703028470895e-05
7.03125	12.5445539987092	-2.66703028470895e-05
7.8125	11.999138607461	-2.80118777099553e-05
7.8125	13.0899693899575	-2.80118777099553e-05
7.03125	12.5445539987092	-2.80118777099553e-05
9.375	11.999138607461	-3.2755611914888e-05
7.8125	11.999138607461	-3.2755611914888e-05
8.59375	11.4537232162128	-3.2755611914888e-05
9.375	10.9083078249646	-3.37177620259871e-05
9.375	11.999138607461	-3.37177620259871e-05
8.59375	11.4537232162128	-3.37177620259871e-05
9.375	11.999138607461	-3.42129624289581e-05
9.375	13.0899693899575	-3.42129624289581e-05
8.59375	12.5445539987092	-3.42129624289581e-05
7.8125	11.999138607461	-3.29656746362049e-05
9.375	11.999138607461	-3.29656746362049e-05
8.59375	12.5445539987092	-3.29656746362049e-05
10.9375	10.9083078249646	-3.81741526222945e-05
10.9375	9.8174770424681	-3.81741526222945e-05
11.71875	10.3628924337163	-3.81741526222945e-05
12.5	10.9083078249646	-4.16973516893139e-05
10.9375	10.9083078249646	-4.16973516893139e-05
11.71875	10.3628924337163	-4.16973516893139e-05
10.9375	10.9083078249646	-3.630364905409e-05
9.375	10.9083078249646	-3.630364905409e-05
10.15625	10.3628924337163	-3.630364905409e-05
10.9375	9.8174770424681	-3.65320548594438e-05
10.9375	10.9083078249646	-3.65320548594438e-05
10.15625	10.3628924337163	-3.65320548594438e-05
12.5	9.8174770424681	-3.67827530349391e-05
10.9375	9.8174770424681	-3.67827530349391e-05
11.71875	9.27206165121988	-3.67827530349391e-05
12.5	8.72664625997165	-3.60999299407925e-05
12.5	9.8174770424681	-3.60999299407925e-05
11.71875	9.27206165121988	-3.60999299407925e-05
12.5	9.8174770424681	-4.15594083976379e-05
12.5	10.9083078249646	-4.15594083976379e-05
11.71875	10.3628924337163	-4.15594083976379e-05
10.9375	9.8174770424681	-3.8075074697557e-05
12.5	9.8174770424681	-3.8075074697557e-05
11.71875	10.3628924337163	-3.8075074697557e-05
12.5	11.999138607461	-4.48909739113458e-05
10.9375	11.999138607461	-4.48909739113458e-05
11.71875	11.4537232162128	-4.48909739113458e-05
12.5	10.9083078249646	-4.54755694254138e-05
12.5	11.999138607461	-4.54755694254138e-05
11.71875	11.4537232162128	-4.54755694254138e-05
12.5	11.999138607461	-4.69200188732513e-05
12.5	13.0899693899575	-4.69200188732513e-05
11.71875	12.5445539987092	-4.69200188732513e-05
10.9375	11.999138607461	-4.53052154650348e-05
12.5	11.999138607461	-4.53052154650348e-05
11.71875	12.5445539987092	-4.53052154650348e-05
10.9375	10.9083078249646	-3.9608972875957e-05
10.9375	11.999138607461	-3.9608972875957e-05
10.15625	11.4537232162128	-3.9608972875957e-05
9.375	10.9083078249646	-3.70717785694481e-05
10.9375	10.9083078249646	-3.70717785694481e-05
10.15625	11.4537232162128	-3.70717785694481e-05
10.9375	10.9083078249646	-4.26539204596591e-05
12.5	10.9083078249646	-4.26539204596591e-05
11.71875	11.4537232162128	-4.26539204596591e-05
10.9375	11.999138607461	-4.20738344886811e-05
10.9375	10.9083078249646	-4.20738344886811e-05
11.71875	11.4537232162128	-4.20738344886811e-05
10.9375	15.2716309549504	-3.797954802966e-05
10.9375	14.1808001724539	-3.797954802966e-05
11.71875	14.7262155637022	-3.797954802966e-05
12.5	15.2716309549504	-3.50184245049753e-05
10.9375	15.2716309549504	-3.50184245049753e-05
11.71875	14.7262155637022	-3.50184245049753e-05
10.9375	15.2716309549504	-2.98008986309756e-05
9.375	15.2716309549504	-2.98008986309756e-05
10.15625	14.7262155637022	-2.98008986309756e-05
10.9375	14.1808001724539	-3.25088506237326e-05
10.9375	15.2716309549504	-3.25088506237326e-05
10.15625	14.7262155637022	-3.25088506237326e-05
12.5	14.1808001724539	-4.24989135092572e-05
10.9375	14.1808001724539	-4.24989135092572e-05
11.71875	13.6353847812057	-4.24989135092572e-05
12.5	13.0899693899575	-4.48885981628394e-05
12.5	14.1808001724539	-4.48885981628394e-05
11.71875	13.6353847812057	-4.48885981628394e-05
12.5	14.1808001724539	-3.8349424567023e-05
12.5	15.2716309549504	-3.8349424567023e-05
11.71875	14.7262155637022	-3.8349424567023e-05
10.9375	14.1808001724539	-4.11514685010975e-05
12.5	14.1808001724539	-4.11514685010975e-05
11.71875	14.7262155637022	-4.11514685010975e-05
12.5	16.3624617374468	-2.20961043703803e-05
10.9375	16.3624617374468	-2.20961043703803e-05
11.71875	15.8170463461986	-2.20961043703803e-05
12.5	15.2716309549504	-2.6276448758176e-05
12.5	16.3624617374468	-2.6276448758176e-05
11.71875	15.8170463461986	-2.6276448758176e-05
12.5	16.3624617374468	-7.73039432962949e-06
12.5	17.4532925199433	-7.73039432962949e-06
11.71875	16.9078771286951	-7.73039432962949e-06
10.9375	16.3624617374468	-1.80778488924541e-05
12.5	16.3624617374468	-1.80778488924541e-05
11.71875	16.9078771286951	-1.80778488924541e-05
10.9375	15.2716309549504	-2.19251897573547e-05
10.9375	16.3624617374468	-2.19251897573547e-05
10.15625	15.8170463461986	-2.19251897573547e-05
9.375	15.2716309549504	-2.75837431299527e-05
10.9375	15.2716309549504	-2.75837431299527e-05
10.15625	15.8170463461986	-2.75837431299527e-05
10.9375	15.2716309549504	-3.24452043642623e-05
12.5	15.2716309549504	-3.24452043642623e-05
11.71875	15.8170463461986	-3.24452043642623e-05
10.9375	16.3624617374468	-2.84813734926259e-05
10.9375	15.2716309549504	-2.84813734926259e-05
11.71875	15.8170463461986	-2.84813734926259e-05
9.375	14.1808001724539	-3.037480412478e-05
7.8125	14.1808001724539	-3.037480412478e-05
8.59375	13.6353847812057	-3.037480412478e-05
9.375	13.0899693899575	-3.21790585793651e-05
9.375	14.1808001724539	-3.21790585793651e-05
8.59375	13.6353847812057	-3.21790585793651e-05
9.375	14.1808001724539	-2.69388991262955e-05
9.375	15.2716309549504	-2.69388991262955e-05
8.59375	14.7262155637022	-2.69388991262955e-05
7.8125	14.1808001724539	-2.9349919914645e-05
9.375	14.1808001724539	-2.9349919914645e-05
8.59375	14.7262155637022	-2.9349919914645e-05
7.8125	13.0899693899575	-2.6114435993985e-05
7.8125	14.1808001724539	-2.6114435993985e-05
7.03125	13.6353847812057	-2.6114435993985e-05
6.25	13.0899693899575	-2.63765190121086e-05
7.8125	13.0899693899575	-2.63765190121086e-05
7.03125	13.6353847812057	-2.63765190121086e-05
7.8125	13.0899693899575	-3.24800242361232e-05
9.375	13.0899693899575	-3.24800242361232e-05
8.59375	13.6353847812057	-3.24800242361232e-05
7.8125	14.1808001724539	-3.07460460860986e-05
7.8125	13.0899693899575	-3.07460460860986e-05
8.59375	13.6353847812057	-3.07460460860986e-05
10.9375	13.0899693899575	-3.84295085572153e-05
10.9375	14.1808001724539	-3.84295085572153e-05
10.15625	13.6353847812057	-3.84295085572153e-05
9.375	13.0899693899575	-3.87226983248324e-05
10.9375	13.0899693899575	-3.87226983248324e-05
10.15625	13.6353847812057	-3.87226983248324e-05
10.9375	13.0899693899575	-4.51196476886254e-05
12.5	13.0899693899575	-4.51196476886254e-05
11.71875	13.6353847812057	-4.51196476886254e-05
10.9375	14.1808001724539	-4.28358166800281e-05
10.9375	13.0899693899575	-4.28358166800281e-05
11.71875	13.6353847812057	-4.28358166800281e-05
9.375	14.1808001724539	-3.51371541407379e-05
10.9375	14.1808001724539	-3.51371541407379e-05
10.15625	14.7262155637022	-3.51371541407379e-05
9.375	15.2716309549504	-3.25596903131367e-05
9.375	14.1808001724539	-3.25596903131367e-05
10.15625	14.7262155637022	-3.25596903131367e-05
9.375	14.1808001724539	-3.67097586637003e-05
9.375	13.0899693899575	-3.67097586637003e-05
10.15625	13.6353847812057	-3.67097586637003e-05
10.9375	14.1808001724539	-3.63295339341573e-05
9.375	14.1808001724539	-3.63295339341573e-05
10.15625	13.6353847812057	-3.63295339341573e-05
4.6875	10.9083078249646	-1.72394455810973e-05
4.6875	9.8174770424681	-1.72394455810973e-05
5.46875	10.3628924337163	-1.72394455810973e-05
6.25	10.9083078249646	-1.96859488751212e-05
4.6875	10.9083078249646	-1.96859488751212e-05
5.46875	10.3628924337163	-1.96859488751212e-05
4.6875	10.9083078249646	-1.4076402952212e-05
3.125	10.9083078249646	-1.4076402952212e-05
3.90625	10.3628924337163	-1.4076402952212e-05
4.6875	9.8174770424681	-1.53460412035379e-05
4.6875	10.9083078249646	-1.53460412035379e-05
3.90625	10.3628924337163	-1.53460412035379e-05
6.25	9.8174770424681	-1.77986155968901e-05
4.6875	9.8174770424681	-1.77986155968901e-05
5.46875	9.27206165121988	-1.77986155968901e-05
6.25	8.72664625997165	-1.86702270585161e-05
6.25	9.8174770424681	-1.86702270585161e-05
5.46875	9.27206165121988	-1.86702270585161e-05
6.25	9.8174770424681	-2.07405117501337e-05
6.25	10.9083078249646	-2.07405117501337e-05
5.46875	10.3628924337163	-2.07405117501337e-05
4.6875	9.8174770424681	-1.83101640102778e-05
6.25	9.8174770424681	-1.83101640102778e-05
5.46875	10.3628924337163	-1.83101640102778e-05
6.25	11.999138607461	-2.07468253230582e-05
4.6875	11.999138607461	-2.07468253230582e-05
5.46875	11.4537232162128	-2.07468253230582e-05
6.25	10.9083078249646	-2.1947450132656e-05
6.25	11.999138607461	-2.1947450132656e-05
5.46875	11.4537232162128	-2.1947450132656e-05
6.25	11.999138607461	-2.19052593001708e-05
6.25	13.0899693899575	-2.19052593001708e-05
5.46875	12.5445539987092	-2.19052593001708e-05
4.6875	11.999138607461	-2.08412713371978e-05
6.25	11.999138607461	-2.08412713371978e-05
5.46875	12.5445539987092	-2.08412713371978e-05
4.6875	10.9083078249646	-1.60864576459459e-05
4.6875	11.999138607461	-1.60864576459459e-05
3.90625	11.4537232162128	-1.60864576459459e-05
3.125	10.9083078249646	-1.43122725956276e-05
4.6875	10.9083078249646	-1.43122725956276e-05
3.90625	11.4537232162128	-1.43122725956276e-05
4.6875	10.9083078249646	-2.00299130088199e-05
6.25	10.9083078249646	-2.00299130088199e-05
5.46875	11.4537232162128	-2.00299130088199e-05
4.6875	11.999138607461	-1.88308032552168e-05
4.6875	10.9083078249646	-1.88308032552168e-05
5.46875	11.4537232162128	-1.88308032552168e-05
3.125	9.8174770424681	-7.68250774856273e-06
1.5625	9.8174770424681	-7.68250774856273e-06
2.34375	9.27206165121988	-7.68250774856273e-06
3.125	8.72664625997165	-9.12905757127658e-06
3.125	9.8174770424681	-9.12905757127658e-06
2.34375	9.27206165121988	-9.12905757127658e-06
3.125	9.8174770424681	-9.92002041695263e-06
3.125	10.9083078249646	-9.92002041695263e-06
2.34375	10.3628924337163	-9.92002041695263e-06
1.5625	9.8174770424681	-7.8925169807521e-06
3.125	9.8174770424681	-7.8925169807521e-06
2.34375	10.3628924337163	-7.8925169807521e-06
1.5625	8.72664625997165	-4.27052527952583e-06
1.5625	9.8174770424681	-4.27052527952583e-06
0.78125	9.27206165121988	-4.27052527952583e-06
0	8.72664625997165	-2.32009261572797e-06
1.5625	8.72664625997165	-2.32009261572797e-06
0.78125	9.27206165121988	-2.32009261572797e-06
1.5625	8.72664625997165	-6.94356783081546e-06
3.125	8.72664625997165	-6.94356783081546e-06
2.34375	9.27206165121988	-6.94356783081546e-06
1.5625	9.8174770424681	-5.4839453693043e-06
1.5625	8.72664625997165	-5.4839453693043e-06
2.34375	9.27206165121988	-5.4839453693043e-06
4.6875	8.72664625997165	-1.39386700713291e-05
4.6875	9.8174770424681	-1.39386700713291e-05
3.90625	9.27206165121988	-1.39386700713291e-05
3.125	8.72664625997165	-1.15188069942118e-05
4.6875	8.72664625997165	-1.15188069942118e-05
3.90625	9.27206165121988	-1.15188069942118e-05
4.6875	8.72664625997165	-1.60110808061792e-05
6.25	8.72664625997165	-1.60110808061792e-05
5.46875	9.27206165121988	-1.60110808061792e-05
4.6875	9.8174770424681	-1.51083469933841e-05
4.6875	8.72664625997165	-1.51083469933841e-05
5.46875	9.27206165121988	-1.51083469933841e-05
3.125	9.8174770424681	-1.31240792615945e-05
4.6875	9.8174770424681	-1.31240792615945e-05
3.90625	10.3628924337163	-1.31240792615945e-05
3.125	10.9083078249646	-1.18429941046716e-05
3.125	9.8174770424681	-1.18429941046716e-05
3.90625	10.3628924337163	-1.18429941046716e-05
3.125	9.8174770424681	-1.03260891300824e-05
3.125	8.72664625997165	-1.03260891300824e-05
3.90625	9.27206165121988	-1.03260891300824e-05
4.6875	9.8174770424681	-1.27679115389582e-05
3.125	9.8174770424681	-1.27679115389582e-05
3.90625	9.27206165121988	-1.27679115389582e-05
9.375	9.8174770424681	-2.75878416525679e-05
7.8125	9.8174770424681	-2.75878416525679e-05
8.59375	9.27206165121988	-2.75878416525679e-05
9.375	8.72664625997165	-2.77678129827424e-05
9.375	9.8174770424681	-2.77678129827424e-05
8.59375	9.27206165121988	-2.77678129827424e-05
9.375	9.8174770424681	-3.13602528834794e-05
9.375	10.9083078249646	-3.13602528834794e-05
8.59375	10.3628924337163	-3.13602528834794e-05
7.8125	9.8174770424681	-2.84518086522175e-05
9.375	9.8174770424681	-2.84518086522175e-05
8.59375	10.3628924337163	-2.84518086522175e-05
7.8125	8.72664625997165	-2.32920603229644e-05
7.8125	9.8174770424681	-2.32920603229644e-05
7.03125	9.27206165121988	-2.32920603229644e-05
6.25	8.72664625997165	-2.0386282353445e-05
7.8125	8.72664625997165	-2.0386282353445e-05
7.03125	9.27206165121988	-2.0386282353445e-05
7.8125	8.72664625997165	-2.46044296862873e-05
9.375	8.72664625997165	-2.46044296862873e-05
8.59375	9.27206165121988	-2.46044296862873e-05
7.8125	9.8174770424681	-2.43735212458487e-05
7.8125	8.72664625997165	-2.43735212458487e-05
8.59375	9.27206165121988	-2.43735212458487e-05
10.9375	8.72664625997165	-3.20544499925643e-05
10.9375	9.8174770424681	-3.20544499925643e-05
10.15625	9.27206165121988	-3.20544499925643e-05
9.375	8.72664625997165	-2.8623683716343e-05
10.9375	8.72664625997165	-2.8623683716343e-05
10.15625	9.27206165121988	-2.8623683716343e-05
10.9375	8.72664625997165	-3.23918089943567e-05
12.5	8.72664625997165	-3.23918089943567e-05
11.71875	9.27206165121988	-3.23918089943567e-05
10.9375	9.8174770424681	-3.30002567537332e-05
10.9375	8.72664625997165	-3.30002567537332e-05
11.71875	9.27206165121988	-3.30002567537332e-05
9.375	9.8174770424681	-3.33478901449676e-05
10.9375	9.8174770424681	-3.33478901449676e-05
10.15625	10.3628924337163	-3.33478901449676e-05
9.375	10.9083078249646	-3.30873622312328e-05
9.375	9.8174770424681	-3.30873622312328e-05
10.15625	10.3628924337163	-3.30873622312328e-05
9.375	9.8174770424681	-2.87876815571154e-05
9.375	8.72664625997165	-2.87876815571154e-05
10.15625	9.27206165121988	-2.87876815571154e-05
10.9375	9.8174770424681	-3.2280496571952e-05
9.375	9.8174770424681	-3.2280496571952e-05
10.15625	9.27206165121988	-3.2280496571952e-05
7.8125	10.9083078249646	-2.78265019507493e-05
7.8125	11.999138607461	-2.78265019507493e-05
7.03125	11.4537232162128	-2.78265019507493e-05
6.25	10.9083078249646	-2.57373404453143e-05
7.8125	10.9083078249646	-2.57373404453143e-05
7.03125	11.4537232162128	-2.57373404453143e-05
7.8125	10.9083078249646	-3.14230731533569e-05
9.375	10.9083078249646	-3.14230731533569e-05
8.59375	11.4537232162128	-3.14230731533569e-05
7.8125	11.999138607461	-3.04640186965396e-05
7.8125	10.9083078249646	-3.04640186965396e-05
8.59375	11.4537232162128	-3.04640186965396e-05
6.25	11.999138607461	-2.68762664856639e-05
7.8125	11.999138607461	-2.68762664856639e-05
7.03125	12.5445539987092	-2.68762664856639e-05
6.25	13.0899693899575	-2.55627511323963e-05
6.25	11.999138607461	-2.55627511323963e-05
7.03125	12.5445539987092	-2.55627511323963e-05
6.25	11.999138607461	-2.4645778509175e-05
6.25	10.9083078249646	-2.4645778509175e-05
7.03125	11.4537232162128	-2.4645778509175e-05
7.8125	11.999138607461	-2.67326885157673e-05
6.25	11.999138607461	-2.67326885157673e-05
7.03125	11.4537232162128	-2.67326885157673e-05
6.25	9.8174770424681	-2.34276325776101e-05
7.8125	9.8174770424681	-2.34276325776101e-05
7.03125	10.3628924337163	-2.34276325776101e-05
6.25	10.9083078249646	-2.25919601139866e-05
6.25	9.8174770424681	-2.25919601139866e-05
7.03125	10.3628924337163	-2.25919601139866e-05
6.25	9.8174770424681	-1.98014645668794e-05
6.25	8.72664625997165	-1.98014645668794e-05
7.03125	9.27206165121988	-1.98014645668794e-05
7.8125	9.8174770424681	-2.2747957909575e-05
6.25	9.8174770424681	-2.2747957909575e-05
7.03125	9.27206165121988	-2.2747957909575e-05
7.8125	10.9083078249646	-2.7882375468572e-05
7.8125	9.8174770424681	-2.7882375468572e-05
8.59375	10.3628924337163	-2.7882375468572e-05
9.375	10.9083078249646	-3.08171198519129e-05
7.8125	10.9083078249646	-3.08171198519129e-05
8.59375	10.3628924337163	-3.08171198519129e-05
7.8125	10.9083078249646	-2.52713738040603e-05
6.25	10.9083078249646	-2.52713738040603e-05
7.03125	10.3628924337163	-2.52713738040603e-05
7.8125	9.8174770424681	-2.6085990447113e-05
7.8125	10.9083078249646	-2.6085990447113e-05
7.03125	10.3628924337163	-2.6085990447113e-05
3.125	14.1808001724539	-8.05065664515597e-06
1.5625	14.1808001724539	-8.05065664515597e-06
2.34375	13.6353847812057	-8.05065664515597e-06
3.125	13.0899693899575	-8.75379451813321e-06
3.125	14.1808001724539	-8.75379451813321e-06
2.34375	13.6353847812057	-8.75379451813321e-06
3.125	14.1808001724539	-6.56111285150964e-06
3.125	15.2716309549504	-6.56111285150964e-06
2.34375	14.7262155637022	-6.56111285150964e-06
1.5625	14.1808001724539	-7.76263432616974e-06
3.125	14.1808001724539	-7.76263432616974e-06
2.34375	14.7262155637022	-7.76263432616974e-06
1.5625	13.0899693899575	-3.14587534684584e-06
1.5625	14.1808001724539	-3.14587534684584e-06
0.78125	13.6353847812057	-3.14587534684584e-06
0	13.0899693899575	-2.88588315495393e-06
1.5625	13.0899693899575	-2.88588315495393e-06
0.78125	13.6353847812057	-2.88588315495393e-06
1.5625	13.0899693899575	-8.67080618377607e-06
3.125	13.0899693899575	-8.67080618377607e-06
2.34375	13.6353847812057	-8.67080618377607e-06
1.5625	14.1808001724539	-7.98468553554684e-06
1.5625	13.0899693899575	-7.98468553554684e-06
2.34375	13.6353847812057	-7.98468553554684e-06
4.6875	13.0899693899575	-1.44310602152292e-05
4.6875	14.1808001724539	-1.44310602152292e-05
3.90625	13.6353847812057	-1.44310602152292e-05
3.125	13.0899693899575	-1.44968047115855e-05
4.6875	13.0899693899575	-1.44968047115855e-05
3.90625	13.6353847812057	-1.44968047115855e-05
4.6875	13.0899693899575	-2.03897230559516e-05
6.25	13.0899693899575	-2.03897230559516e-05
5.46875	13.6353847812057	-2.03897230559516e-05
4.6875	14.1808001724539	-1.92026245060014e-05
4.6875	13.0899693899575	-1.92026245060014e-05
5.46875	13.6353847812057	-1.92026245060014e-05
3.125	14.1808001724539	-1.29947152986519e-05
4.6875	14.1808001724539	-1.29947152986519e-05
3.90625	14.7262155637022	-1.29947152986519e-05
3.125	15.2716309549504	-1.25261193464767e-05
3.125	14.1808001724539	-1.25261193464767e-05
3.90625	14.7262155637022	-1.25261193464767e-05
3.125	14.1808001724539	-1.35675824130496e-05
3.125	13.0899693899575	-1.35675824130496e-05
3.90625	13.6353847812057	-1.35675824130496e-05
4.6875	14.1808001724539	-1.34729612640405e-05
3.125	14.1808001724539	-1.34729612640405e-05
3.90625	13.6353847812057	-1.34729612640405e-05
1.5625	15.2716309549504	2.52333962092423e-07
1.5625	16.3624617374468	2.52333962092423e-07
0.78125	15.8170463461986	2.52333962092423e-07
0	15.2716309549504	-2.00253318393013e-06
1.5625	15.2716309549504	-2.00253318393013e-06
0.78125	15.8170463461986	-2.00253318393013e-06
1.5625	15.2716309549504	-6.02391012095232e-06
3.125	15.2716309549504	-6.02391012095232e-06
2.34375	15.8170463461986	-6.02391012095232e-06
1.5625	16.3624617374468	-6.96678810095084e-06
1.5625	15.2716309549504	-6.96678810095084e-06
2.34375	15.8170463461986	-6.96678810095084e-06
0	16.3624617374468	-1.10069120712686e-06
1.5625	16.3624617374468	-1.10069120712686e-06
0.78125	16.9078771286951	-1.10069120712686e-06
0	17.4532925199433	-4.24659639541598e-06
0	16.3624617374468	-4.24659639541598e-06
0.78125	16.9078771286951	-4.24659639541598e-06
0	16.3624617374468	-3.61598400165263e-06
0	15.2716309549504	-3.61598400165263e-06
0.78125	15.8170463461986	-3.61598400165263e-06
1.5625	16.3624617374468	-1.34949118042783e-06
0	16.3624617374468	-1.34949118042783e-06
0.78125	15.8170463461986	-1.34949118042783e-06
0	14.1808001724539	-2.58173043263695e-06
1.5625	14.1808001724539	-2.58173043263695e-06
0.78125	14.7262155637022	-2.58173043263695e-06
0	15.2716309549504	-3.00286202268596e-06
0	14.1808001724539	-3.00286202268596e-06
0.78125	14.7262155637022	-3.00286202268596e-06
0	14.1808001724539	-2.42354950096452e-06
0	13.0899693899575	-2.42354950096452e-06
0.78125	13.6353847812057	-2.42354950096452e-06
1.5625	14.1808001724539	-2.67792102537822e-06
0	14.1808001724539	-2.67792102537822e-06
0.78125	13.6353847812057	-2.67792102537822e-06
1.5625	15.2716309549504	-7.7523556069948e-06
1.5625	14.1808001724539	-7.7523556069948e-06
2.34375	14.7262155637022	-7.7523556069948e-06
3.125	15.2716309549504	-6.52524523446691e-06
1.5625	15.2716309549504	-6.52524523446691e-06
2.34375	14.7262155637022	-6.52524523446691e-06
1.5625	15.2716309549504	-2.16944426992106e-06
0	15.2716309549504	-2.16944426992106e-06
0.78125	14.7262155637022	-2.16944426992106e-06
1.5625	14.1808001724539	-1.75676998096202e-06
1.5625	15.2716309549504	-1.75676998096202e-06
0.78125	14.7262155637022	-1.75676998096202e-06
1.5625	10.9083078249646	-4.41558880021705e-06
1.5625	11.999138607461	-4.41558880021705e-06
0.78125	11.4537232162128	-4.41558880021705e-06
0	10.9083078249646	-2.86328677779527e-06
1.5625	10.9083078249646	-2.86328677779527e-06
0.78125	11.4537232162128	-2.86328677779527e-06
1.5625	10.9083078249646	-8.58868325895895e-06
3.125	10.9083078249646	-8.58868325895895e-06
2.34375	11.4537232162128	-8.58868325895895e-06
1.5625	11.999138607461	-7.21130912952455e-06
1.5625	10.9083078249646	-7.21130912952455e-06
2.34375	11.4537232162128	-7.21130912952455e-06
0	11.999138607461	-2.96305560934395e-06
1.5625	11.999138607461	-2.96305560934395e-06
0.78125	12.5445539987092	-2.96305560934395e-06
0	13.0899693899575	-1.88690808458657e-06
0	11.999138607461	-1.88690808458657e-06
0.78125	12.5445539987092	-1.88690808458657e-06
0	11.999138607461	-1.40102882993428e-06
0	10.9083078249646	-1.40102882993428e-06
0.78125	11.4537232162128	-1.40102882993428e-06
1.5625	11.999138607461	-2.95317881306983e-06
0	11.999138607461	-2.95317881306983e-06
0.78125	11.4537232162128	-2.95317881306983e-06
0	9.8174770424681	-2.63359128455487e-06
1.5625	9.8174770424681	-2.63359128455487e-06
0.78125	10.3628924337163	-2.63359128455487e-06
0	10.9083078249646	-9.73207716932812e-07
0	9.8174770424681	-9.73207716932812e-07
0.78125	10.3628924337163	-9.73207716932812e-07
0	9.8174770424681	-6.09439038691972e-07
0	8.72664625997165	-6.09439038691972e-07
0.78125	9.27206165121988	-6.09439038691972e-07
1.5625	9.8174770424681	-2.56421277581458e-06
0	9.8174770424681	-2.56421277581458e-06
0.78125	9.27206165121988	-2.56421277581458e-06
1.5625	10.9083078249646	-6.4167434951265e-06
1.5625	9.8174770424681	-6.4167434951265e-06
2.34375	10.3628924337163	-6.4167434951265e-06
3.125	10.9083078249646	-8.45108519818928e-06
1.5625	10.9083078249646	-8.45108519818928e-06
2.34375	10.3628924337163	-8.45108519818928e-06
1.5625	10.9083078249646	-2.81806464952965e-06
0	10.9083078249646	-2.81806464952965e-06
0.78125	10.3628924337163	-2.81806464952965e-06
1.5625	9.8174770424681	-4.47617325867879e-06
1.5625	10.9083078249646	-4.47617325867879e-06
0.78125	10.3628924337163	-4.47617325867879e-06
3.125	11.999138607461	-1.48514986627871e-05
4.6875	11.999138607461	-1.48514986627871e-05
3.90625	12.5445539987092	-1.48514986627871e-05
3.125	13.0899693899575	-1.36630365835811e-05
3.125	11.999138607461	-1.36630365835811e-05
3.90625	12.5445539987092	-1.36630365835811e-05
3.125	11.999138607461	-1.30198781498302e-05
3.125	10.9083078249646	-1.30198781498302e-05
3.90625	11.4537232162128	-1.30198781498302e-05
4.6875	11.999138607461	-1.47931320885654e-05
3.125	11.999138607461	-1.47931320885654e-05
3.90625	11.4537232162128	-1.47931320885654e-05
4.6875	13.0899693899575	-1.95883241867428e-05
4.6875	11.999138607461	-1.95883241867428e-05
5.46875	12.5445539987092	-1.95883241867428e-05
6.25	13.0899693899575	-2.06312890108992e-05
4.6875	13.0899693899575	-2.06312890108992e-05
5.46875	12.5445539987092	-2.06312890108992e-05
4.6875	13.0899693899575	-1.467613487885e-05
3.125	13.0899693899575	-1.467613487885e-05
3.90625	12.5445539987092	-1.467613487885e-05
4.6875	11.999138607461	-1.58791685200256e-05
4.6875	13.0899693899575	-1.58791685200256e-05
3.90625	12.5445539987092	-1.58791685200256e-05
1.5625	13.0899693899575	-7.76876190712544e-06
1.5625	11.999138607461	-7.76876190712544e-06
2.34375	12.5445539987092	-7.76876190712544e-06
3.125	13.0899693899575	-8.78107452875116e-06
1.5625	13.0899693899575	-8.78107452875116e-06
2.34375	12.5445539987092	-8.78107452875116e-06
1.5625	13.0899693899575	-2.92306987655174e-06
0	13.0899693899575	-2.92306987655174e-06
0.78125	12.5445539987092	-2.92306987655174e-06
1.5625	11.999138607461	-4.00204012218736e-06
1.5625	13.0899693899575	-4.00204012218736e-06
0.78125	12.5445539987092	-4.00204012218736e-06
3.125	11.999138607461	-8.86541677648117e-06
1.5625	11.999138607461	-8.86541677648117e-06
2.34375	11.4537232162128	-8.86541677648117e-06
3.125	10.9083078249646	-1.02432828111458e-05
3.125	11.999138607461	-1.02432828111458e-05
2.34375	11.4537232162128	-1.02432828111458e-05
3.125	11.999138607461	-9.9177258046155e-06
3.125	13.0899693899575	-9.9177258046155e-06
2.34375	12.5445539987092	-9.9177258046155e-06
1.5625	11.999138607461	-8.89685288919465e-06
3.125	11.999138607461	-8.89685288919465e-06
2.34375	12.5445539987092	-8.89685288919465e-06
3.125	5.45415391248228	-3.46152839552225e-06
1.5625	5.45415391248228	-3.46152839552225e-06
2.34375	4.90873852123405	-3.46152839552225e-06
3.125	4.36332312998582	-4.26992144880613e-06
3.125	5.45415391248228	-4.26992144880613e-06
2.34375	4.90873852123405	-4.26992144880613e-06
3.125	5.45415391248228	-5.50525325779057e-06
3.125	6.54498469497874	-5.50525325779057e-06
2.34375	5.99956930373051	-5.50525325779057e-06
1.5625	5.45415391248228	-3.70183298482887e-06
3.125	5.45415391248228	-3.70183298482887e-06
2.34375	5.99956930373051	-3.70183298482887e-06
1.5625	4.36332312998582	-2.23831293281582e-06
1.5625	5.45415391248228	-2.23831293281582e-06
0.78125	4.90873852123405	-2.23831293281582e-06
0	4.36332312998582	-9.24416253887922e-07
1.5625	4.36332312998582	-9.24416253887922e-07
0.78125	4.90873852123405	-9.24416253887922e-07
1.5625	4.36332312998582	-2.74774556629351e-06
3.125	4.36332312998582	-2.74774556629351e-06
2.34375	4.90873852123405	-2.74774556629351e-06
1.5625	5.45415391248228	-1.91781524338978e-06
1.5625	4.36332312998582	-1.91781524338978e-06
2.34375	4.90873852123405	-1.91781524338978e-06
4.6875	4.36332312998582	-6.20230120393642e-06
4.6875	5.45415391248228	-6.20230120393642e-06
3.90625	4.90873852123405	-6.20230120393642e-06
3.125	4.36332312998582	-4.4965315644556e-06
4.6875	4.36332312998582	-4.4965315644556e-06
3.90625	4.90873852123405	-4.4965315644556e-06
4.6875	4.36332312998582	-6.12204584996283e-06
6.25	4.36332312998582	-6.12204584996283e-06
5.46875	4.90873852123405	-6.12204584996283e-06
4.6875	5.45415391248228	-5.85544828629437e-06
4.6875	4.36332312998582	-5.85544828629437e-06
5.46875	4.90873852123405	-5.85544828629437e-06
3.125	5.45415391248228	-6.08121370772817e-06
4.6875	5.45415391248228	-6.08121370772817e-06
3.90625	5.99956930373051	-6.08121370772817e-06
3.125	6.54498469497874	-5.35353230181102e-06
3.125	5.45415391248228	-5.35353230181102e-06
3.90625	5.99956930373051	-5.35353230181102e-06
3.125	5.45415391248228	-3.93926800767739e-06
3.125	4.36332312998582	-3.93926800767739e-06
3.90625	4.90873852123405	-3.93926800767739e-06
4.6875	5.45415391248228	-5.68117841216099e-06
3.125	5.45415391248228	-5.68117841216099e-06
3.90625	4.90873852123405	-5.68117841216099e-06
1.5625	6.54498469497874	-3.37269525616238e-06
1.5625	7.63581547747519	-3.37269525616238e-06
0.78125	7.09040008622696	-3.37269525616238e-06
0	6.54498469497874	-1.59459655590767e-06
1.5625	6.54498469497874	-1.59459655590767e-06
0.78125	7.09040008622696	-1.59459655590767e-06
1.5625	6.54498469497874	-4.75781376917619e-06
3.125	6.54498469497874	-4.75781376917619e-06
2.34375	7.09040008622696	-4.75781376917619e-06
1.5625	7.63581547747519	-3.54494547271428e-06
1.5625	6.54498469497874	-3.54494547271428e-06
2.34375	7.09040008622696	-3.54494547271428e-06
0	7.63581547747519	-1.96210228475759e-06
1.5625	7.63581547747519	-1.96210228475759e-06
0.78125	8.18123086872342	-1.96210228475759e-06
0	8.72664625997165	-3.13897159407271e-07
0	7.63581547747519	-3.13897159407271e-07
0.78125	8.18123086872342	-3.13897159407271e-07
0	7.63581547747519	-8.84391983305608e-08
0	6.54498469497874	-8.84391983305608e-08
0.78125	7.09040008622696	-8.84391983305608e-08
1.5625	7.63581547747519	-1.8735069143459e-06
0	7.63581547747519	-1.8735069143459e-06
0.78125	7.09040008622696	-1.8735069143459e-06
0	5.45415391248228	-1.2426673150483e-06
1.5625	5.45415391248228	-1.2426673150483e-06
0.78125	5.99956930373051	-1.2426673150483e-06
0	6.54498469497874	6.77727886628261e-08
0	5.45415391248228	6.77727886628261e-08
0.78125	5.99956930373051	6.77727886628261e-08
0	5.45415391248228	1.58521190583071e-07
0	4.36332312998582	1.58521190583071e-07
0.78125	4.90873852123405	1.58521190583071e-07
1.5625	5.45415391248228	-1.16252946749341e-06
0	5.45415391248228	-1.16252946749341e-06
0.78125	4.90873852123405	-1.16252946749341e-06
1.5625	6.54498469497874	-2.67117661602688e-06
1.5625	5.45415391248228	-2.67117661602688e-06
2.34375	5.99956930373051	-2.67117661602688e-06
3.125	6.54498469497874	-4.49682508510277e-06
1.5625	6.54498469497874	-4.49682508510277e-06
2.34375	5.99956930373051	-4.49682508510277e-06
1.5625	6.54498469497874	-1.5077537496496e-06
0	6.54498469497874	-1.5077537496496e-06
0.78125	5.99956930373051	-1.5077537496496e-06
1.5625	5.45415391248228	-2.81081267879132e-06
1.5625	6.54498469497874	-2.81081267879132e-06
0.78125	5.99956930373051	-2.81081267879132e-06
1.5625	2.18166156499291	-1.16597156207453e-06
1.5625	3.27249234748937	-1.16597156207453e-06
0.78125	2.72707695624114	-1.16597156207453e-06
0	2.18166156499291	-4.10856898887817e-07
1.5625	2.18166156499291	-4.10856898887817e-07
0.78125	2.72707695624114	-4.10856898887817e-07
1.5625	2.18166156499291	-1.21662534219415e-06
3.125	2.18166156499291	-1.21662534219415e-06
2.34375	2.72707695624114	-1.21662534219415e-06
1.5625	3.27249234748937	-8.16897182852767e-07
1.5625	2.18166156499291	-8.16897182852767e-07
2.34375	2.72707695624114	-8.16897182852767e-07
0	3.27249234748937	-6.47156337910101e-07
1.5625	3.27249234748937	-6.47156337910101e-07
0.78125	3.8179077387376	-6.47156337910101e-07
0	4.36332312998582	1.90574914630923e-07
0	3.27249234748937	1.90574914630923e-07
0.78125	3.8179077387376	1.90574914630923e-07
0	3.27249234748937	1.73542615447437e-07
0	2.18166156499291	1.73542615447437e-07
0.78125	2.72707695624114	1.73542615447437e-07
1.5625	3.27249234748937	-5.86509252773535e-07
0	3.27249234748937	-5.86509252773535e-07
0.78125	2.72707695624114	-5.86509252773535e-07
0	1.09083078249646	-2.06935709219903e-07
1.5625	1.09083078249646	-2.06935709219903e-07
0.78125	1.63624617374468	-2.06935709219903e-07
0	2.18166156499291	1.19498186273775e-07
0	1.09083078249646	1.19498186273775e-07
0.78125	1.63624617374468	1.19498186273775e-07
0	1.09083078249646	4.24368576460463e-08
0	0	4.24368576460463e-08
0.78125	0.545415391248228	4.24368576460463e-08
1.5625	1.09083078249646	-1.6090555983427e-07
0	1.09083078249646	-1.6090555983427e-07
0.78125	0.545415391248228	-1.6090555983427e-07
1.5625	2.18166156499291	-4.42022573093344e-07
1.5625	1.09083078249646	-4.42022573093344e-07
2.34375	1.63624617374468	-4.42022573093344e-07
3.125	2.18166156499291	-1.06243627249562e-06
1.5625	2.18166156499291	-1.06243627249562e-06
2.34375	1.63624617374468	-1.06243627249562e-06
1.5625	2.18166156499291	-3.58929504919292e-07
0	2.18166156499291	-3.58929504919292e-07
0.78125	1.63624617374468	-3.58929504919292e-07
1.5625	1.09083078249646	-6.82222946387334e-07
1.5625	2.18166156499291	-6.82222946387334e-07
0.78125	1.63624617374468	-6.82222946387334e-07
3.125	3.27249234748937	-3.12958430988306e-06
4.6875	3.27249234748937	-3.12958430988306e-06
3.90625	3.8179077387376	-3.12958430988306e-06
3.125	4.36332312998582	-2.74452136736935e-06
3.125	3.27249234748937	-2.74452136736935e-06
3.90625	3.8179077387376	-2.74452136736935e-06
3.125	3.27249234748937	-1.76957885801298e-06
3.125	2.18166156499291	-1.76957885801298e-06
3.90625	2.72707695624114	-1.76957885801298e-06
4.6875	3.27249234748937	-2.83230390077374e-06
3.125	3.27249234748937	-2.83230390077374e-06
3.90625	2.72707695624114	-2.83230390077374e-06
4.6875	4.36332312998582	-4.09517431427997e-06
4.6875	3.27249234748937	-4.09517431427997e-06
5.46875	3.8179077387376	-4.09517431427997e-06
6.25	4.36332312998582	-5.63708873821728e-06
4.6875	4.36332312998582	-5.63708873821728e-06
5.46875	3.8179077387376	-5.63708873821728e-06
4.6875	4.36332312998582	-4.14656044657299e-06
3.125	4.36332312998582	-4.14656044657299e-06
3.90625	3.8179077387376	-4.14656044657299e-06
4.6875	3.27249234748937	-4.49975261755992e-06
4.6875	4.36332312998582	-4.49975261755992e-06
3.90625	3.8179077387376	-4.49975261755992e-06
1.5625	4.36332312998582	-1.30123138897586e-06
1.5625	3.27249234748937	-1.30123138897586e-06
2.34375	3.8179077387376	-1.30123138897586e-06
3.125	4.36332312998582	-2.53635785227239e-06
1.5625	4.36332312998582	-2.53635785227239e-06
2.34375	3.8179077387376	-2.53635785227239e-06
1.5625	4.36332312998582	-8.53714121820959e-07
0	4.36332312998582	-8.53714121820959e-07
0.78125	3.8179077387376	-8.53714121820959e-07
1.5625	3.27249234748937	-1.68513118696067e-06
1.5625	4.36332312998582	-1.68513118696067e-06
0.78125	3.8179077387376	-1.68513118696067e-06
3.125	3.27249234748937	-1.73956687239679e-06
1.5625	3.27249234748937	-1.73956687239679e-06
2.34375	2.72707695624114	-1.73956687239679e-06
3.125	2.18166156499291	-2.12443906544386e-06
3.125	3.27249234748937	-2.12443906544386e-06
2.34375	2.72707695624114	-2.12443906544386e-06
3.125	3.27249234748937	-3.13644924113375e-06
3.125	4.36332312998582	-3.13644924113375e-06
2.34375	3.8179077387376	-3.13644924113375e-06
1.5625	3.27249234748937	-1.9203272073363e-06
3.125	3.27249234748937	-1.9203272073363e-06
2.34375	3.8179077387376	-1.9203272073363e-06
7.8125	6.54498469497874	-1.6293071385214e-05
7.8125	7.63581547747519	-1.6293071385214e-05
7.03125	7.09040008622696	-1.6293071385214e-05
6.25	6.54498469497874	-1.35900818093188e-05
7.8125	6.54498469497874	-1.35900818093188e-05
7.03125	7.09040008622696	-1.35900818093188e-05
7.8125	6.54498469497874	-1.61498747987352e-05
9.375	6.54498469497874	-1.61498747987352e-05
8.59375	7.09040008622696	-1.61498747987352e-05
7.8125	7.63581547747519	-1.63604340048649e-05
7.8125	6.54498469497874	-1.63604340048649e-05
8.59375	7.09040008622696	-1.63604340048649e-05
6.25	7.63581547747519	-1.69994947026906e-05
7.8125	7.63581547747519	-1.69994947026906e-05
7.03125	8.18123086872342	-1.69994947026906e-05
6.25	8.72664625997165	-1.66362755833128e-05
6.25	7.63581547747519	-1.66362755833128e-05
7.03125	8.18123086872342	-1.66362755833128e-05
6.25	7.63581547747519	-1.3403746369921e-05
6.25	6.54498469497874	-1.3403746369921e-05
7.03125	7.09040008622696	-1.3403746369921e-05
7.8125	7.63581547747519	-1.61719667505241e-05
6.25	7.63581547747519	-1.61719667505241e-05
7.03125	7.09040008622696	-1.61719667505241e-05
6.25	5.45415391248228	-1.03985165909994e-05
7.8125	5.45415391248228	-1.03985165909994e-05
7.03125	5.99956930373051	-1.03985165909994e-05
6.25	6.54498469497874	-1.03435056494771e-05
6.25	5.45415391248228	-1.03435056494771e-05
7.03125	5.99956930373051	-1.03435056494771e-05
6.25	5.45415391248228	-7.61875108241881e-06
6.25	4.36332312998582	-7.61875108241881e-06
7.03125	4.90873852123405	-7.61875108241881e-06
7.8125	5.45415391248228	-9.68214104904936e-06
6.25	5.45415391248228	-9.68214104904936e-06
7.03125	4.90873852123405	-9.68214104904936e-06
7.8125	6.54498469497874	-1.25532693277269e-05
7.8125	5.45415391248228	-1.25532693277269e-05
8.59375	5.99956930373051	-1.25532693277269e-05
9.375	6.54498469497874	-1.51727972490164e-05
7.8125	6.54498469497874	-1.51727972490164e-05
8.59375	5.99956930373051	-1.51727972490164e-05
7.8125	6.54498469497874	-1.27956743733226e-05
6.25	6.54498469497874	-1.27956743733226e-05
7.03125	5.99956930373051	-1.27956743733226e-05
7.8125	5.45415391248228	-1.27818473421817e-05
7.8125	6.54498469497874	-1.27818473421817e-05
7.03125	5.99956930373051	-1.27818473421817e-05
9.375	7.63581547747519	-2.34925561417815e-05
10.9375	7.63581547747519	-2.34925561417815e-05
10.15625	8.18123086872342	-2.34925561417815e-05
9.375	8.72664625997165	-2.39556347296882e-05
9.375	7.63581547747519	-2.39556347296882e-05
10.15625	8.18123086872342	-2.39556347296882e-05
9.375	7.63581547747519	-1.90740133870975e-05
9.375	6.54498469497874	-1.90740133870975e-05
10.15625	7.09040008622696	-1.90740133870975e-05
10.9375	7.63581547747519	-2.22560125446366e-05
9.375	7.63581547747519	-2.22560125446366e-05
10.15625	7.09040008622696	-2.22560125446366e-05
10.9375	8.72664625997165	-2.72493610923798e-05
10.9375	7.63581547747519	-2.72493610923798e-05
11.71875	8.18123086872342	-2.72493610923798e-05
12.5	8.72664625997165	-3.09452461870425e-05
10.9375	8.72664625997165	-3.09452461870425e-05
11.71875	8.18123086872342	-3.09452461870425e-05
10.9375	8.72664625997165	-2.74084865550292e-05
9.375	8.72664625997165	-2.74084865550292e-05
10.15625	8.18123086872342	-2.74084865550292e-05
10.9375	7.63581547747519	-2.68610347750937e-05
10.9375	8.72664625997165	-2.68610347750937e-05
10.15625	8.18123086872342	-2.68610347750937e-05
7.8125	8.72664625997165	-2.04019762793758e-05
7.8125	7.63581547747519	-2.04019762793758e-05
8.59375	8.18123086872342	-2.04019762793758e-05
9.375	8.72664625997165	-2.36061861974112e-05
7.8125	8.72664625997165	-2.36061861974112e-05
8.59375	8.18123086872342	-2.36061861974112e-05
7.8125	8.72664625997165	-1.95909566912781e-05
6.25	8.72664625997165	-1.95909566912781e-05
7.03125	8.18123086872342	-1.95909566912781e-05
7.8125	7.63581547747519	-1.98984726890265e-05
7.8125	8.72664625997165	-1.98984726890265e-05
7.03125	8.18123086872342	-1.98984726890265e-05
9.375	7.63581547747519	-1.9342590564329e-05
7.8125	7.63581547747519	-1.9342590564329e-05
8.59375	7.09040008622696	-1.9342590564329e-05
9.375	6.54498469497874	-1.9050800425315e-05
9.375	7.63581547747519	-1.9050800425315e-05
8.59375	7.09040008622696	-1.9050800425315e-05
9.375	7.63581547747519	-2.35053739867481e-05
9.375	8.72664625997165	-2.35053739867481e-05
8.59375	8.18123086872342	-2.35053739867481e-05
7.8125	7.63581547747519	-2.03707205404885e-05
9.375	7.63581547747519	-2.03707205404885e-05
8.59375	8.18123086872342	-2.03707205404885e-05
3.125	7.63581547747519	-9.70127756257331e-06
4.6875	7.63581547747519	-9.70127756257331e-06
3.90625	8.18123086872342	-9.70127756257331e-06
3.125	8.72664625997165	-8.64477311954312e-06
3.125	7.63581547747519	-8.64477311954312e-06
3.90625	8.18123086872342	-8.64477311954312e-06
3.125	7.63581547747519	-6.94839742103713e-06
3.125	6.54498469497874	-6.94839742103713e-06
3.90625	7.09040008622696	-6.94839742103713e-06
4.6875	7.63581547747519	-9.25306487178212e-06
3.125	7.63581547747519	-9.25306487178212e-06
3.90625	7.09040008622696	-9.25306487178212e-06
4.6875	8.72664625997165	-1.27031946822013e-05
4.6875	7.63581547747519	-1.27031946822013e-05
5.46875	8.18123086872342	-1.27031946822013e-05
6.25	8.72664625997165	-1.54062525623968e-05
4.6875	8.72664625997165	-1.54062525623968e-05
5.46875	8.18123086872342	-1.54062525623968e-05
4.6875	8.72664625997165	-1.10942950185873e-05
3.125	8.72664625997165	-1.10942950185873e-05
3.90625	8.18123086872342	-1.10942950185873e-05
4.6875	7.63581547747519	-1.21207504471256e-05
4.6875	8.72664625997165	-1.21207504471256e-05
3.90625	8.18123086872342	-1.21207504471256e-05
1.5625	8.72664625997165	-4.50169880389094e-06
1.5625	7.63581547747519	-4.50169880389094e-06
2.34375	8.18123086872342	-4.50169880389094e-06
3.125	8.72664625997165	-6.69191417898448e-06
1.5625	8.72664625997165	-6.69191417898448e-06
2.34375	8.18123086872342	-6.69191417898448e-06
1.5625	8.72664625997165	-2.23671284694869e-06
0	8.72664625997165	-2.23671284694869e-06
0.78125	8.18123086872342	-2.23671284694869e-06
1.5625	7.63581547747519	-3.87898233908616e-06
1.5625	8.72664625997165	-3.87898233908616e-06
0.78125	8.18123086872342	-3.87898233908616e-06
3.125	7.63581547747519	-5.59803398390256e-06
1.5625	7.63581547747519	-5.59803398390256e-06
2.34375	7.09040008622696	-5.59803398390256e-06
3.125	6.54498469497874	-6.78991104768695e-06
3.125	7.63581547747519	-6.78991104768695e-06
2.34375	7.09040008622696	-6.78991104768695e-06
3.125	7.63581547747519	-8.0372271968346e-06
3.125	8.72664625997165	-8.0372271968346e-06
2.34375	8.18123086872342	-8.0372271968346e-06
1.5625	7.63581547747519	-5.86489266949194e-06
3.125	7.63581547747519	-5.86489266949194e-06
2.34375	8.18123086872342	-5.86489266949194e-06
4.6875	6.54498469497874	-7.92775300030109e-06
4.6875	5.45415391248228	-7.92775300030109e-06
5.46875	5.99956930373051	-7.92775300030109e-06
6.25	6.54498469497874	-1.01912045469458e-05
4.6875	6.54498469497874	-1.01912045469458e-05
5.46875	5.99956930373051	-1.01912045469458e-05
4.6875	6.54498469497874	-7.40865097110544e-06
3.125	6.54498469497874	-7.40865097110544e-06
3.90625	5.99956930373051	-7.40865097110544e-06
4.6875	5.45415391248228	-8.0990089894346e-06
4.6875	6.54498469497874	-8.0990089894346e-06
3.90625	5.99956930373051	-8.0990089894346e-06
6.25	5.45415391248228	-7.77123236514823e-06
4.6875	5.45415391248228	-7.77123236514823e-06
5.46875	4.90873852123405	-7.77123236514823e-06
6.25	4.36332312998582	-7.98674350702559e-06
6.25	5.45415391248228	-7.98674350702559e-06
5.46875	4.90873852123405	-7.98674350702559e-06
6.25	5.45415391248228	-1.05408165992305e-05
6.25	6.54498469497874	-1.05408165992305e-05
5.46875	5.99956930373051	-1.05408165992305e-05
4.6875	5.45415391248228	-8.33018307367322e-06
6.25	5.45415391248228	-8.33018307367322e-06
5.46875	5.99956930373051	-8.33018307367322e-06
6.25	7.63581547747519	-1.27935620481778e-05
4.6875	7.63581547747519	-1.27935620481778e-05
5.46875	7.09040008622696	-1.27935620481778e-05
6.25	6.54498469497874	-1.32984384685512e-05
6.25	7.63581547747519	-1.32984384685512e-05
5.46875	7.09040008622696	-1.32984384685512e-05
6.25	7.63581547747519	-1.60886080359231e-05
6.25	8.72664625997165	-1.60886080359231e-05
5.46875	8.18123086872342	-1.60886080359231e-05
4.6875	7.63581547747519	-1.3428149120699e-05
6.25	7.63581547747519	-1.3428149120699e-05
5.46875	8.18123086872342	-1.3428149120699e-05
4.6875	6.54498469497874	-1.01145874848507e-05
4.6875	7.63581547747519	-1.01145874848507e-05
3.90625	7.09040008622696	-1.01145874848507e-05
3.125	6.54498469497874	-7.84518645525821e-06
4.6875	6.54498469497874	-7.84518645525821e-06
3.90625	7.09040008622696	-7.84518645525821e-06
4.6875	6.54498469497874	-1.0805390602706e-05
6.25	6.54498469497874	-1.0805390602706e-05
5.46875	7.09040008622696	-1.0805390602706e-05
4.6875	7.63581547747519	-1.02505549550944e-05
4.6875	6.54498469497874	-1.02505549550944e-05
5.46875	7.09040008622696	-1.02505549550944e-05


==> data/ScoLoN12nE256.dat <==
9.375	4.36332312998582	-7.82147247586965e-06
9.375	2.18166156499291	-7.82147247586965e-06
10.9375	3.27249234748937	-7.82147247586965e-06
12.5	4.36332312998582	-1.15492617560177e-05
9.375	4.36332312998582	-1.15492617560177e-05
10.9375	3.27249234748937	-1.15492617560177e-05
9.375	4.36332312998582	-9.11414854647378e-06
6.25	4.36332312998582	-9.11414854647378e-06
7.8125	3.27249234748937	-9.11414854647378e-06
9.375	2.18166156499291	-8.30346970818617e-06
9.375	4.36332312998582	-8.30346970818617e-06
7.8125	3.27249234748937	-8.30346970818617e-06
12.5	2.18166156499291	-4.80426601107261e-06
9.375	2.18166156499291	-4.80426601107261e-06
10.9375	1.09083078249646	-4.80426601107261e-06
12.5	0	-2.95761877457876e-06
12.5	2.18166156499291	-2.95761877457876e-06
10.9375	1.09083078249646	-2.95761877457876e-06
12.5	2.18166156499291	-9.7066640610462e-06
12.5	4.36332312998582	-9.7066640610462e-06
10.9375	3.27249234748937	-9.7066640610462e-06
9.375	2.18166156499291	-6.22363749225094e-06
12.5	2.18166156499291	-6.22363749225094e-06
10.9375	3.27249234748937	-6.22363749225094e-06
12.5	6.54498469497874	-2.03490763248439e-05
9.375	6.54498469497874	-2.03490763248439e-05
10.9375	5.45415391248228	-2.03490763248439e-05
12.5	4.36332312998582	-1.8503078143875e-05
12.5	6.54498469497874	-1.8503078143875e-05
10.9375	5.45415391248228	-1.8503078143875e-05
12.5	6.54498469497874	-2.90558925381503e-05
12.5	8.72664625997165	-2.90558925381503e-05
10.9375	7.63581547747519	-2.90558925381503e-05
9.375	6.54498469497874	-2.26632162850971e-05
12.5	6.54498469497874	-2.26632162850971e-05
10.9375	7.63581547747519	-2.26632162850971e-05
9.375	4.36332312998582	-1.51561049078481e-05
9.375	6.54498469497874	-1.51561049078481e-05
7.8125	5.45415391248228	-1.51561049078481e-05
6.25	4.36332312998582	-1.05122111764786e-05
9.375	4.36332312998582	-1.05122111764786e-05
7.8125	5.45415391248228	-1.05122111764786e-05
9.375	4.36332312998582	-1.34294260165689e-05
12.5	4.36332312998582	-1.34294260165689e-05
10.9375	5.45415391248228	-1.34294260165689e-05
9.375	6.54498469497874	-1.49522330867493e-05
9.375	4.36332312998582	-1.49522330867493e-05
10.9375	5.45415391248228	-1.49522330867493e-05
6.25	2.18166156499291	-2.53724974317139e-06
3.125	2.18166156499291	-2.53724974317139e-06
4.6875	1.09083078249646	-2.53724974317139e-06
6.25	0	-1.93965922561359e-06
6.25	2.18166156499291	-1.93965922561359e-06
4.6875	1.09083078249646	-1.93965922561359e-06
6.25	2.18166156499291	-6.0615136721549e-06
6.25	4.36332312998582	-6.0615136721549e-06
4.6875	3.27249234748937	-6.0615136721549e-06
3.125	2.18166156499291	-3.25080657603295e-06
6.25	2.18166156499291	-3.25080657603295e-06
4.6875	3.27249234748937	-3.25080657603295e-06
3.125	0	-1.06363934605022e-06
3.125	2.18166156499291	-1.06363934605022e-06
1.5625	1.09083078249646	-1.06363934605022e-06
0	0	-1.12719665339888e-07
3.125	0	-1.12719665339888e-07
1.5625	1.09083078249646	-1.12719665339888e-07
3.125	0	-3.25339445069781e-07
6.25	0	-3.25339445069781e-07
4.6875	1.09083078249646	-3.25339445069781e-07
3.125	2.18166156499291	-8.86496519214038e-07
3.125	0	-8.86496519214038e-07
4.6875	1.09083078249646	-8.86496519214038e-07
9.375	0	-2.59466163439235e-06
9.375	2.18166156499291	-2.59466163439235e-06
7.8125	1.09083078249646	-2.59466163439235e-06
6.25	0	-5.00667768851311e-07
9.375	0	-5.00667768851311e-07
7.8125	1.09083078249646	-5.00667768851311e-07
9.375	0	-6.14907685809435e-07
12.5	0	-6.14907685809435e-07
10.9375	1.09083078249646	-6.14907685809435e-07
9.375	2.18166156499291	-2.37102871691594e-06
9.375	0	-2.37102871691594e-06
10.9375	1.09083078249646	-2.37102871691594e-06
6.25	2.18166156499291	-5.01876255135733e-06
9.375	2.18166156499291	-5.01876255135733e-06
7.8125	3.27249234748937	-5.01876255135733e-06
6.25	4.36332312998582	-5.6610668983147e-06
6.25	2.18166156499291	-5.6610668983147e-06
7.8125	3.27249234748937	-5.6610668983147e-06
6.25	2.18166156499291	-1.74334475920122e-06
6.25	0	-1.74334475920122e-06
7.8125	1.09083078249646	-1.74334475920122e-06
9.375	2.18166156499291	-3.89992015320101e-06
6.25	2.18166156499291	-3.89992015320101e-06
7.8125	1.09083078249646	-3.89992015320101e-06
18.75	2.18166156499291	-5.00611333306252e-06
15.625	2.18166156499291	-5.00611333306252e-06
17.1875	1.09083078249646	-5.00611333306252e-06
18.75	0	-2.76727019493669e-06
18.75	2.18166156499291	-2.76727019493669e-06
17.1875	1.09083078249646	-2.76727019493669e-06
18.75	2.18166156499291	-9.86964806552774e-06
18.75	4.36332312998582	-9.86964806552774e-06
17.1875	3.27249234748937	-9.86964806552774e-06
15.625	2.18166156499291	-6.61773878895805e-06
18.75	2.18166156499291	-6.61773878895805e-06
17.1875	3.27249234748937	-6.61773878895805e-06
15.625	0	-2.97226373276798e-06
15.625	2.18166156499291	-2.97226373276798e-06
14.0625	1.09083078249646	-2.97226373276798e-06
12.5	0	-6.51666326328022e-07
15.625	0	-6.51666326328022e-07
14.0625	1.09083078249646	-6.51666326328022e-07
15.625	0	-6.24925676851606e-07
18.75	0	-6.24925676851606e-07
17.1875	1.09083078249646	-6.24925676851606e-07
15.625	2.18166156499291	-2.72178145058595e-06
15.625	0	-2.72178145058595e-06
17.1875	1.09083078249646	-2.72178145058595e-06
21.875	0	-2.51058144889812e-06
21.875	2.18166156499291	-2.51058144889812e-06
20.3125	1.09083078249646	-2.51058144889812e-06
18.75	0	-6.11183256898232e-07
21.875	0	-6.11183256898232e-07
20.3125	1.09083078249646	-6.11183256898232e-07
21.875	0	-6.97918954059054e-07
25	0	-6.97918954059054e-07
23.4375	1.09083078249646	-6.97918954059054e-07
21.875	2.18166156499291	-2.4149308512954e-06
21.875	0	-2.4149308512954e-06
23.4375	1.09083078249646	-2.4149308512954e-06
18.75	2.18166156499291	-6.27489897620669e-06
21.875	2.18166156499291	-6.27489897620669e-06
20.3125	3.27249234748937	-6.27489897620669e-06
18.75	4.36332312998582	-9.37478678690868e-06
18.75	2.18166156499291	-9.37478678690868e-06
20.3125	3.27249234748937	-9.37478678690868e-06
18.75	2.18166156499291	-2.5649158150434e-06
18.75	0	-2.5649158150434e-06
20.3125	1.09083078249646	-2.5649158150434e-06
21.875	2.18166156499291	-4.62266392639644e-06
18.75	2.18166156499291	-4.62266392639644e-06
20.3125	1.09083078249646	-4.62266392639644e-06
15.625	4.36332312998582	-2.04542535981844e-05
15.625	6.54498469497874	-2.04542535981844e-05
14.0625	5.45415391248228	-2.04542535981844e-05
12.5	4.36332312998582	-1.51832096441734e-05
15.625	4.36332312998582	-1.51832096441734e-05
14.0625	5.45415391248228	-1.51832096441734e-05
15.625	4.36332312998582	-1.5773441900668e-05
18.75	4.36332312998582	-1.5773441900668e-05
17.1875	5.45415391248228	-1.5773441900668e-05
15.625	6.54498469497874	-1.99763598163984e-05
15.625	4.36332312998582	-1.99763598163984e-05
17.1875	5.45415391248228	-1.99763598163984e-05
12.5	6.54498469497874	-2.68344291984159e-05
15.625	6.54498469497874	-2.68344291984159e-05
14.0625	7.63581547747519	-2.68344291984159e-05
12.5	8.72664625997165	-2.96886371833114e-05
12.5	6.54498469497874	-2.96886371833114e-05
14.0625	7.63581547747519	-2.96886371833114e-05
12.5	6.54498469497874	-1.81421599704492e-05
12.5	4.36332312998582	-1.81421599704492e-05
14.0625	5.45415391248228	-1.81421599704492e-05
15.625	6.54498469497874	-2.38473471432755e-05
12.5	6.54498469497874	-2.38473471432755e-05
14.0625	5.45415391248228	-2.38473471432755e-05
12.5	2.18166156499291	-6.72628883474013e-06
15.625	2.18166156499291	-6.72628883474013e-06
14.0625	3.27249234748937	-6.72628883474013e-06
12.5	4.36332312998582	-9.14153822549773e-06
12.5	2.18166156499291	-9.14153822549773e-06
14.0625	3.27249234748937	-9.14153822549773e-06
12.5	2.18166156499291	-2.70894447177631e-06
12.5	0	-2.70894447177631e-06
14.0625	1.09083078249646	-2.70894447177631e-06
15.625	2.18166156499291	-5.1478736842117e-06
12.5	2.18166156499291	-5.1478736842117e-06
14.0625	1.09083078249646	-5.1478736842117e-06
15.625	4.36332312998582	-9.58074074634607e-06
15.625	2.18166156499291	-9.58074074634607e-06
17.1875	3.27249234748937	-9.58074074634607e-06
18.75	4.36332312998582	-1.32250181566902e-05
15.625	4.36332312998582	-1.32250181566902e-05
17.1875	3.27249234748937	-1.32250181566902e-05
15.625	4.36332312998582	-1.29143962160576e-05
12.5	4.36332312998582	-1.29143962160576e-05
14.0625	3.27249234748937	-1.29143962160576e-05
15.625	2.18166156499291	-1.01762662025863e-05
15.625	4.36332312998582	-1.01762662025863e-05
14.0625	3.27249234748937	-1.01762662025863e-05
18.75	6.54498469497874	-3.10271151938246e-05
21.875	6.54498469497874	-3.10271151938246e-05
20.3125	7.63581547747519	-3.10271151938246e-05
18.75	8.72664625997165	-3.7404402016038e-05
18.75	6.54498469497874	-3.7404402016038e-05
20.3125	7.63581547747519	-3.7404402016038e-05
18.75	6.54498469497874	-2.0711922645383e-05
18.75	4.36332312998582	-2.0711922645383e-05
20.3125	5.45415391248228	-2.0711922645383e-05
21.875	6.54498469497874	-2.68125603475464e-05
18.75	6.54498469497874	-2.68125603475464e-05
20.3125	5.45415391248228	-2.68125603475464e-05
21.875	8.72664625997165	-3.94816123823903e-05
21.875	6.54498469497874	-3.94816123823903e-05
23.4375	7.63581547747519	-3.94816123823903e-05
25	8.72664625997165	-4.86137207360267e-05
21.875	8.72664625997165	-4.86137207360267e-05
23.4375	7.63581547747519	-4.86137207360267e-05
21.875	8.72664625997165	-4.62898757279236e-05
18.75	8.72664625997165	-4.62898757279236e-05
20.3125	7.63581547747519	-4.62898757279236e-05
21.875	6.54498469497874	-3.92685009979941e-05
21.875	8.72664625997165	-3.92685009979941e-05
20.3125	7.63581547747519	-3.92685009979941e-05
15.625	8.72664625997165	-3.4299867530499e-05
15.625	6.54498469497874	-3.4299867530499e-05
17.1875	7.63581547747519	-3.4299867530499e-05
18.75	8.72664625997165	-4.24967524430388e-05
15.625	8.72664625997165	-4.24967524430388e-05
17.1875	7.63581547747519	-4.24967524430388e-05
15.625	8.72664625997165	-3.71761699803383e-05
12.5	8.72664625997165	-3.71761699803383e-05
14.0625	7.63581547747519	-3.71761699803383e-05
15.625	6.54498469497874	-3.39206592918183e-05
15.625	8.72664625997165	-3.39206592918183e-05
14.0625	7.63581547747519	-3.39206592918183e-05
18.75	6.54498469497874	-2.58968866837782e-05
15.625	6.54498469497874	-2.58968866837782e-05
17.1875	5.45415391248228	-2.58968866837782e-05
18.75	4.36332312998582	-2.11521583804727e-05
18.75	6.54498469497874	-2.11521583804727e-05
17.1875	5.45415391248228	-2.11521583804727e-05
18.75	6.54498469497874	-3.71907640994806e-05
18.75	8.72664625997165	-3.71907640994806e-05
17.1875	7.63581547747519	-3.71907640994806e-05
15.625	6.54498469497874	-2.95179362087316e-05
18.75	6.54498469497874	-2.95179362087316e-05
17.1875	7.63581547747519	-2.95179362087316e-05
21.875	4.36332312998582	-9.18058195124217e-06
21.875	2.18166156499291	-9.18058195124217e-06
23.4375	3.27249234748937	-9.18058195124217e-06
25	4.36332312998582	-1.27562936462993e-05
21.875	4.36332312998582	-1.27562936462993e-05
23.4375	3.27249234748937	-1.27562936462993e-05
21.875	4.36332312998582	-1.29531079863611e-05
18.75	4.36332312998582	-1.29531079863611e-05
20.3125	3.27249234748937	-1.29531079863611e-05
21.875	2.18166156499291	-9.41012573092055e-06
21.875	4.36332312998582	-9.41012573092055e-06
20.3125	3.27249234748937	-9.41012573092055e-06
25	2.18166156499291	-4.34907504638696e-06
21.875	2.18166156499291	-4.34907504638696e-06
23.4375	1.09083078249646	-4.34907504638696e-06
25	0	-2.46330011290808e-06
25	2.18166156499291	-2.46330011290808e-06
23.4375	1.09083078249646	-2.46330011290808e-06
25	2.18166156499291	-9.31031963282336e-06
25	4.36332312998582	-9.31031963282336e-06
23.4375	3.27249234748937	-9.31031963282336e-06
21.875	2.18166156499291	-6.21095273476112e-06
25	2.18166156499291	-6.21095273476112e-06
23.4375	3.27249234748937	-6.21095273476112e-06
25	6.54498469497874	-2.73448325517643e-05
21.875	6.54498469497874	-2.73448325517643e-05
23.4375	5.45415391248228	-2.73448325517643e-05
25	4.36332312998582	-2.1490862274907e-05
25	6.54498469497874	-2.1490862274907e-05
23.4375	5.45415391248228	-2.1490862274907e-05
25	6.54498469497874	-4.04903178148595e-05
25	8.72664625997165	-4.04903178148595e-05
23.4375	7.63581547747519	-4.04903178148595e-05
21.875	6.54498469497874	-3.20990739438264e-05
25	6.54498469497874	-3.20990739438264e-05
23.4375	7.63581547747519	-3.20990739438264e-05
21.875	4.36332312998582	-2.12219556557764e-05
21.875	6.54498469497874	-2.12219556557764e-05
20.3125	5.45415391248228	-2.12219556557764e-05
18.75	4.36332312998582	-1.57508682334276e-05
21.875	4.36332312998582	-1.57508682334276e-05
20.3125	5.45415391248228	-1.57508682334276e-05
21.875	4.36332312998582	-1.58799779493775e-05
25	4.36332312998582	-1.58799779493775e-05
23.4375	5.45415391248228	-1.58799779493775e-05
21.875	6.54498469497874	-2.10428274003269e-05
21.875	4.36332312998582	-2.10428274003269e-05
23.4375	5.45415391248228	-2.10428274003269e-05
21.875	13.0899693899575	-8.31341112606521e-05
21.875	10.9083078249646	-8.31341112606521e-05
23.4375	11.999138607461	-8.31341112606521e-05
25	13.0899693899575	-9.13269314487188e-05
21.875	13.0899693899575	-9.13269314487188e-05
23.4375	11.999138607461	-9.13269314487188e-05
21.875	13.0899693899575	-8.1246354040311e-05
18.75	13.0899693899575	-8.1246354040311e-05
20.3125	11.999138607461	-8.1246354040311e-05
21.875	10.9083078249646	-8.03959576814478e-05
21.875	13.0899693899575	-8.03959576814478e-05
20.3125	11.999138607461	-8.03959576814478e-05
25	10.9083078249646	-7.31598350839058e-05
21.875	10.9083078249646	-7.31598350839058e-05
23.4375	9.8174770424681	-7.31598350839058e-05
25	8.72664625997165	-6.47155352660062e-05
25	10.9083078249646	-6.47155352660062e-05
23.4375	9.8174770424681	-6.47155352660062e-05
25	10.9083078249646	-8.69736665832331e-05
25	13.0899693899575	-8.69736665832331e-05
23.4375	11.999138607461	-8.69736665832331e-05
21.875	10.9083078249646	-7.87224423988526e-05
25	10.9083078249646	-7.87224423988526e-05
23.4375	11.999138607461	-7.87224423988526e-05
25	15.2716309549504	-8.39813470228024e-05
21.875	15.2716309549504	-8.39813470228024e-05
23.4375	14.1808001724539	-8.39813470228024e-05
25	13.0899693899575	-9.21119010099485e-05
25	15.2716309549504	-9.21119010099485e-05
23.4375	14.1808001724539	-9.21119010099485e-05
25	15.2716309549504	-4.80519720178631e-05
25	17.4532925199433	-4.80519720178631e-05
23.4375	16.3624617374468	-4.80519720178631e-05
21.875	15.2716309549504	-7.51250345733162e-05
25	15.2716309549504	-7.51250345733162e-05
23.4375	16.3624617374468	-7.51250345733162e-05
21.875	13.0899693899575	-8.11712201612748e-05
21.875	15.2716309549504	-8.11712201612748e-05
20.3125	14.1808001724539	-8.11712201612748e-05
18.75	13.0899693899575	-8.17115248179908e-05
21.875	13.0899693899575	-8.17115248179908e-05
20.3125	14.1808001724539	-8.17115248179908e-05
21.875	13.0899693899575	-9.29454024433748e-05
25	13.0899693899575	-9.29454024433748e-05
23.4375	14.1808001724539	-9.29454024433748e-05
21.875	15.2716309549504	-8.61127685236628e-05
21.875	13.0899693899575	-8.61127685236628e-05
23.4375	14.1808001724539	-8.61127685236628e-05
18.75	10.9083078249646	-5.91548935755012e-05
15.625	10.9083078249646	-5.91548935755012e-05
17.1875	9.8174770424681	-5.91548935755012e-05
18.75	8.72664625997165	-5.54719239602423e-05
18.75	10.9083078249646	-5.54719239602423e-05
17.1875	9.8174770424681	-5.54719239602423e-05
18.75	10.9083078249646	-6.88714543259697e-05
18.75	13.0899693899575	-6.88714543259697e-05
17.1875	11.999138607461	-6.88714543259697e-05
15.625	10.9083078249646	-6.22652380433267e-05
18.75	10.9083078249646	-6.22652380433267e-05
17.1875	11.999138607461	-6.22652380433267e-05
15.625	8.72664625997165	-4.78585377512319e-05
15.625	10.9083078249646	-4.78585377512319e-05
14.0625	9.8174770424681	-4.78585377512319e-05
12.5	8.72664625997165	-4.03309941389531e-05
15.625	8.72664625997165	-4.03309941389531e-05
14.0625	9.8174770424681	-4.03309941389531e-05
15.625	8.72664625997165	-4.66143068962969e-05
18.75	8.72664625997165	-4.66143068962969e-05
17.1875	9.8174770424681	-4.66143068962969e-05
15.625	10.9083078249646	-5.00169548320993e-05
15.625	8.72664625997165	-5.00169548320993e-05
17.1875	9.8174770424681	-5.00169548320993e-05
21.875	8.72664625997165	-6.13682401680942e-05
21.875	10.9083078249646	-6.13682401680942e-05
20.3125	9.8174770424681	-6.13682401680942e-05
18.75	8.72664625997165	-5.14183360913768e-05
21.875	8.72664625997165	-5.14183360913768e-05
20.3125	9.8174770424681	-5.14183360913768e-05
21.875	8.72664625997165	-5.45915021052548e-05
25	8.72664625997165	-5.45915021052548e-05
23.4375	9.8174770424681	-5.45915021052548e-05
21.875	10.9083078249646	-6.25010664540778e-05
21.875	8.72664625997165	-6.25010664540778e-05
23.4375	9.8174770424681	-6.25010664540778e-05
18.75	10.9083078249646	-7.19117630365779e-05
21.875	10.9083078249646	-7.19117630365779e-05
20.3125	11.999138607461	-7.19117630365779e-05
18.75	13.0899693899575	-7.29583724752292e-05
18.75	10.9083078249646	-7.29583724752292e-05
20.3125	11.999138607461	-7.29583724752292e-05
18.75	10.9083078249646	-5.71683314475179e-05
18.75	8.72664625997165	-5.71683314475179e-05
20.3125	9.8174770424681	-5.71683314475179e-05
21.875	10.9083078249646	-6.75197277257799e-05
18.75	10.9083078249646	-6.75197277257799e-05
20.3125	9.8174770424681	-6.75197277257799e-05
15.625	13.0899693899575	-5.0448442653699e-05
15.625	15.2716309549504	-5.0448442653699e-05
14.0625	14.1808001724539	-5.0448442653699e-05
12.5	13.0899693899575	-5.32774499310444e-05
15.625	13.0899693899575	-5.32774499310444e-05
14.0625	14.1808001724539	-5.32774499310444e-05
15.625	13.0899693899575	-6.71247435273743e-05
18.75	13.0899693899575	-6.71247435273743e-05
17.1875	14.1808001724539	-6.71247435273743e-05
15.625	15.2716309549504	-5.85146167300383e-05
15.625	13.0899693899575	-5.85146167300383e-05
17.1875	14.1808001724539	-5.85146167300383e-05
12.5	15.2716309549504	-3.69899844565743e-05
15.625	15.2716309549504	-3.69899844565743e-05
14.0625	16.3624617374468	-3.69899844565743e-05
12.5	17.4532925199433	-2.53235714365021e-05
12.5	15.2716309549504	-2.53235714365021e-05
14.0625	16.3624617374468	-2.53235714365021e-05
12.5	15.2716309549504	-4.64250913081822e-05
12.5	13.0899693899575	-4.64250913081822e-05
14.0625	14.1808001724539	-4.64250913081822e-05
15.625	15.2716309549504	-4.29025540784713e-05
12.5	15.2716309549504	-4.29025540784713e-05
14.0625	14.1808001724539	-4.29025540784713e-05
12.5	10.9083078249646	-5.14339159033583e-05
15.625	10.9083078249646	-5.14339159033583e-05
14.0625	11.999138607461	-5.14339159033583e-05
12.5	13.0899693899575	-4.93605909711669e-05
12.5	10.9083078249646	-4.93605909711669e-05
14.0625	11.999138607461	-4.93605909711669e-05
12.5	10.9083078249646	-4.16101288472989e-05
12.5	8.72664625997165	-4.16101288472989e-05
14.0625	9.8174770424681	-4.16101288472989e-05
15.625	10.9083078249646	-4.93322434729472e-05
12.5	10.9083078249646	-4.93322434729472e-05
14.0625	9.8174770424681	-4.93322434729472e-05
15.625	13.0899693899575	-6.11600710994424e-05
15.625	10.9083078249646	-6.11600710994424e-05
17.1875	11.999138607461	-6.11600710994424e-05
18.75	13.0899693899575	-6.75434155089267e-05
15.625	13.0899693899575	-6.75434155089267e-05
17.1875	11.999138607461	-6.75434155089267e-05
15.625	13.0899693899575	-5.40676832311535e-05
12.5	13.0899693899575	-5.40676832311535e-05
14.0625	11.999138607461	-5.40676832311535e-05
15.625	10.9083078249646	-5.63223308748632e-05
15.625	13.0899693899575	-5.63223308748632e-05
14.0625	11.999138607461	-5.63223308748632e-05
18.75	15.2716309549504	-6.18623636470939e-05
21.875	15.2716309549504	-6.18623636470939e-05
20.3125	16.3624617374468	-6.18623636470939e-05
18.75	17.4532925199433	-3.75169254583806e-05
18.75	15.2716309549504	-3.75169254583806e-05
20.3125	16.3624617374468	-3.75169254583806e-05
18.75	15.2716309549504	-7.21180254636957e-05
18.75	13.0899693899575	-7.21180254636957e-05
20.3125	14.1808001724539	-7.21180254636957e-05
21.875	15.2716309549504	-7.03229303925748e-05
18.75	15.2716309549504	-7.03229303925748e-05
20.3125	14.1808001724539	-7.03229303925748e-05
21.875	17.4532925199433	-4.51176394247534e-05
21.875	15.2716309549504	-4.51176394247534e-05
23.4375	16.3624617374468	-4.51176394247534e-05
25	17.4532925199433	-1.37740707638137e-05
21.875	17.4532925199433	-1.37740707638137e-05
23.4375	16.3624617374468	-1.37740707638137e-05
21.875	17.4532925199433	-1.0934286544284e-05
18.75	17.4532925199433	-1.0934286544284e-05
20.3125	16.3624617374468	-1.0934286544284e-05
21.875	15.2716309549504	-3.85278452024783e-05
21.875	17.4532925199433	-3.85278452024783e-05
20.3125	16.3624617374468	-3.85278452024783e-05
15.625	17.4532925199433	-3.08203920329696e-05
15.625	15.2716309549504	-3.08203920329696e-05
17.1875	16.3624617374468	-3.08203920329696e-05
18.75	17.4532925199433	-8.37240708247503e-06
15.625	17.4532925199433	-8.37240708247503e-06
17.1875	16.3624617374468	-8.37240708247503e-06
15.625	17.4532925199433	-6.38478951300332e-06
12.5	17.4532925199433	-6.38478951300332e-06
14.0625	16.3624617374468	-6.38478951300332e-06
15.625	15.2716309549504	-1.97611969412156e-05
15.625	17.4532925199433	-1.97611969412156e-05
14.0625	16.3624617374468	-1.97611969412156e-05
18.75	15.2716309549504	-5.54798643756608e-05
15.625	15.2716309549504	-5.54798643756608e-05
17.1875	14.1808001724539	-5.54798643756608e-05
18.75	13.0899693899575	-6.50640010343093e-05
18.75	15.2716309549504	-6.50640010343093e-05
17.1875	14.1808001724539	-6.50640010343093e-05
18.75	15.2716309549504	-2.80766583172283e-05
18.75	17.4532925199433	-2.80766583172283e-05
17.1875	16.3624617374468	-2.80766583172283e-05
15.625	15.2716309549504	-4.81838658569636e-05
18.75	15.2716309549504	-4.81838658569636e-05
17.1875	16.3624617374468	-4.81838658569636e-05
6.25	15.2716309549504	-1.90115003949575e-05
9.375	15.2716309549504	-1.90115003949575e-05
7.8125	16.3624617374468	-1.90115003949575e-05
6.25	17.4532925199433	-1.58160640598618e-05
6.25	15.2716309549504	-1.58160640598618e-05
7.8125	16.3624617374468	-1.58160640598618e-05
6.25	15.2716309549504	-2.48932118034056e-05
6.25	13.0899693899575	-2.48932118034056e-05
7.8125	14.1808001724539	-2.48932118034056e-05
9.375	15.2716309549504	-2.22264103224596e-05
6.25	15.2716309549504	-2.22264103224596e-05
7.8125	14.1808001724539	-2.22264103224596e-05
9.375	17.4532925199433	-2.04006201987724e-05
9.375	15.2716309549504	-2.04006201987724e-05
10.9375	16.3624617374468	-2.04006201987724e-05
12.5	17.4532925199433	-4.72793848160786e-06
9.375	17.4532925199433	-4.72793848160786e-06
10.9375	16.3624617374468	-4.72793848160786e-06
9.375	17.4532925199433	-3.25660435591739e-06
6.25	17.4532925199433	-3.25660435591739e-06
7.8125	16.3624617374468	-3.25660435591739e-06
9.375	15.2716309549504	-7.28614053388644e-06
9.375	17.4532925199433	-7.28614053388644e-06
7.8125	16.3624617374468	-7.28614053388644e-06
3.125	17.4532925199433	-1.14112995288738e-05
3.125	15.2716309549504	-1.14112995288738e-05
4.6875	16.3624617374468	-1.14112995288738e-05
6.25	17.4532925199433	-1.90645969973575e-06
3.125	17.4532925199433	-1.90645969973575e-06
4.6875	16.3624617374468	-1.90645969973575e-06
3.125	17.4532925199433	-6.27444982153381e-07
0	17.4532925199433	-6.27444982153381e-07
1.5625	16.3624617374468	-6.27444982153381e-07
3.125	15.2716309549504	2.59821834910023e-06
3.125	17.4532925199433	2.59821834910023e-06
1.5625	16.3624617374468	2.59821834910023e-06
6.25	15.2716309549504	-1.30660247655045e-05
3.125	15.2716309549504	-1.30660247655045e-05
4.6875	14.1808001724539	-1.30660247655045e-05
6.25	13.0899693899575	-1.52332324919206e-05
6.25	15.2716309549504	-1.52332324919206e-05
4.6875	14.1808001724539	-1.52332324919206e-05
6.25	15.2716309549504	-2.12941883075792e-06
6.25	17.4532925199433	-2.12941883075792e-06
4.6875	16.3624617374468	-2.12941883075792e-06
3.125	15.2716309549504	-1.11514725506378e-05
6.25	15.2716309549504	-1.11514725506378e-05
4.6875	16.3624617374468	-1.11514725506378e-05
9.375	13.0899693899575	-3.76650196437891e-05
9.375	10.9083078249646	-3.76650196437891e-05
10.9375	11.999138607461	-3.76650196437891e-05
12.5	13.0899693899575	-4.13182698983769e-05
9.375	13.0899693899575	-4.13182698983769e-05
10.9375	11.999138607461	-4.13182698983769e-05
9.375	13.0899693899575	-2.91219255262426e-05
6.25	13.0899693899575	-2.91219255262426e-05
7.8125	11.999138607461	-2.91219255262426e-05
9.375	10.9083078249646	-3.19176467605193e-05
9.375	13.0899693899575	-3.19176467605193e-05
7.8125	11.999138607461	-3.19176467605193e-05
12.5	10.9083078249646	-3.88495987926094e-05
9.375	10.9083078249646	-3.88495987926094e-05
10.9375	9.8174770424681	-3.88495987926094e-05
12.5	8.72664625997165	-3.9055218590298e-05
12.5	10.9083078249646	-3.9055218590298e-05
10.9375	9.8174770424681	-3.9055218590298e-05
12.5	10.9083078249646	-4.40028846917365e-05
12.5	13.0899693899575	-4.40028846917365e-05
10.9375	11.999138607461	-4.40028846917365e-05
9.375	10.9083078249646	-4.02196626108336e-05
12.5	10.9083078249646	-4.02196626108336e-05
10.9375	11.999138607461	-4.02196626108336e-05
12.5	15.2716309549504	-3.20604139867474e-05
9.375	15.2716309549504	-3.20604139867474e-05
10.9375	14.1808001724539	-3.20604139867474e-05
12.5	13.0899693899575	-3.76561645145132e-05
12.5	15.2716309549504	-3.76561645145132e-05
10.9375	14.1808001724539	-3.76561645145132e-05
12.5	15.2716309549504	-1.3075675971903e-05
12.5	17.4532925199433	-1.3075675971903e-05
10.9375	16.3624617374468	-1.3075675971903e-05
9.375	15.2716309549504	-2.75159481527701e-05
12.5	15.2716309549504	-2.75159481527701e-05
10.9375	16.3624617374468	-2.75159481527701e-05
9.375	13.0899693899575	-2.60567799994594e-05
9.375	15.2716309549504	-2.60567799994594e-05
7.8125	14.1808001724539	-2.60567799994594e-05
6.25	13.0899693899575	-2.84100006724254e-05
9.375	13.0899693899575	-2.84100006724254e-05
7.8125	14.1808001724539	-2.84100006724254e-05
9.375	13.0899693899575	-4.04760385106227e-05
12.5	13.0899693899575	-4.04760385106227e-05
10.9375	14.1808001724539	-4.04760385106227e-05
9.375	15.2716309549504	-3.53590677863266e-05
9.375	13.0899693899575	-3.53590677863266e-05
10.9375	14.1808001724539	-3.53590677863266e-05
6.25	10.9083078249646	-1.68356054452678e-05
3.125	10.9083078249646	-1.68356054452678e-05
4.6875	9.8174770424681	-1.68356054452678e-05
6.25	8.72664625997165	-1.92985360282108e-05
6.25	10.9083078249646	-1.92985360282108e-05
4.6875	9.8174770424681	-1.92985360282108e-05
6.25	10.9083078249646	-2.00633470628505e-05
6.25	13.0899693899575	-2.00633470628505e-05
4.6875	11.999138607461	-2.00633470628505e-05
3.125	10.9083078249646	-1.72822159715111e-05
6.25	10.9083078249646	-1.72822159715111e-05
4.6875	11.999138607461	-1.72822159715111e-05
3.125	8.72664625997165	-8.88922369308228e-06
3.125	10.9083078249646	-8.88922369308228e-06
1.5625	9.8174770424681	-8.88922369308228e-06
0	8.72664625997165	-4.91292979452925e-06
3.125	8.72664625997165	-4.91292979452925e-06
1.5625	9.8174770424681	-4.91292979452925e-06
3.125	8.72664625997165	-1.46122294297832e-05
6.25	8.72664625997165	-1.46122294297832e-05
4.6875	9.8174770424681	-1.46122294297832e-05
3.125	10.9083078249646	-1.20988402001874e-05
3.125	8.72664625997165	-1.20988402001874e-05
4.6875	9.8174770424681	-1.20988402001874e-05
9.375	8.72664625997165	-2.94347087145499e-05
9.375	10.9083078249646	-2.94347087145499e-05
7.8125	9.8174770424681	-2.94347087145499e-05
6.25	8.72664625997165	-2.3960951992482e-05
9.375	8.72664625997165	-2.3960951992482e-05
7.8125	9.8174770424681	-2.3960951992482e-05
9.375	8.72664625997165	-3.26420996603698e-05
12.5	8.72664625997165	-3.26420996603698e-05
10.9375	9.8174770424681	-3.26420996603698e-05
9.375	10.9083078249646	-3.23017999407655e-05
9.375	8.72664625997165	-3.23017999407655e-05
10.9375	9.8174770424681	-3.23017999407655e-05
6.25	10.9083078249646	-2.8782621511697e-05
9.375	10.9083078249646	-2.8782621511697e-05
7.8125	11.999138607461	-2.8782621511697e-05
6.25	13.0899693899575	-2.60731271991409e-05
6.25	10.9083078249646	-2.60731271991409e-05
7.8125	11.999138607461	-2.60731271991409e-05
6.25	10.9083078249646	-2.23821123279649e-05
6.25	8.72664625997165	-2.23821123279649e-05
7.8125	9.8174770424681	-2.23821123279649e-05
9.375	10.9083078249646	-2.79444730912957e-05
6.25	10.9083078249646	-2.79444730912957e-05
7.8125	9.8174770424681	-2.79444730912957e-05
3.125	13.0899693899575	-4.97947308688917e-06
3.125	15.2716309549504	-4.97947308688917e-06
1.5625	14.1808001724539	-4.97947308688917e-06
0	13.0899693899575	-5.57581772394184e-06
3.125	13.0899693899575	-5.57581772394184e-06
1.5625	14.1808001724539	-5.57581772394184e-06
3.125	13.0899693899575	-1.68300096656546e-05
6.25	13.0899693899575	-1.68300096656546e-05
4.6875	14.1808001724539	-1.68300096656546e-05
3.125	15.2716309549504	-1.48401242285523e-05
3.125	13.0899693899575	-1.48401242285523e-05
4.6875	14.1808001724539	-1.48401242285523e-05
0	15.2716309549504	-3.67311326947935e-06
3.125	15.2716309549504	-3.67311326947935e-06
1.5625	16.3624617374468	-3.67311326947935e-06
0	17.4532925199433	-7.05679122841683e-06
0	15.2716309549504	-7.05679122841683e-06
1.5625	16.3624617374468	-7.05679122841683e-06
0	15.2716309549504	-4.96265444110542e-06
0	13.0899693899575	-4.96265444110542e-06
1.5625	14.1808001724539	-4.96265444110542e-06
3.125	15.2716309549504	-4.30900716047271e-06
0	15.2716309549504	-4.30900716047271e-06
1.5625	14.1808001724539	-4.30900716047271e-06
0	10.9083078249646	-5.75759603609037e-06
3.125	10.9083078249646	-5.75759603609037e-06
1.5625	11.999138607461	-5.75759603609037e-06
0	13.0899693899575	-3.10291419167042e-06
0	10.9083078249646	-3.10291419167042e-06
1.5625	11.999138607461	-3.10291419167042e-06
0	10.9083078249646	-1.62561833307035e-06
0	8.72664625997165	-1.62561833307035e-06
1.5625	9.8174770424681	-1.62561833307035e-06
3.125	10.9083078249646	-5.61833852372469e-06
0	10.9083078249646	-5.61833852372469e-06
1.5625	9.8174770424681	-5.61833852372469e-06
3.125	13.0899693899575	-1.45674450578911e-05
3.125	10.9083078249646	-1.45674450578911e-05
4.6875	11.999138607461	-1.45674450578911e-05
6.25	13.0899693899575	-1.72996524466092e-05
3.125	13.0899693899575	-1.72996524466092e-05
4.6875	11.999138607461	-1.72996524466092e-05
3.125	13.0899693899575	-5.73906456740237e-06
0	13.0899693899575	-5.73906456740237e-06
1.5625	11.999138607461	-5.73906456740237e-06
3.125	10.9083078249646	-8.40953325545006e-06
3.125	13.0899693899575	-8.40953325545006e-06
1.5625	11.999138607461	-8.40953325545006e-06
3.125	4.36332312998582	-5.51761217934596e-06
3.125	6.54498469497874	-5.51761217934596e-06
1.5625	5.45415391248228	-5.51761217934596e-06
0	4.36332312998582	-2.2898579114766e-06
3.125	4.36332312998582	-2.2898579114766e-06
1.5625	5.45415391248228	-2.2898579114766e-06
3.125	4.36332312998582	-6.67577479933558e-06
6.25	4.36332312998582	-6.67577479933558e-06
4.6875	5.45415391248228	-6.67577479933558e-06
3.125	6.54498469497874	-5.53286174269275e-06
3.125	4.36332312998582	-5.53286174269275e-06
4.6875	5.45415391248228	-5.53286174269275e-06
0	6.54498469497874	-3.61335898204505e-06
3.125	6.54498469497874	-3.61335898204505e-06
1.5625	7.63581547747519	-3.61335898204505e-06
0	8.72664625997165	-5.97338390150803e-07
0	6.54498469497874	-5.97338390150803e-07
1.5625	7.63581547747519	-5.97338390150803e-07
0	6.54498469497874	-2.25278551952168e-08
0	4.36332312998582	-2.25278551952168e-08
1.5625	5.45415391248228	-2.25278551952168e-08
3.125	6.54498469497874	-3.29191571580391e-06
0	6.54498469497874	-3.29191571580391e-06
1.5625	5.45415391248228	-3.29191571580391e-06
0	2.18166156499291	-1.12247952300191e-06
3.125	2.18166156499291	-1.12247952300191e-06
1.5625	3.27249234748937	-1.12247952300191e-06
0	4.36332312998582	1.62783731458911e-07
0	2.18166156499291	1.62783731458911e-07
1.5625	3.27249234748937	1.62783731458911e-07
0	2.18166156499291	8.51967755009196e-08
0	0	8.51967755009196e-08
1.5625	1.09083078249646	8.51967755009196e-08
3.125	2.18166156499291	-8.77665999012768e-07
0	2.18166156499291	-8.77665999012768e-07
1.5625	1.09083078249646	-8.77665999012768e-07
3.125	4.36332312998582	-2.90829545679436e-06
3.125	2.18166156499291	-2.90829545679436e-06
4.6875	3.27249234748937	-2.90829545679436e-06
6.25	4.36332312998582	-5.81682584576413e-06
3.125	4.36332312998582	-5.81682584576413e-06
4.6875	3.27249234748937	-5.81682584576413e-06
3.125	4.36332312998582	-2.00009192402654e-06
0	4.36332312998582	-2.00009192402654e-06
1.5625	3.27249234748937	-2.00009192402654e-06
3.125	2.18166156499291	-3.25332005458624e-06
3.125	4.36332312998582	-3.25332005458624e-06
1.5625	3.27249234748937	-3.25332005458624e-06
6.25	6.54498469497874	-1.71342740205376e-05
9.375	6.54498469497874	-1.71342740205376e-05
7.8125	7.63581547747519	-1.71342740205376e-05
6.25	8.72664625997165	-1.65622298530613e-05
6.25	6.54498469497874	-1.65622298530613e-05
7.8125	7.63581547747519	-1.65622298530613e-05
6.25	6.54498469497874	-1.06356421075384e-05
6.25	4.36332312998582	-1.06356421075384e-05
7.8125	5.45415391248228	-1.06356421075384e-05
9.375	6.54498469497874	-1.549974712421e-05
6.25	6.54498469497874	-1.549974712421e-05
7.8125	5.45415391248228	-1.549974712421e-05
9.375	8.72664625997165	-2.36628873499502e-05
9.375	6.54498469497874	-2.36628873499502e-05
10.9375	7.63581547747519	-2.36628873499502e-05
12.5	8.72664625997165	-3.03462940715935e-05
9.375	8.72664625997165	-3.03462940715935e-05
10.9375	7.63581547747519	-3.03462940715935e-05
9.375	8.72664625997165	-2.2415555735665e-05
6.25	8.72664625997165	-2.2415555735665e-05
7.8125	7.63581547747519	-2.2415555735665e-05
9.375	6.54498469497874	-2.27922848870396e-05
9.375	8.72664625997165	-2.27922848870396e-05
7.8125	7.63581547747519	-2.27922848870396e-05
3.125	8.72664625997165	-8.76146136824761e-06
3.125	6.54498469497874	-8.76146136824761e-06
4.6875	7.63581547747519	-8.76146136824761e-06
6.25	8.72664625997165	-1.37257630592593e-05
3.125	8.72664625997165	-1.37257630592593e-05
4.6875	7.63581547747519	-1.37257630592593e-05
3.125	8.72664625997165	-4.62425751552575e-06
0	8.72664625997165	-4.62425751552575e-06
1.5625	7.63581547747519	-4.62425751552575e-06
3.125	6.54498469497874	-7.60369968777986e-06
3.125	8.72664625997165	-7.60369968777986e-06
1.5625	7.63581547747519	-7.60369968777986e-06
6.25	6.54498469497874	-9.69095937505759e-06
3.125	6.54498469497874	-9.69095937505759e-06
4.6875	5.45415391248228	-9.69095937505759e-06
6.25	4.36332312998582	-1.07065094518992e-05
6.25	6.54498469497874	-1.07065094518992e-05
4.6875	5.45415391248228	-1.07065094518992e-05
6.25	6.54498469497874	-1.5513576179346e-05
6.25	8.72664625997165	-1.5513576179346e-05
4.6875	7.63581547747519	-1.5513576179346e-05
3.125	6.54498469497874	-1.06614756260005e-05
6.25	6.54498469497874	-1.06614756260005e-05
4.6875	7.63581547747519	-1.06614756260005e-05


==> data/ScoLoN12nE64.dat <==
12.5	4.36332312998582	-1.54259117632128e-05
6.25	4.36332312998582	-1.54259117632128e-05
9.375	2.18166156499291	-1.54259117632128e-05
12.5	0	-1.06672692900807e-05
12.5	4.36332312998582	-1.06672692900807e-05
9.375	2.18166156499291	-1.06672692900807e-05
12.5	4.36332312998582	-3.01163703253128e-05
12.5	8.72664625997165	-3.01163703253128e-05
9.375	6.54498469497874	-3.01163703253128e-05
6.25	4.36332312998582	-1.90336770261787e-05
12.5	4.36332312998582	-1.90336770261787e-05
9.375	6.54498469497874	-1.90336770261787e-05
6.25	0	-5.69842230957852e-06
6.25	4.36332312998582	-5.69842230957852e-06
3.125	2.18166156499291	-5.69842230957852e-06
0	0	-6.91947682812932e-07
6.25	0	-6.91947682812932e-07
3.125	2.18166156499291	-6.91947682812932e-07
6.25	0	-1.9267672011375e-06
12.5	0	-1.9267672011375e-06
9.375	2.18166156499291	-1.9267672011375e-06
6.25	4.36332312998582	-6.55143555167781e-06
6.25	0	-6.55143555167781e-06
9.375	2.18166156499291	-6.55143555167781e-06
18.75	0	-1.21108380945657e-05
18.75	4.36332312998582	-1.21108380945657e-05
15.625	2.18166156499291	-1.21108380945657e-05
12.5	0	-2.61671347037937e-06
18.75	0	-2.61671347037937e-06
15.625	2.18166156499291	-2.61671347037937e-06
18.75	0	-2.96547920906575e-06
25	0	-2.96547920906575e-06
21.875	2.18166156499291	-2.96547920906575e-06
18.75	4.36332312998582	-1.21075143242593e-05
18.75	0	-1.21075143242593e-05
21.875	2.18166156499291	-1.21075143242593e-05
12.5	4.36332312998582	-2.64770917814427e-05
18.75	4.36332312998582	-2.64770917814427e-05
15.625	6.54498469497874	-2.64770917814427e-05
12.5	8.72664625997165	-3.26887589645865e-05
12.5	4.36332312998582	-3.26887589645865e-05
15.625	6.54498469497874	-3.26887589645865e-05
12.5	4.36332312998582	-1.09952865500992e-05
12.5	0	-1.09952865500992e-05
15.625	2.18166156499291	-1.09952865500992e-05
18.75	4.36332312998582	-2.08110504577414e-05
12.5	4.36332312998582	-2.08110504577414e-05
15.625	2.18166156499291	-2.08110504577414e-05
18.75	8.72664625997165	-4.17575325356644e-05
18.75	4.36332312998582	-4.17575325356644e-05
21.875	6.54498469497874	-4.17575325356644e-05
25	8.72664625997165	-5.72506834945834e-05
18.75	8.72664625997165	-5.72506834945834e-05
21.875	6.54498469497874	-5.72506834945834e-05
18.75	8.72664625997165	-4.68915806185847e-05
12.5	8.72664625997165	-4.68915806185847e-05
15.625	6.54498469497874	-4.68915806185847e-05
18.75	4.36332312998582	-4.02178067580584e-05
18.75	8.72664625997165	-4.02178067580584e-05
15.625	6.54498469497874	-4.02178067580584e-05
25	4.36332312998582	-2.2472399096811e-05
18.75	4.36332312998582	-2.2472399096811e-05
21.875	2.18166156499291	-2.2472399096811e-05
25	0	-1.28070767026089e-05
25	4.36332312998582	-1.28070767026089e-05
21.875	2.18166156499291	-1.28070767026089e-05
25	4.36332312998582	-4.44056962734766e-05
25	8.72664625997165	-4.44056962734766e-05
21.875	6.54498469497874	-4.44056962734766e-05
18.75	4.36332312998582	-2.98284308071927e-05
25	4.36332312998582	-2.98284308071927e-05
21.875	6.54498469497874	-2.98284308071927e-05
25	13.0899693899575	-8.45012472922829e-05
18.75	13.0899693899575	-8.45012472922829e-05
21.875	10.9083078249646	-8.45012472922829e-05
25	8.72664625997165	-8.1128396595562e-05
25	13.0899693899575	-8.1128396595562e-05
21.875	10.9083078249646	-8.1128396595562e-05
25	13.0899693899575	-5.80693797458979e-05
25	17.4532925199433	-5.80693797458979e-05
21.875	15.2716309549504	-5.80693797458979e-05
18.75	13.0899693899575	-8.24229001847956e-05
25	13.0899693899575	-8.24229001847956e-05
21.875	15.2716309549504	-8.24229001847956e-05
18.75	8.72664625997165	-6.30539761978768e-05
18.75	13.0899693899575	-6.30539761978768e-05
15.625	10.9083078249646	-6.30539761978768e-05
12.5	8.72664625997165	-5.17361011765864e-05
18.75	8.72664625997165	-5.17361011765864e-05
15.625	10.9083078249646	-5.17361011765864e-05
18.75	8.72664625997165	-6.53489695378794e-05
25	8.72664625997165	-6.53489695378794e-05
21.875	10.9083078249646	-6.53489695378794e-05
18.75	13.0899693899575	-6.94412396652548e-05
18.75	8.72664625997165	-6.94412396652548e-05
21.875	10.9083078249646	-6.94412396652548e-05
12.5	13.0899693899575	-5.52542762016711e-05
18.75	13.0899693899575	-5.52542762016711e-05
15.625	15.2716309549504	-5.52542762016711e-05
12.5	17.4532925199433	-3.40016991800919e-05
12.5	13.0899693899575	-3.40016991800919e-05
15.625	15.2716309549504	-3.40016991800919e-05
12.5	13.0899693899575	-4.77459104401932e-05
12.5	8.72664625997165	-4.77459104401932e-05
15.625	10.9083078249646	-4.77459104401932e-05
18.75	13.0899693899575	-5.82299944295675e-05
12.5	13.0899693899575	-5.82299944295675e-05
15.625	10.9083078249646	-5.82299944295675e-05
18.75	17.4532925199433	-4.90709347737791e-05
18.75	13.0899693899575	-4.90709347737791e-05
21.875	15.2716309549504	-4.90709347737791e-05
25	17.4532925199433	-1.72957529112441e-05
18.75	17.4532925199433	-1.72957529112441e-05
21.875	15.2716309549504	-1.72957529112441e-05
18.75	17.4532925199433	-1.11762149058947e-05
12.5	17.4532925199433	-1.11762149058947e-05
15.625	15.2716309549504	-1.11762149058947e-05
18.75	13.0899693899575	-3.72323241005212e-05
18.75	17.4532925199433	-3.72323241005212e-05
15.625	15.2716309549504	-3.72323241005212e-05
6.25	17.4532925199433	-2.10261275667978e-05
6.25	13.0899693899575	-2.10261275667978e-05
9.375	15.2716309549504	-2.10261275667978e-05
12.5	17.4532925199433	-6.23720484111136e-06
6.25	17.4532925199433	-6.23720484111136e-06
9.375	15.2716309549504	-6.23720484111136e-06
6.25	17.4532925199433	-2.00863773563917e-06
0	17.4532925199433	-2.00863773563917e-06
3.125	15.2716309549504	-2.00863773563917e-06
6.25	13.0899693899575	-4.35237304546175e-06
6.25	17.4532925199433	-4.35237304546175e-06
3.125	15.2716309549504	-4.35237304546175e-06
12.5	13.0899693899575	-3.33819820570303e-05
6.25	13.0899693899575	-3.33819820570303e-05
9.375	10.9083078249646	-3.33819820570303e-05
12.5	8.72664625997165	-3.97616131692579e-05
12.5	13.0899693899575	-3.97616131692579e-05
9.375	10.9083078249646	-3.97616131692579e-05
12.5	13.0899693899575	-1.89055494998791e-05
12.5	17.4532925199433	-1.89055494998791e-05
9.375	15.2716309549504	-1.89055494998791e-05
6.25	13.0899693899575	-3.11436542978548e-05
12.5	13.0899693899575	-3.11436542978548e-05
9.375	15.2716309549504	-3.11436542978548e-05
6.25	8.72664625997165	-1.76329800516777e-05
6.25	13.0899693899575	-1.76329800516777e-05
3.125	10.9083078249646	-1.76329800516777e-05
0	8.72664625997165	-1.10440377035467e-05
6.25	8.72664625997165	-1.10440377035467e-05
3.125	10.9083078249646	-1.10440377035467e-05
6.25	8.72664625997165	-3.22746629942263e-05
12.5	8.72664625997165	-3.22746629942263e-05
9.375	10.9083078249646	-3.22746629942263e-05
6.25	13.0899693899575	-2.63776843217935e-05
6.25	8.72664625997165	-2.63776843217935e-05
9.375	10.9083078249646	-2.63776843217935e-05
0	13.0899693899575	-1.01251937083235e-05
6.25	13.0899693899575	-1.01251937083235e-05
3.125	15.2716309549504	-1.01251937083235e-05
0	17.4532925199433	-8.58262467544445e-06
0	13.0899693899575	-8.58262467544445e-06
3.125	15.2716309549504	-8.58262467544445e-06
0	13.0899693899575	-4.51618718269217e-06
0	8.72664625997165	-4.51618718269217e-06
3.125	10.9083078249646	-4.51618718269217e-06
6.25	13.0899693899575	-1.09519488937707e-05
0	13.0899693899575	-1.09519488937707e-05
3.125	10.9083078249646	-1.09519488937707e-05
0	4.36332312998582	-6.78329352760763e-06
6.25	4.36332312998582	-6.78329352760763e-06
3.125	6.54498469497874	-6.78329352760763e-06
0	8.72664625997165	-1.89255401075681e-06
0	4.36332312998582	-1.89255401075681e-06
3.125	6.54498469497874	-1.89255401075681e-06
0	4.36332312998582	-4.99521673400677e-07
0	0	-4.99521673400677e-07
3.125	2.18166156499291	-4.99521673400677e-07
6.25	4.36332312998582	-5.53845469904654e-06
0	4.36332312998582	-5.53845469904654e-06
3.125	2.18166156499291	-5.53845469904654e-06
6.25	8.72664625997165	-1.86606790361389e-05
6.25	4.36332312998582	-1.86606790361389e-05
9.375	6.54498469497874	-1.86606790361389e-05
12.5	8.72664625997165	-2.99150798719807e-05
6.25	8.72664625997165	-2.99150798719807e-05
9.375	6.54498469497874	-2.99150798719807e-05
6.25	8.72664625997165	-1.03248567528697e-05
0	8.72664625997165	-1.03248567528697e-05
3.125	6.54498469497874	-1.03248567528697e-05
6.25	4.36332312998582	-1.51809409418509e-05
6.25	8.72664625997165	-1.51809409418509e-05
3.125	6.54498469497874	-1.51809409418509e-05


==> data/ScoLoUh0.dat <==
nE	dofDPG	estDPG	errRef
4	97	0.00447738557310146	0.995041512064693
16	361	0.00228612987427673	0.975531490721386
64	1405	0.00179190900681541	0.950571619790379
256	5557	0.00148917706961487	0.920630468751708
1024	22117	0.00128696843325178	0.818734575184953
4096	88261	0.00103002378760747	0.570299298898945
16384	352645	0.000679765702840255	0.258306733259065


==> data/ScoLoUh1.dat <==
nE	dofDPG	estDPG	errRef
4	113	0.00445508631530293	0.983263360122317
16	417	0.0019658129319096	0.929591922529547
64	1613	0.00131852671965235	0.57109221217864
256	6357	0.000765191677572763	0.217824265360292
1024	25253	0.000400823946562461	0.0694633299813983
4096	100677	0.000202907949120044	0.0224609960015692
16384	402053	0.000101773797108058	0.0082058183266014


==> data/test.dat <==
-0.25	-1.30447983965254
-0.1875	-1.30447983965254
-0.125	1.1658560646068
-0.09375	1.1658560646068
-0.0625	5.41994775762555
-0.03125	5.41994775762555
-0.03125	8.15020185123016
-0.015625	8.15020185123016
0	8.70499324235723
-0.015625	8.70499324235723
-0.0625	1.60809479091653
-0.09375	1.60809479091653
-0.125	-1.48267263581692
-0.1875	-1.48267263581692
-0.25	-1.18587360046859
-0.375	-1.18587360046859
-0.5	-0.10499551821099
-1	-0.10499551821099
0.25	-1.31522285621479
0.1875	-1.31522285621479
0.125	1.40978884220019
0.09375	1.40978884220019
0.0625	5.86311927979313
0.03125	5.86311927979313
0	8.93067963948088
0.015625	8.93067963948088
0.0625	1.94708613458783
0.09375	1.94708613458783
0.125	-1.39638731533806
0.1875	-1.39638731533806
0.25	-1.21375249335055
0.375	-1.21375249335055
0.5	-0.105915645488346
1	-0.105915645488346
-0.5	-0.54867727609648
-0.375	-0.54867727609648
0.5	-0.565554317177823
0.375	-0.565554317177823
0.03125	8.63549545756491
0.015625	8.63549545756491


==> data/test2.dat <==
-0.21875	-1.30447983965254
-0.109375	1.1658560646068
-0.046875	5.41994775762555
-0.0234375	8.15020185123016
-0.0078125	8.70499324235723
-0.078125	1.60809479091653
-0.15625	-1.48267263581692
-0.3125	-1.18587360046859
-0.75	-0.10499551821099
0.21875	-1.31522285621479
0.109375	1.40978884220019
0.046875	5.86311927979313
0.0078125	8.93067963948088
0.078125	1.94708613458783
0.15625	-1.39638731533806
0.3125	-1.21375249335055
0.75	-0.105915645488346
-0.4375	-0.54867727609648
0.4375	-0.565554317177823
0.0234375	8.63549545756491

